Perpetual Futures Pricing

Perpetual futures are contracts without expiration date in which the anchoring of the futures price to the spot price is ensured by periodic funding payments from long to short. We derive explicit expressions for the no-arbitrage price of various perpetual contracts, including linear, inverse, and quantos futures in both discrete and continuous-time. In particular, we show that the futures price is given by the risk-neutral expectation of the spot sampled at a random time that reflects the intensity of the price anchoring. Furthermore, we identify funding specifications that guarantee the coincidence of futures and spot prices, and show that for such specifications perpetual futures contracts can be replicated by dynamic trading in primitive securities.

==> data/EVCalls.dat <==
0.001 0 0 0 0.06666666666666667 0
0.011 0.004033333333333333 0 -0.004027153038356487 0.7333333333333333 0.0030377378858163565
0.021 0.0147 0 -0.014531900818234425 1.4000000000000001 0.038517679537565574
0.031 0.03203333333333333 0.001022370927808612 -0.031010962405524718 2.0666666666666664 0.14708366246046906
0.041 0.05603333333333334 0.0034353444513161224 -0.05259798888201722 2.7333333333333334 0.35280683244908084
0.051000000000000004 0.08670000000000001 0.008432598375174148 -0.07826740162482587 3.4000000000000004 0.6644488084465509
0.061 0.12403333333333333 0.017075498296310235 -0.1069578350370231 4.066666666666666 1.0812767738167701
0.07100000000000001 0.16803333333333337 0.030389192636857888 -0.1376441406964755 4.733333333333334 1.5973409395283311
0.081 0.21869999999999998 0.04932481004541222 -0.16937518995458775 5.4 2.204121723935639
0.091 0.27603333333333335 0.0747422438852468 -0.20129108944808655 6.066666666666666 2.8920847763576405
0.101 0.34003333333333335 0.10740486069580986 -0.2326284726375235 6.7333333333333325 3.651567209729577
0.111 0.41069999999999995 0.14798090139260717 -0.2627190986073928 7.3999999999999995 4.473264457608739
0.121 0.48803333333333326 0.19704846548624236 -0.29098486784709093 8.066666666666666 5.348480710785341
0.131 0.5720333333333334 0.25510224295865497 -0.3169310903746785 8.733333333333333 6.269240375259251
0.14100000000000001 0.6627000000000001 0.3225609202494581 -0.34013907975054203 9.4 7.228318845491214
0.151 0.7600333333333332 0.3997746432029893 -0.36025869013034395 10.066666666666665 8.219227576316554
0.161 0.8640333333333333 0.48703219399878744 -0.3770011393345459 10.733333333333334 9.236174483796624
0.171 0.9747 0.5845677038061752 -0.39013229619382483 11.4 10.27401228873892
0.181 1.0920333333333332 0.692566821368629 -0.3994665119647042 12.066666666666666 11.32818230222066
0.191 1.2160333333333333 0.8111723158193437 -0.4048610175139895 12.733333333333333 12.394658027441565
0.201 1.3467000000000002 0.9404891254221833 -0.40621087457781685 13.4 13.469891037843123
0.211 1.4840333333333333 1.080588882196288 -0.4034444511370453 14.066666666666666 14.550760420403568
0.221 1.6280333333333334 1.2315139514175497 -0.39651938191578373 14.73333333333333 15.634526361769089
0.231 1.7787000000000002 1.3932810284539991 -0.3854189715460008 15.4 16.718788029447282
0.241 1.936033333333333 1.5658843355620418 -0.3701489977712913 16.066666666666666 17.80144565292895
0.251 2.100033333333333 1.749298459564562 -0.3507348737687713 16.733333333333334 18.880666573049453
0.261 2.2706999999999997 1.9434808686308682 -0.32721913136913167 17.4 19.954854959891343
0.271 2.4480333333333335 2.1483741432240464 -0.29965919010928666 18.066666666666666 21.02262487339547
0.281 2.6320333333333337 2.363907953001744 -0.2681253803315898 18.733333333333334 22.082776339733158
0.291 2.8226999999999993 2.590000808244533 -0.23269919175546647 19.4 23.134274129753607
0.301 3.020033333333333 2.8265616113494896 -0.19347172198384346 20.066666666666666 24.17622894676898
0.311 3.224033333333333 3.07349103111993 -0.15054230221340295 20.73333333333333 25.20788075541647
0.321 3.4347000000000003 3.330682720026995 -0.1040172799730052 21.4 26.228584008800098
0.331 3.6520333333333337 3.598024392316211 -0.05400894101712239 22.066666666666666 27.237794556058375
0.341 3.876033333333334 3.875398778773008 0 22.733333333333334 28.23505803607929
0.35100000000000003 4.106700000000001 4.162684472128823 0.055984472128822044 23.400000000000002 29.21999958486013
0.361 4.344033333333333 4.459756675465002 0.11572334213166835 24.066666666666663 30.19231470381314
0.371 4.588033333333333 4.766487864535645 0.1784545312023128 24.73333333333333 31.151761154134068
0.381 4.8387 5.082748373662508 0.24404837366250737 25.4 32.09815175825514
0.391 5.096033333333334 5.40840691373749 0.3123735804041565 26.066666666666666 33.03134800352526
0.401 5.360033333333334 5.743331029883479 0.3832976965501451 26.73333333333333 33.951254355747466
0.41100000000000003 5.6307 6.087387505456513 0.45668750545651215 27.400000000000002 34.85781320121534
0.421 5.908033333333332 6.440442718308573 0.5324093849752403 28.066666666666663 35.751000345582156
0.431 6.192033333333333 6.802362954556787 0.6103296212234544 28.733333333333334 36.63082100641384
0.441 6.4826999999999995 7.1730146845117915 0.6903146845117919 29.4 37.49730624375963
0.451 6.780033333333332 7.552264804894808 0.7722314715614755 30.066666666666663 38.35050977964042
0.461 7.084033333333334 7.939980851011384 0.8559475176780504 30.733333333333334 39.19050516311971
0.47100000000000003 7.394700000000001 8.336031182142332 0.9413311821423311 31.4 40.01738324268274
0.481 7.7120333333333315 8.740285143052425 1.0282518097190927 32.06666666666666 40.831249912092524
0.491 8.036033333333332 9.1526132041987 1.1165798708653667 32.733333333333334 41.63222409979509
0.501 8.3667 9.572887082938966 1.2061870829389656 33.4 42.4204359753779
0.511 8.704033333333333 10.000979847791108 1.2969465144577739 34.06666666666667 43.19602534960269
0.521 9.048033333333334 10.436766007572832 1.388732674239497 34.733333333333334 43.959140247191364
0.531 9.3987 10.88012158705514 1.4814215870551386 35.4 44.709935633882445
0.541 9.756033333333333 11.330924190588485 1.5748908572551512 36.06666666666667 45.44857228133956
0.551 10.120033333333335 11.789053055005782 1.6690197216724476 36.733333333333334 46.17521575531329
0.561 10.490700000000002 12.254389092968552 1.7636890929685483 37.4 46.89003551406526
0.5710000000000001 10.868033333333335 12.726814927799794 1.8587815944664576 38.06666666666667 47.59320410548451
0.581 11.25203333333333 13.206214920738123 1.9541815874047934 38.733333333333334 48.28489645258337
0.591 11.642699999999998 13.69247519144999 2.049775191449993 39.4 48.96528921817308
0.601 12.040033333333334 14.185483632549852 2.14545029921652 40.06666666666666 49.634560240506474
0.611 12.444033333333332 14.685129918800824 2.241096585467492 40.733333333333334 50.292888032549776
0.621 12.8547 15.191305511598483 2.336605511598483 41.4 50.940451338323726
0.631 13.272033333333333 15.703903659278765 2.4318703259454315 42.06666666666666 51.57742874044378
0.641 13.696033333333332 16.22281939373501 2.5267860604016756 42.733333333333334 52.203998313604494
0.651 14.1267 16.747949523779905 2.6212495237799063 43.4 52.820337319299426
0.661 14.564033333333334 17.279192625642878 2.7151592923095436 44.06666666666666 53.42662193755581
0.671 15.008033333333334 17.816449030954075 2.808415697620739 44.733333333333334 54.02302703189705
0.681 15.458700000000004 18.35962081252969 2.9009208125296864 45.4 54.609725944134844
0.6910000000000001 15.916033333333335 18.908611768241666 2.99257843490833 46.06666666666667 55.18689031593817
0.7010000000000001 16.380033333333337 19.463327403225183 3.0832940698918483 46.733333333333334 55.75468993443664
0.711 16.8507 20.023674910652243 3.1729749106522434 47.4 56.313292599392504
0.721 17.32803333333333 20.589563151275257 3.2615298179419243 48.06666666666666 56.86286400972354
0.731 17.812033333333332 21.16090263192438 3.348869298591048 48.73333333333333 57.403567667381125
0.741 18.302699999999998 21.737605483122678 3.43490548312268 49.4 57.935564796786885
0.751 18.80003333333333 22.319585435966808 3.5195521026334746 50.06666666666666 58.45901427821032
0.761 19.304033333333333 22.906757798404914 3.602724465071583 50.73333333333333 58.97407259362974
0.771 19.8147 23.49903943103014 3.6843394310301427 51.4 59.48089378376302
0.781 20.332033333333335 24.096348722495158 3.7643153891618235 52.06666666666666 59.97962941508419
0.791 20.856033333333336 24.698605564642477 3.842572231309144 52.733333333333334 60.47042855575873
0.801 21.386700000000005 25.30573132743448 3.9190313274344746 53.400000000000006 60.95343775953417
0.811 21.924033333333337 25.917648833758633 3.993615500425296 54.06666666666666 61.42880105671842
0.8210000000000001 22.468033333333338 26.534282334174474 4.066249000841138 54.733333333333334 61.896659951461686
0.8310000000000001 23.018700000000003 27.155557481662175 4.136857481662171 55.400000000000006 62.35715342463599
0.841 23.576033333333328 27.781401306424907 4.205367973091578 56.06666666666666 62.81041794167399
0.851 24.14003333333333 28.4117421907923 4.271708857458966 56.73333333333333 63.256587464792325
0.861 24.7107 29.046509844265557 4.335809844265556 57.4 63.695793469079966
0.871 25.28803333333333 29.685635278741017 4.397601945407686 58.06666666666666 64.12816496198377
0.881 25.872033333333334 30.329050783943757 4.457017450610423 58.73333333333333 64.55382850576856
0.891 26.4627 30.976689903099007 4.5139899030990085 59.4 64.97290824257117
0.901 27.060033333333333 31.628487408865592 4.568454075532258 60.06666666666667 65.38552592170461
0.911 27.664033333333332 32.284379279552525 4.62034594621919 60.73333333333333 65.79180092890371
0.921 28.274699999999996 32.944302675636386 4.669602675636386 61.4 66.19185031723238
0.931 28.892033333333334 33.608195916595186 4.716162583261852 62.06666666666667 66.58578883940251
0.9410000000000001 29.516033333333336 34.275998458071506 4.759965124738169 62.73333333333333 66.97372898127792
0.9510000000000001 30.146700000000003 34.947650869375565 4.800950869375564 63.4 67.35578099636027
0.961 30.784033333333326 35.6230948113376 4.839061478004275 64.06666666666666 67.73205294107487
0.971 31.428033333333328 36.30227301451616 4.874239681182835 64.73333333333333 68.10265071069163
0.981 32.0787 36.9851292577682 4.9064292577682025 65.39999999999999 68.4676780757348
0.991 32.73603333333333 37.67160834718531 4.935575013851978 66.06666666666666 68.8272367187493
1.001 33.40003330003329 38.36165609539874 4.96162279536545 66.7332334665002 69.18142627130631
1.011 34.0706561160567 39.05521930125533 4.984563185198626 67.38807505830196 69.53034435114182
1.021 34.747730982696694 39.752245729864946 5.0045147471682485 68.02376985044397 69.87408659933524
1.031 35.43107015842224 40.452684093019805 5.021613934597563 68.64105707233536 70.21274671744384
1.041 36.12049311559397 41.15648402998434 5.035990914390364 69.24064061902595 70.54641650451848
1.051 36.815826197272436 41.863596088654546 5.0477698913821145 69.82319105873222 70.8751858939354
1.061 37.516902293433866 42.57397170708435 5.057069413650483 70.38934750854489 71.19914298998525
1.071 38.223560535325234 43.287563195376556 5.06400266005132 70.93971938811836 71.51837410416837
1.081 38.935646006783834 44.004323717934966 5.068677711151132 71.47488806032946 71.83296379115124
1.091 39.65300947143293 44.72420727607428 5.071197804641347 71.99540836715587 72.1429948843445
1.101 40.37550711474417 45.44716869098378 5.071661576239611 72.50181006835226 72.44854853106885
1.111 41.103000300030004 46.17316358704029 5.0701632870102875 72.99459918989199 72.7497042272786
1.121 41.83535533749628 46.90214837546635 5.066793037970074 73.47425928858495 73.04653985181801
1.131 42.57244326554671 47.6340802383283 5.061636972781591 73.94125263877392 73.33913170018853
1.141 43.314139643587495 48.368917112869546 5.054777469282051 74.39602134654908 73.62755451780878
1.151 44.06032435563279 49.106617676173904 5.046293320541118 74.83898839649628 73.9118815327523
1.1609999999999998 44.8108814240597 49.84714133015359 5.036259906093887 75.27055863560747 74.19218448795058
1.1709999999999998 45.565698832906335 50.59044818685662 5.024749353950286 75.69111969862821 74.46853367285169
1.1809999999999998 46.32466836014675 51.336499054087845 5.011830693941094 76.10104287879189 74.7409979545268
1.1909999999999998 47.08768541841588 52.08525542133853 4.997570002922647 76.5006839475937 75.00964480821904
1.2009999999999998 47.854648903691356 52.836679446018344 4.982030542326987 76.89038392698471 75.27454034733117
1.2109999999999999 48.6254610514726 53.59073393998466 4.965272888512063 77.27046981711592 75.53574935284956
1.2209999999999999 49.40002730002729 54.34738235636314 4.947355056335851 77.64125528253291 75.79333530220431
1.2309999999999999 50.17825616030327 55.10658877665404 4.928332616350772 78.00304129950992 76.04736039756526
1.2409999999999999 50.960059092129995 55.86831789811886 4.908258805988863 78.35611676701852 76.29788559357695
1.251 51.74535038635757 56.63253502144138 4.887184635083807 78.70075908364701 76.54497062453407
1.261 52.53404705260374 57.399206038657645 4.865158986053908 79.03723469262192 76.7886740310018
1.271 53.326068712300014 58.1682974213497 4.84222870904969 79.36579959693152 77.02905318588552
1.281 54.12133749674732 58.93977620909676 4.818438712349438 79.68669984641113 77.26616431995457
1.291 54.91977794990962 59.71360999817953 4.793832048269908 80.00017199852081 77.50006254682673
1.301 55.72131693569049 60.48976693053112 4.768449994840629 80.30644355442698 77.730801887419
1.311 56.52588354945334 61.26821568293026 4.742332133476923 80.60573337188913 77.95843529387183
1.321 57.333409033560436 62.04892545643092 4.7155164228704916 80.89825205635093 78.18301467295407
1.331 58.143826696719245 62.831865966023535 4.688039269304289 81.18420233154076 78.40459090895628
1.341 58.9570718369376 63.61700743052248 4.6599355935848745 81.4637793907997 78.62321388607975
1.351 59.77308166790032 64.40432056267518 4.631238894774858 81.73717123027365 78.83893251033007
1.361 60.591795248591716 65.19377655948753 4.601981310895809 82.0045589650318 79.05179473092291
1.371 61.41315341599805 65.98534709276097 4.572193676762925 82.26611712910426 79.26184756121077
1.381 62.23709872073376 66.7790042998367 4.541905579102934 82.52201396036656 79.46913709913926
1.391 63.06357536544452 67.57472077454167 4.51114540909715 82.7724116711398 79.67370854724139
1.401 63.8925291458482 68.37246955833282 4.479940412484629 83.01746670531891 79.87560623217875
1.4109999999999998 64.723907394283 69.1722241316341 4.4483167373510994 83.25732998279021 80.07487362383843
1.4209999999999998 65.5576589256392 69.97395840536235 4.416299479723151 83.49214713185135 80.27155335399398
1.4309999999999998 66.39373398555787 70.7776467126377 4.383912727079842 83.72205871030197 80.46568723453981
1.4409999999999998 67.23208420078647 71.58326380067439 4.351179599887911 83.94720041583173 80.65731627530735
1.4509999999999998 68.0726625315874 72.39078482284717 4.318122291259774 84.167703286294 80.8464807014716
1.4609999999999999 68.91542322610083 73.20018533093034 4.28476210482952 84.38369389041695 81.03321997055711
1.4709999999999999 69.76032177656921 74.01144126750464 4.251119490935418 84.59529450947028 81.2175727890515
1.4809999999999999 70.60731487733511 74.82452895852818 4.217214081193066 84.80262331037464 81.39957712863533
1.4909999999999999 71.45636038452938 75.6394251060682 4.183064721538821 85.00579451071133 81.57927024203651
1.501 72.30741727737063 76.456106781189 4.14868950381837 85.2049185360622 81.75668867851769
1.511 73.16044562100153 77.27455141699342 4.114105795991884 85.400102170085 81.9318682990046
1.521 74.01540653079114 78.09473680181357 4.07933027102243 85.59144869770469 82.10484429086374
1.531 74.87226213803612 78.91664107254776 4.044378934511627 85.77905804177914 82.27565118233701
1.541 75.73097555699762 79.74024270813989 4.009267151142271 85.96302689357714 82.44432285664143
1.551 76.59151085321298 80.56552052319854 3.9740096699855676 86.14344883738686 82.61089256574138
1.561 77.45383301302583 81.39245366175176 3.9386206487259323 86.32041446955424 82.77539294380111
1.571 78.31790791427964 82.22102159113518 3.9031136768555297 86.49401151223447 82.93785602032484
1.581 79.18370229812355 83.05120409600978 3.8675017978862414 86.66432492212299 83.09831323299197
1.591 80.05118374188142 83.88298127250648 3.8317975306250696 86.83143699441771 83.2567954401941
1.601 80.92032063293775 84.71633352249495 3.7960128895571987 86.99542746224999 83.41333293328151
1.611 81.7910821435961 85.55124154797302 3.760159404376917 87.15637359180874 83.56795544852544
1.621 82.6634382068682 86.38768634557465 3.724248138706465 87.31435027336941 83.72069217880318
1.631 83.53735949315349 87.22564920119338 3.6882897080398935 87.46943010842827 83.8715717850127
1.641 84.41281738777168 88.06511168471826 3.6522942969465677 87.62168349313121 84.02062240722282
1.651 85.28978396931153 88.90605564488044 3.616271675568905 87.77117869817593 84.16787167556588
1.661 86.16823198876179 89.74846320420713 3.5802312154453397 87.91798194535714 84.31334672087854
1.6709999999999998 87.04813484939157 90.59231675408085 3.544181904689292 88.06215748091468 84.45707418509723
1.6809999999999998 87.92946658734878 91.43759894990147 3.508132362552685 88.20376764583654 84.5990802314138
1.6909999999999998 88.81220185294696 92.28429270634837 3.4720908534014105 88.34287294326022 84.73939055419737
1.7009999999999998 89.69631589261218 93.13238119274108 3.4360653001288988 88.47953210310865 84.87803038868809
1.7109999999999999 90.58178453146306 93.98184782849538 3.4000632970323075 88.61380214408938 85.0150245204681
1.7209999999999999 91.46858415649814 94.83267627867322 3.3640921221750775 88.74573843317945 85.15039729471536
1.7309999999999999 92.35669170036587 95.68485044962422 3.3281587492583586 88.8753947427118 85.28417262524557
1.7409999999999999 93.24608462569404 96.53835448471604 3.292269859022001 89.00282330517287 85.41637400334699
1.751 94.1367409099562 97.39317276015277 3.2564318501965617 89.12807486581598 85.54702450641389
1.761 95.02863903085367 98.24928988087815 3.220650850024487 89.25119873318927 85.67614680638276
1.771 95.92175795219272 99.10669067656241 3.1849327243696934 89.37224282767208 85.80376317797669
1.781 96.81607711023769 99.96536019767066 3.1492830874329747 89.4912537281091 85.92989550676226
1.791 97.71157640052111 100.82528371161075 3.1137073110896307 89.60827671662696 86.05456529702364
1.801 98.60823616509347 101.68644669895906 3.0782105338655885 89.7233558217138 86.17779367945822
1.811 99.5060371801951 102.54883484976247 3.0427976695673764 89.83653385963827 86.29960141869829
1.821 100.40496064433462 103.41243405991449 3.0074734155798755 89.94785247428084 86.42000892066301
1.831 101.30498816675768 104.2772304276044 2.9722422608467136 90.05735217544637 86.53903623974453
1.841 102.20610175629186 105.14321024983693 2.937108493545071 90.16507237572414 86.65670308583262
1.851 103.10828381055286 106.01036001902202 2.902076208469162 90.2710514259574 86.77302883118163
1.861 104.01151710549883 106.87866641963191 2.8671493141330773 90.37532664938269 86.88803251712342
1.871 104.9157847853198 107.74811632492502 2.832331539605226 90.47793437449502 87.00173286063038
1.881 105.82107035264929 108.61869679373446 2.797626441085166 90.57890996669362 87.1141482607319
1.891 106.72735765908689 109.49039506732012 2.7630374082332265 90.6782878587589 87.22529680478776
1.901 107.63463089601963 110.36319856628279 2.728567670263149 90.77610158021061 87.33519627462243
1.911 108.54287458573172 111.23709488753875 2.6942203018070154 90.87238378559303 87.44386415252279
1.9209999999999998 109.45207357279195 112.11207180135415 2.6599982285621993 90.96716628173246 87.55131762710364
1.9309999999999998 110.3622130157086 112.9881172484367 2.6259042327280824 91.06048005400899 87.65757359904305
1.9409999999999998 111.2732783788425 113.86521933708478 2.591940958242267 91.15235529168339 87.76264868669173
1.9509999999999998 112.18525542456858 114.74336634039142 2.558110915822831 91.24282141231748 87.86655923155875
1.9609999999999999 113.09813020567736 115.62254669350305 2.524416487825687 91.33190708532514 87.96932130367689
1.9709999999999999 114.01188905800777 116.50274899093085 2.490859932923084 91.4196402546891 88.07095070685044
1.9809999999999999 114.92651859330303 117.38396198391439 2.457443390611358 91.5060481608768 88.1714629837884
1.9909999999999999 115.84200569228193 118.26617457783584 2.424168885553901 91.59115736198797 88.27087342112553


==> data/Essai.csv <==
0.2 1.0004568296025582 1.000228362639872 1. 0.9997717520314069 0.9995436290617015 1.0004565793078257 1.000228300077622 1. 0.999771689497717 0.9995433789954339
0.20800000000000002 1.0004392515154177 1.0002195775328269 1. 0.9997805288727437 0.9995611740875054 1.000439018565217 1.0002195193054058 1. 0.9997804706708817 0.9995609413417633
0.21600000000000003 1.000422976059555 1.000211443312048 1. 0.9997886557150877 0.9995774200309667 1.0004227586183572 1.0002113889607611 1. 0.9997886013867748 0.9995772027735498
0.224 1.0004078636104086 1.0002038902255026 1. 0.9997962021869952 0.9995925060227611 1.000407660096273 1.0002038393550197 1. 0.9997961513372473 0.9995923026744945
0.232 1.0003937938095613 1.0001968581440215 0.9999999999999999 0.9998032283149733 0.9996065520106766 1.0003936028515739 1.0001968104117431 0.9999999999999999 0.99980318060148 0.9996063612029601
0.24000000000000002 1.0003806623524933 1.0001902949571837 0.9999999999999999 0.9998097861235173 0.9996196619555462 1.0003804827565215 1.000190250064685 0.9999999999999999 0.9998097412480974 0.9996194824961948
0.248 1.0003683783982908 1.0001841552797317 1. 0.9998159209255202 0.9996319264088386 1.0003682091192143 1.0001841129658242 1. 0.999815878627191 0.9996317572543821
0.256 1.000356862465206 1.0001783994005782 1. 0.999821672370773 0.9996434246071252 1.0003567025842388 1.0001783594356424 1. 0.9998216324200913 0.9996432648401827
0.264 1.0003460447089763 1.000172992422932 1. 0.9998270753038632 0.9996542261858659 1.0003458934150196 1.0001729546042593 1. 0.9998270374982703 0.9996540749965408
0.272 1.0003358635050716 1.0001679035561974 1. 0.9998321604707026 0.9996643925908625 1.0003357200792837 1.000167867704134 1. 0.9998321246306742 0.9996642492613484
0.28 1.000326264274062 1.0001631055292777 1. 0.9998369551039573 0.9996739782478288 1.0003261280770184 1.000163071484016 1. 0.9998369210697977 0.9996738421395956
0.28800000000000003 1.000317198502823 1.0001585741016779 1. 0.9998414834109218 0.9996830315370941 1.000317068963768 1.000158541720571 1. 0.9998414510400812 0.9996829020801624
0.29600000000000004 1.0003086229245108 1.000154287653902 1. 0.9998457669822891 0.9996915956102954 1.0003084995323148 1.0001542568092041 1. 0.9998457361471059 0.9996914722942121
0.30400000000000005 1.0003004988280544 1.0001502268425322 1. 0.9998498251363888 0.999699709078155 1.0003003811235696 1.0001501974194882 1. 0.999849795722182 0.9996995914443643
0.312 1.0002927914739124 1.0001463743083814 1. 0.9998536752104735 0.9997074065924807 1.000292679043478 1.000146346203604 1. 0.9998536471139211 0.9997072942278422
0.32 1.0002854695974879 1.000142714428429 1. 0.999857332808318 0.9997147193408875 1.000285362067391 1.0001426875485138 1. 0.999857305936073 0.9997146118721462
0.328 1.0002785049852392 1.0001392331040628 1. 0.9998608120115893 0.9997216754691439 1.0002784020169668 1.0001392073644038 1. 0.9998607862790957 0.9997215725581914
0.336 1.0002718721113588 1.0001359175795799 0.9999999999999999 0.9998641255610254 0.9997283004431963 1.0002717733975153 1.0001358929033466 0.9999999999999999 0.999864100891498 0.9997282017829963
0.34400000000000003 1.0002655478251632 1.0001327562860103 1. 0.9998672850123371 0.9997346173606955 1.0002654530859452 1.0001327326032687 1. 0.9998672613358819 0.9997345226717639
0.352 1.0002595110811232 1.0001297387062458 1. 0.9998703008708518 0.9997406472200495 1.0002594200612647 1.0001297159531943 1. 0.9998702781237028 0.9997405562474057
0.36 1.0002537427048972 1.0001268552581506 0.9999999999999999 0.9998731827082086 0.9997464091536152 1.0002536551710142 1.0001268333764568 0.9999999999999999 0.9998731608320648 0.9997463216641298
0.368 1.000248225189892 1.0001240971929215 1. 0.9998759392638334 0.9997519206304789 1.000248140928166 1.0001240761291426 1. 0.9998759182052809 0.9997518364105619
0.376 1.0002429425197996 1.0001214565064251 1. 0.9998785785334617 0.9997571976333568 1.0002428613339498 1.0001214362115012 1. 0.9998785582434664 0.9997571164869329
0.384 1.0002378800133214 1.0001189258616179 1. 0.9998811078465967 0.9997622548133891 1.000237801722826 1.0001189062904283 1. 0.9998810882800608 0.9997621765601218
0.392 1.0002330241879107 1.000116498520469 1. 0.9998835339344846 0.9997671056259828 1.0002329486264416 1.00011647963144 1. 0.9998835150498555 0.9997670300997111
0.4 1.000228362639872 1.0001141682840506 1. 0.999885862989933 0.9997717624503585 1.000228289653913 1.000114150038811 1. 0.9998858447488584 0.999771689497717
0.40800000000000003 1.0002238839385662 1.0001119294396814 1. 0.9998881007200942 0.999776236695034 1.000223813386189 1.000111911802756 1. 0.9998880830871161 0.9997761661742323
0.41600000000000004 1.0002195775328269 1.0001097767141636 1. 0.9998902523931563 0.999780538891142 1.0002195092826085 1.000109759652703 1. 0.9998902353354409 0.9997804706708817
0.42400000000000004 1.0002154336679736 1.0001077052323202 1. 0.9998923228797514 0.9997846787751841 1.000215367598031 1.0001076887158593 1. 0.9998923063668476 0.9997846127336951
0.43200000000000005 1.000211443312048 1.000105710480137 1. 0.9998943166897618 0.999788665362591 1.0002113793091787 1.0001056944803806 1. 0.9998943006933874 0.9997886013867748
0.44 1.0002075980900975 1.0001037882719255 1. 0.9998962380051134 0.999792507013263 1.0002075360490117 1.0001037727625555 1. 0.9998962224989623 0.9997924449979245
0.448 1.0002038902255026 1.0001019347210047 1. 0.9998980907090522 0.9997962114900854 1.0002038300481364 1.00010191967751 1. 0.9998980756686237 0.9997961513372473
0.456 1.0002003124874805 1.0001001462134718 0.9999999999999999 0.999899878412344 0.9997997860112888 1.0002002540823798 1.000100131612992 0.9999999999999999 0.999899863814788 0.9997997276295761
0.464 1.0001968581440215 1.000098419384682 0.9999999999999999 0.9999016044767601 0.9998032372973935 1.000196801425787 1.0000984052058717 0.9999999999999999 0.9999015903007399 0.99980318060148
0.47200000000000003 1.0001935209196116 1.000096751098125 0.9999999999999999 0.9999032720361778 0.9998065716133784 1.0001934658084006 1.0000967373210263 0.9999999999999999 0.9999032582617443 0.9998065165234888
0.48000000000000004 1.0001902949571837 1.0000951384264105 0.9999999999999999 0.9999048840155685 0.9998097948066373 1.0001902413782606 1.0000951250323427 0.9999999999999999 0.9999048706240486 0.9998097412480974
0.48800000000000004 1.0001871747838131 1.0000935786341263 1. 0.9999064431481206 0.9998129123412001 1.0001871226671417 1.000093565605583 1. 0.9999064301220151 0.9998128602440303
0.496 1.0001841552797317 1.0000920691623547 1. 0.9999079519907038 0.9998159293286428 1.0001841045596072 1.0000920564829123 1. 0.9999079393135955 0.999815878627191
0.504 1.0001812316502954 1.000090607614664 1. 0.9999094129378616 0.9998188505560562 1.0001811822650102 1.0000905952688977 1. 0.9999094005943321 0.9998188011886642
0.512 1.0001783994005782 1.0000891917444121 1. 0.9999108282344917 0.9998216805113916 1.0001783512921196 1.000089179717821 1. 0.9999108162100456 0.9998216324200913
0.52 1.0001756543123135 1.0000878194432248 1. 0.9999121999873568 0.9998244234064668 1.000175607426087 1.0000878077221624 1. 0.9999121882683526 0.9998243765367052
0.528 1.000172992422932 1.0000864887305185 1. 0.9999135301755475 0.9998270831978818 1.00017294670751 1.0000864773021296 1. 0.9999135187491351 0.9998270374982703
0.536 1.0001704100064757 1.0000851977439638 1. 0.9999148206600104 0.9998296636060623 1.000170365413368 1.0000851865961276 1. 0.9999148095140734 0.9998296190281468
0.544 1.0001679035561974 1.0000839447307892 1. 0.9999160731922333 0.9998321681326221 1.000167860039642 1.000083933852067 1. 0.999916062315337 0.9998321246306742
0.552 1.0001654697686735 1.0000827280398419 1. 0.9999172894221773 0.9998346000762162 1.0001654272854443 1.0000827174194284 1. 0.9999172788035205 0.9998345576070411
0.56 1.0001631055292777 1.0000815461143275 1. 0.9999184709055273 0.9998369625470362 1.0001630640385093 1.0000815357420079 1. 0.9999184605348989 0.9998369210697977
0.5680000000000001 1.0001608078988842 1.0000803974851666 1. 0.9999196191103314 0.9998392584800795 1.0001607673619106 1.0000803873512754 1. 0.9999196089780693 0.9998392179561386
0.5760000000000001 1.0001585741016779 1.0000792807649008 1. 0.9999207354230857 0.999841490647314 1.000158534481884 1.0000792708602855 1. 0.9999207255200405 0.9998414510400812
0.5840000000000001 1.0001564015139668 1.0000781946421031 1. 0.99992182115432 0.9998436616688428 1.0001563627766528 1.0000781849580898 1. 0.9999218114718208 0.9998436229436416
0.5920000000000001 1.000154287653902 1.00007713787624 1. 0.9999228775437299 0.9998457740231634 1.0001542497661575 1.000077128404602 1. 0.999922868073553 0.9998457361471059
0.6000000000000001 1.0001522301720203 1.0000761092929447 1. 0.9999239057648992 0.9998478300566072 1.0001521931026087 1.000076100025874 1. 0.999923896499239 0.9998477929984779
0.6080000000000001 1.0001502268425322 1.000075107779664 1. 0.9999249069296485 0.9998498319920326 1.000150190561785 1.0000750987097442 1. 0.999924897861091 0.999849795722182
0.6160000000000001 1.000148275555292 1.0000741322816435 1. 0.999925882092046 0.9998517819368424 1.0001482400350086 1.0000741234018253 1. 0.9999258732135444 0.9998517464270888
0.624 1.0001463743083814 1.0000731817982231 1. 0.9999268322521091 0.999853681890383 1.0001463395217391 1.000073173101802 1. 0.9999268235569605 0.9998536471139211
0.632 1.0001445212012603 1.000072255379413 1. 0.9999277583592248 0.999855533750783 1.0001444871227299 1.000072246860007 1. 0.9999277498410496 0.9998554996820992
0.64 1.000142714428429 1.0000713521227258 1. 0.9999286613153141 0.9998573393212775 1.0001426810336955 1.0000713437742568 1. 0.9999286529680365 0.999857305936073
0.648 1.0001409522735603 1.0000704711702444 1. 0.9999295419777623 0.9998591003160662 1.0001409195394526 1.0000704629869204 1. 0.9999295337955916 0.9998590675911833
0.656 1.0001392331040628 1.0000696117059045 1. 0.9999304011621336 0.9998608183657403 1.0001392010084835 1.0000696036822019 1. 0.9999303931395479 0.9998607862790957
0.664 1.0001375553660348 1.0000687729529731 1. 0.9999312396446904 0.9998624950223197 1.0001375238878996 1.000068765083621 1. 0.9999312317764206 0.9998624635528414
0.672 1.0001359175795799 1.0000679541717066 0.9999999999999999 0.9999320581647333 0.9998641317639283 1.0001358866987577 1.0000679464516733 0.9999999999999999 0.999932050445749 0.999864100891498
0.6799999999999999 1.0001343183344529 1.0000671546571755 1. 0.9999328574267742 0.9998657299991406 1.0001342880317134 1.0000671470816536 1. 0.9999328498522696 0.9998656997045393
0.688 1.0001327562860103 1.0000663737372397 1. 0.9999336381025593 0.9998672910710247 1.0001327265429727 1.0000663663016343 1. 0.9999336306679409 0.9998672613358819
0.696 1.0001312301514396 1.000065610770664 1. 0.9999344008329519 0.9998688162609065 1.0001312009505248 1.000065603470581 1. 0.9999343935338267 0.9998687870676534
0.704 1.0001297387062458 1.0000648651453627 1. 0.999935146229687 0.9998703067918777 1.0001297100306323 1.0000648579765972 1. 0.9999351390618514 0.9998702781237028
0.712 1.0001282807809735 1.0000641362767608 1. 0.999935874877008 0.999871763832066 1.0001282526145578 1.0000641292352872 1. 0.9999358678364373 0.9998717356728746
0.72 1.0001268552581506 1.0000634236062664 0.9999999999999999 0.9999365873331929 0.9998731884976894 1.0001268275855073 1.0000634166882283 0.9999999999999999 0.9999365804160324 0.9998731608320648
0.728 1.0001254610694301 1.000062726599842 1. 0.9999372841319822 0.9998745818559075 1.0001254338757763 1.0000627198015446 1. 0.9999372773345375 0.9998745546690752
0.736 1.0001240971929215 1.0000620447466713 1. 0.9999379657839114 0.9998759449274872 1.000124070464083 1.0000620380645713 1. 0.9999379591026405 0.9998759182052809
0.744 1.0001227626506912 1.0000613775579097 0.9999999999999999 0.999938632777559 0.999877278689297 1.0001227363730716 1.0000613709886081 0.9999999999999999 0.9999386262090636 0.9998772524181272
0.752 1.0001214565064251 1.0000607245655158 1. 0.9999392855807139 0.9998785840766417 1.000121430666975 1.0000607181057506 1. 0.9999392791217332 0.9998785582434664
0.76 1.0001201778632378 1.000060085321156 1. 0.9999399246414702 0.9998798619854489 1.0001201524494279 1.0000600789677954 1. 0.999939918288873 0.9998798365777457
0.768 1.0001189258616179 1.000059459395179 1. 0.9999405503892522 0.9998811132743212 1.0001189008614129 1.000059453145214 1. 0.9999405441400304 0.9998810882800608
0.776 1.000117699677503 1.0000588463756517 0.9999999999999999 0.9999411632357773 0.9998823387664585 1.0001176750793366 1.0000588402261912 0.9999999999999999 0.9999411570870403 0.9998823141740807
0.784 1.000116498520469 1.0000582458674556 1. 0.9999417635759587 0.9998835392514648 1.000116474313221 1.0000582398157198 1. 0.9999417575249278 0.9998835150498555
0.792 1.0001153216320318 1.000057657491438 1. 0.9999423517887548 0.9998847154870446 1.0001152978050067 1.000057651534753 1. 0.9999423458327568 0.9998846916655135
0.8 1.0001141682840506 1.0000570808836122 1. 0.9999429282379664 0.999885868200598 1.0001141448269566 1.0000570750194056 1. 0.9999429223744293 0.9998858447488584
0.808 1.0001130377772252 1.0000565156944083 1. 0.999943493272987 0.9998869980907197 1.000113014680155 1.0000565099202035 1. 0.9999434874994348 0.9998869749988697
0.8160000000000001 1.0001119294396814 1.000055961587966 1. 0.9999440472295098 0.9998881058286121 1.0001119066930946 1.000055955901378 1. 0.999944041543558 0.9998880830871161
0.8240000000000001 1.0001108426256402 1.0000554182414683 1. 0.999944590430191 0.9998891920594143 1.0001108202203461 1.0000554126401997 1. 0.999944584829543 0.9998891696590858
0.8320000000000001 1.0001097767141636 1.0000548853445153 1. 0.9999451231852786 0.999890257403455 1.0001097546413042 1.0000548798263516 1. 0.9999451176677204 0.9998902353354409
0.8400000000000001 1.00010873110797 1.0000543625985323 1. 0.9999456457932018 0.9998913024574341 1.0001087093590062 1.0000543571613385 1. 0.9999456403565993 0.9998912807131985
0.8480000000000001 1.0001077052323202 1.000053849716212 1. 0.9999461585411291 0.9998923277955365 1.0001076837990155 1.0000538443579297 1. 0.9999461531834237 0.9998923063668476
0.8560000000000001 1.0001066985339622 1.0000533464209886 0.9999999999999999 0.9999466617054941 0.999893333970485 1.0001066774083707 1.0000533411396315 0.9999999999999999 0.9999466564247002 0.9998933128494003
0.8640000000000001 1.000105710480137 1.0000528524465397 1. 0.9999471555524929 0.9998943215145333 1.0001056896545895 1.0000528472401904 1. 0.9999471503466937 0.9998943006933874
0.8720000000000001 1.0001047405576389 1.0000523675363169 0.9999999999999999 0.9999476403385534 0.9998952909404046 1.0001047200247308 1.0000523624031243 0.9999999999999999 0.9999476352058982 0.9998952704117966
0.8800000000000001 1.0001037882719253 1.000051891443101 1. 0.9999481163107792 0.9998962427421797 1.000103768024506 1.0000518863812777 1. 0.9999481112494811 0.9998962224989622
0.8880000000000001 1.0001028531462777 1.0000514239285825 1. 0.9999485837073698 0.9998971773961367 1.0001028331774382 1.0000514189364014 1. 0.999948578715702 0.999897157431404
0.8960000000000001 1.0001019347210047 1.0000509647629627 1. 0.9999490427580179 0.9998980953615454 1.0001019150240684 1.000050959838755 1. 0.9999490378343118 0.9998980756686235
0.9039999999999999 1.0001010325526885 1.000050513724579 1. 0.9999494936842862 0.9998989970814196 1.0001010131212005 1.0000505088667304 1. 0.9999494888269286 0.999898977653857
0.9119999999999999 1.0001001462134718 1.0000500705995454 1. 0.9999499366999635 0.9998998829832308 1.00010012704119 1.0000500658064961 1. 0.999949931907394 0.999899863814788
0.9199999999999999 1.0000992752903801 1.0000496351814165 1. 0.9999503720114025 0.9999007534795828 1.0000992563712665 1.0000496304516568 1. 0.9999503672821124 0.9999007345642248
0.9279999999999999 1.000098419384682 1.0000492072708664 1. 0.9999507998178412 0.999901608968854 1.0000984007128935 1.0000492026029357 1. 0.99995079515037 0.99990159030074
0.9359999999999999 1.0000975781112782 1.0000487866753833 0.9999999999999999 0.9999512203117061 0.9999024498358036 1.0000975596811594 1.0000487820678678 0.9999999999999999 0.9999512157046403 0.9999024314092806
0.944 1.0000967510981251 1.000048373208982 1. 0.9999516336789009 0.9999032764521493 1.0000967329042005 1.0000483686605133 1. 0.9999516291308722 0.9999032582617444
0.952 1.000095937985686 1.000047966691929 1. 0.9999520400990812 0.9999040891771157 1.0000959200226525 1.0000479622011813 1. 0.999952035608764 0.999904071217528
0.96 1.0000951384264103 1.000047566950483 1. 0.999952439745914 0.9999048883579544 1.0000951206891304 1.0000475625161713 1. 0.9999524353120244 0.9999048706240486
0.968 1.0000943520842376 1.000047173816645 1. 0.9999528327873256 0.9999056743304386 1.0000943345677327 1.0000471694375253 1. 0.9999528284086192 0.9999056568172384
0.976 1.0000935786341263 1.0000467871279253 0.9999999999999999 0.9999532193857369 0.9999064474193333 1.0000935613335709 1.0000467828027915 0.9999999999999999 0.9999532150610074 0.999906430122015
0.984 1.000092817761607 1.0000464067271193 1. 0.9999535996982867 0.9999072079388432 1.0000928006723224 1.0000464024548013 1. 0.9999535954263653 0.9999071908527305
0.992 1.0000920691623547 1.0000460324620921 1. 0.9999539738770455 0.9999079561930386 1.0000920522798038 1.000046028241456 1. 0.9999539696567977 0.9999079393135955
1. 1.0000913325417846 1.0000456641855793 1. 0.9999543420692175 0.99990869247626 1.0000913158615652 1.0000456600155243 1. 0.9999543378995434 0.9999086757990867


==> data/essai.dat <==
0.1	0.999088	0.999544	1.	1.00091	1.00046	0.999087	0.999543	1.	1.00091	1.00046
0.1025	0.99911	0.999555	1.	1.00089	1.00045	0.999109	0.999555	1.	1.00089	1.00045
0.105	0.999131	0.999565	1.	1.00087	1.00044	0.99913	0.999565	1.	1.00087	1.00043
0.1075	0.999151	0.999575	1.	1.00085	1.00042	0.99915	0.999575	1.	1.00085	1.00042
0.11	0.999171	0.999585	1.	1.00083	1.00042	0.99917	0.999585	1.	1.00083	1.00042
0.1125	0.999189	0.999594	1.	1.00081	1.00041	0.999188	0.999594	1.	1.00081	1.00041
0.115	0.999207	0.999603	1.	1.00079	1.0004	0.999206	0.999603	1.	1.00079	1.0004
0.1175	0.999223	0.999612	1.	1.00078	1.00039	0.999223	0.999611	1.	1.00078	1.00039
0.12	0.99924	0.99962	1.	1.00076	1.00038	0.999239	0.999619	1.	1.00076	1.00038
0.1225	0.999255	0.999627	1.	1.00075	1.00037	0.999254	0.999627	1.	1.00075	1.00037
0.125	0.99927	0.999635	1.	1.00073	1.00037	0.999269	0.999635	1.	1.00073	1.00037
0.1275	0.999284	0.999642	1.	1.00072	1.00036	0.999284	0.999642	1.	1.00072	1.00036
0.13	0.999298	0.999649	1.	1.0007	1.00035	0.999298	0.999649	1.	1.0007	1.00035
0.1325	0.999311	0.999656	1.	1.00069	1.00034	0.999311	0.999655	1.	1.00069	1.00034
0.135	0.999324	0.999662	1.	1.00068	1.00034	0.999324	0.999662	1.	1.00068	1.00034
0.1375	0.999336	0.999668	1.	1.00066	1.00033	0.999336	0.999668	1.	1.00066	1.00033
0.14	0.999348	0.999674	1.	1.00065	1.00033	0.999348	0.999674	1.	1.00065	1.00033
0.1425	0.99936	0.99968	1.	1.00064	1.00032	0.999359	0.99968	1.	1.00064	1.00032
0.145	0.999371	0.999685	1.	1.00063	1.00032	0.99937	0.999685	1.	1.00063	1.00031
0.1475	0.999381	0.999691	1.	1.00062	1.00031	0.999381	0.99969	1.	1.00062	1.00031
0.15	0.999392	0.999696	1.	1.00061	1.0003	0.999391	0.999696	1.	1.00061	1.0003
0.1525	0.999402	0.999701	1.	1.0006	1.0003	0.999401	0.999701	1.	1.0006	1.0003
0.155	0.999411	0.999706	1.	1.00059	1.00029	0.999411	0.999705	1.	1.00059	1.00029
0.1575	0.999421	0.99971	1.	1.00058	1.00029	0.99942	0.99971	1.	1.00058	1.00029
0.16	0.99943	0.999715	1.	1.00057	1.00029	0.999429	0.999715	1.	1.00057	1.00029
0.1625	0.999438	0.999719	1.	1.00056	1.00028	0.999438	0.999719	1.	1.00056	1.00028
0.165	0.999447	0.999723	1.	1.00055	1.00028	0.999447	0.999723	1.	1.00055	1.00028
0.1675	0.999455	0.999727	1.	1.00055	1.00027	0.999455	0.999727	1.	1.00055	1.00027
0.17	0.999463	0.999731	1.	1.00054	1.00027	0.999463	0.999731	1.	1.00054	1.00027
0.1725	0.999471	0.999735	1.	1.00053	1.00026	0.999471	0.999735	1.	1.00053	1.00026
0.175	0.999478	0.999739	1.	1.00052	1.00026	0.999478	0.999739	1.	1.00052	1.00026
0.1775	0.999486	0.999743	1.	1.00051	1.00026	0.999485	0.999743	1.	1.00051	1.00026
0.18	0.999493	0.999746	1.	1.00051	1.00025	0.999493	0.999746	1.	1.00051	1.00025
0.1825	0.9995	0.99975	1.	1.0005	1.00025	0.9995	0.99975	1.	1.0005	1.00025
0.185	0.999507	0.999753	1.	1.00049	1.00025	0.999506	0.999753	1.	1.00049	1.00025
0.1875	0.999513	0.999757	1.	1.00049	1.00024	0.999513	0.999756	1.	1.00049	1.00024
0.19	0.99952	0.99976	1.	1.00048	1.00024	0.999519	0.99976	1.	1.00048	1.00024
0.1925	0.999526	0.999763	1.	1.00047	1.00024	0.999526	0.999763	1.	1.00047	1.00024
0.195	0.999532	0.999766	1.	1.00047	1.00023	0.999532	0.999766	1.	1.00047	1.00023
0.1975	0.999538	0.999769	1.	1.00046	1.00023	0.999538	0.999769	1.	1.00046	1.00023
0.2	0.999544	0.999772	1.	1.00046	1.00023	0.999543	0.999772	1.	1.00046	1.00023
0.2025	0.999549	0.999775	1.	1.00045	1.00023	0.999549	0.999775	1.	1.00045	1.00023
0.205	0.999555	0.999777	1.	1.00045	1.00022	0.999555	0.999777	1.	1.00045	1.00022
0.2075	0.99956	0.99978	1.	1.00044	1.00022	0.99956	0.99978	1.	1.00044	1.00022
0.21	0.999565	0.999783	1.	1.00044	1.00022	0.999565	0.999783	1.	1.00043	1.00022
0.2125	0.99957	0.999785	1.	1.00043	1.00021	0.99957	0.999785	1.	1.00043	1.00021
0.215	0.999575	0.999788	1.	1.00042	1.00021	0.999575	0.999788	1.	1.00042	1.00021
0.2175	0.99958	0.99979	1.	1.00042	1.00021	0.99958	0.99979	1.	1.00042	1.00021
0.22	0.999585	0.999792	1.	1.00042	1.00021	0.999585	0.999792	1.	1.00042	1.00021
0.2225	0.99959	0.999795	1.	1.00041	1.00021	0.99959	0.999795	1.	1.00041	1.00021
0.225	0.999594	0.999797	1.	1.00041	1.0002	0.999594	0.999797	1.	1.00041	1.0002
0.2275	0.999599	0.999799	1.	1.0004	1.0002	0.999599	0.999799	1.	1.0004	1.0002
0.23	0.999603	0.999802	1.	1.0004	1.0002	0.999603	0.999801	1.	1.0004	1.0002
0.2325	0.999607	0.999804	1.	1.00039	1.0002	0.999607	0.999804	1.	1.00039	1.0002
0.235	0.999612	0.999806	1.	1.00039	1.00019	0.999611	0.999806	1.	1.00039	1.00019
0.2375	0.999616	0.999808	1.	1.00038	1.00019	0.999615	0.999808	1.	1.00038	1.00019
0.24	0.99962	0.99981	1.	1.00038	1.00019	0.999619	0.99981	1.	1.00038	1.00019
0.2425	0.999624	0.999812	1.	1.00038	1.00019	0.999623	0.999812	1.	1.00038	1.00019
0.245	0.999627	0.999814	1.	1.00037	1.00019	0.999627	0.999814	1.	1.00037	1.00019
0.2475	0.999631	0.999816	1.	1.00037	1.00018	0.999631	0.999816	1.	1.00037	1.00018
0.25	0.999635	0.999817	1.	1.00037	1.00018	0.999635	0.999817	1.	1.00037	1.00018
0.2525	0.999638	0.999819	1.	1.00036	1.00018	0.999638	0.999819	1.	1.00036	1.00018
0.255	0.999642	0.999821	1.	1.00036	1.00018	0.999642	0.999821	1.	1.00036	1.00018
0.2575	0.999646	0.999823	1.	1.00035	1.00018	0.999645	0.999823	1.	1.00035	1.00018
0.26	0.999649	0.999824	1.	1.00035	1.00018	0.999649	0.999824	1.	1.00035	1.00018
0.2625	0.999652	0.999826	1.	1.00035	1.00017	0.999652	0.999826	1.	1.00035	1.00017
0.265	0.999656	0.999828	1.	1.00034	1.00017	0.999655	0.999828	1.	1.00034	1.00017
0.2675	0.999659	0.999829	1.	1.00034	1.00017	0.999659	0.999829	1.	1.00034	1.00017
0.27	0.999662	0.999831	1.	1.00034	1.00017	0.999662	0.999831	1.	1.00034	1.00017
0.2725	0.999665	0.999832	1.	1.00034	1.00017	0.999665	0.999832	1.	1.00034	1.00017
0.275	0.999668	0.999834	1.	1.00033	1.00017	0.999668	0.999834	1.	1.00033	1.00017
0.2775	0.999671	0.999835	1.	1.00033	1.00016	0.999671	0.999835	1.	1.00033	1.00016
0.28	0.999674	0.999837	1.	1.00033	1.00016	0.999674	0.999837	1.	1.00033	1.00016
0.2825	0.999677	0.999838	1.	1.00032	1.00016	0.999677	0.999838	1.	1.00032	1.00016
0.285	0.99968	0.99984	1.	1.00032	1.00016	0.99968	0.99984	1.	1.00032	1.00016
0.2875	0.999682	0.999841	1.	1.00032	1.00016	0.999682	0.999841	1.	1.00032	1.00016
0.29	0.999685	0.999843	1.	1.00032	1.00016	0.999685	0.999843	1.	1.00031	1.00016
0.2925	0.999688	0.999844	1.	1.00031	1.00016	0.999688	0.999844	1.	1.00031	1.00016
0.295	0.999691	0.999845	1.	1.00031	1.00015	0.99969	0.999845	1.	1.00031	1.00015
0.2975	0.999693	0.999847	1.	1.00031	1.00015	0.999693	0.999847	1.	1.00031	1.00015
0.3	0.999696	0.999848	1.	1.0003	1.00015	0.999696	0.999848	1.	1.0003	1.00015
0.3025	0.999698	0.999849	1.	1.0003	1.00015	0.999698	0.999849	1.	1.0003	1.00015
0.305	0.999701	0.99985	1.	1.0003	1.00015	0.999701	0.99985	1.	1.0003	1.00015
0.3075	0.999703	0.999852	1.	1.0003	1.00015	0.999703	0.999852	1.	1.0003	1.00015
0.31	0.999706	0.999853	1.	1.00029	1.00015	0.999705	0.999853	1.	1.00029	1.00015
0.3125	0.999708	0.999854	1.	1.00029	1.00015	0.999708	0.999854	1.	1.00029	1.00015
0.315	0.99971	0.999855	1.	1.00029	1.00014	0.99971	0.999855	1.	1.00029	1.00014
0.3175	0.999712	0.999856	1.	1.00029	1.00014	0.999712	0.999856	1.	1.00029	1.00014
0.32	0.999715	0.999857	1.	1.00029	1.00014	0.999715	0.999857	1.	1.00029	1.00014
0.3225	0.999717	0.999858	1.	1.00028	1.00014	0.999717	0.999858	1.	1.00028	1.00014
0.325	0.999719	0.99986	1.	1.00028	1.00014	0.999719	0.99986	1.	1.00028	1.00014
0.3275	0.999721	0.999861	1.	1.00028	1.00014	0.999721	0.999861	1.	1.00028	1.00014
0.33	0.999723	0.999862	1.	1.00028	1.00014	0.999723	0.999862	1.	1.00028	1.00014
0.3325	0.999725	0.999863	1.	1.00027	1.00014	0.999725	0.999863	1.	1.00027	1.00014
0.335	0.999727	0.999864	1.	1.00027	1.00014	0.999727	0.999864	1.	1.00027	1.00014
0.3375	0.99973	0.999865	1.	1.00027	1.00014	0.999729	0.999865	1.	1.00027	1.00014
0.34	0.999731	0.999866	1.	1.00027	1.00013	0.999731	0.999866	1.	1.00027	1.00013
0.3425	0.999733	0.999867	1.	1.00027	1.00013	0.999733	0.999867	1.	1.00027	1.00013
0.345	0.999735	0.999868	1.	1.00026	1.00013	0.999735	0.999868	1.	1.00026	1.00013
0.3475	0.999737	0.999869	1.	1.00026	1.00013	0.999737	0.999869	1.	1.00026	1.00013
0.35	0.999739	0.99987	1.	1.00026	1.00013	0.999739	0.99987	1.	1.00026	1.00013
0.3525	0.999741	0.99987	1.	1.00026	1.00013	0.999741	0.99987	1.	1.00026	1.00013
0.355	0.999743	0.999871	1.	1.00026	1.00013	0.999743	0.999871	1.	1.00026	1.00013
0.3575	0.999745	0.999872	1.	1.00026	1.00013	0.999745	0.999872	1.	1.00026	1.00013
0.36	0.999746	0.999873	1.	1.00025	1.00013	0.999746	0.999873	1.	1.00025	1.00013
0.3625	0.999748	0.999874	1.	1.00025	1.00013	0.999748	0.999874	1.	1.00025	1.00013
0.365	0.99975	0.999875	1.	1.00025	1.00013	0.99975	0.999875	1.	1.00025	1.00013
0.3675	0.999752	0.999876	1.	1.00025	1.00012	0.999751	0.999876	1.	1.00025	1.00012
0.37	0.999753	0.999877	1.	1.00025	1.00012	0.999753	0.999877	1.	1.00025	1.00012
0.3725	0.999755	0.999877	1.	1.00025	1.00012	0.999755	0.999877	1.	1.00025	1.00012
0.375	0.999757	0.999878	1.	1.00024	1.00012	0.999756	0.999878	1.	1.00024	1.00012
0.3775	0.999758	0.999879	1.	1.00024	1.00012	0.999758	0.999879	1.	1.00024	1.00012
0.38	0.99976	0.99988	1.	1.00024	1.00012	0.99976	0.99988	1.	1.00024	1.00012
0.3825	0.999761	0.999881	1.	1.00024	1.00012	0.999761	0.999881	1.	1.00024	1.00012
0.385	0.999763	0.999881	1.	1.00024	1.00012	0.999763	0.999881	1.	1.00024	1.00012
0.3875	0.999764	0.999882	1.	1.00024	1.00012	0.999764	0.999882	1.	1.00024	1.00012
0.39	0.999766	0.999883	1.	1.00023	1.00012	0.999766	0.999883	1.	1.00023	1.00012
0.3925	0.999767	0.999884	1.	1.00023	1.00012	0.999767	0.999884	1.	1.00023	1.00012
0.395	0.999769	0.999884	1.	1.00023	1.00012	0.999769	0.999884	1.	1.00023	1.00012
0.3975	0.99977	0.999885	1.	1.00023	1.00011	0.99977	0.999885	1.	1.00023	1.00011
0.4	0.999772	0.999886	1.	1.00023	1.00011	0.999772	0.999886	1.	1.00023	1.00011
0.4025	0.999773	0.999887	1.	1.00023	1.00011	0.999773	0.999887	1.	1.00023	1.00011
0.405	0.999775	0.999887	1.	1.00023	1.00011	0.999775	0.999887	1.	1.00023	1.00011
0.4075	0.999776	0.999888	1.	1.00022	1.00011	0.999776	0.999888	1.	1.00022	1.00011
0.41	0.999777	0.999889	1.	1.00022	1.00011	0.999777	0.999889	1.	1.00022	1.00011
0.4125	0.999779	0.999889	1.	1.00022	1.00011	0.999779	0.999889	1.	1.00022	1.00011
0.415	0.99978	0.99989	1.	1.00022	1.00011	0.99978	0.99989	1.	1.00022	1.00011
0.4175	0.999781	0.999891	1.	1.00022	1.00011	0.999781	0.999891	1.	1.00022	1.00011
0.42	0.999783	0.999891	1.	1.00022	1.00011	0.999783	0.999891	1.	1.00022	1.00011
0.4225	0.999784	0.999892	1.	1.00022	1.00011	0.999784	0.999892	1.	1.00022	1.00011
0.425	0.999785	0.999893	1.	1.00021	1.00011	0.999785	0.999893	1.	1.00021	1.00011
0.4275	0.999786	0.999893	1.	1.00021	1.00011	0.999786	0.999893	1.	1.00021	1.00011
0.43	0.999788	0.999894	1.	1.00021	1.00011	0.999788	0.999894	1.	1.00021	1.00011
0.4325	0.999789	0.999894	1.	1.00021	1.00011	0.999789	0.999894	1.	1.00021	1.00011
0.435	0.99979	0.999895	1.	1.00021	1.0001	0.99979	0.999895	1.	1.00021	1.0001
0.4375	0.999791	0.999896	1.	1.00021	1.0001	0.999791	0.999896	1.	1.00021	1.0001
0.44	0.999793	0.999896	1.	1.00021	1.0001	0.999792	0.999896	1.	1.00021	1.0001
0.4425	0.999794	0.999897	1.	1.00021	1.0001	0.999794	0.999897	1.	1.00021	1.0001
0.445	0.999795	0.999897	1.	1.00021	1.0001	0.999795	0.999897	1.	1.00021	1.0001
0.4475	0.999796	0.999898	1.	1.0002	1.0001	0.999796	0.999898	1.	1.0002	1.0001
0.45	0.999797	0.999899	1.	1.0002	1.0001	0.999797	0.999899	1.	1.0002	1.0001
0.4525	0.999798	0.999899	1.	1.0002	1.0001	0.999798	0.999899	1.	1.0002	1.0001
0.455	0.999799	0.9999	1.	1.0002	1.0001	0.999799	0.9999	1.	1.0002	1.0001
0.4575	0.9998	0.9999	1.	1.0002	1.0001	0.9998	0.9999	1.	1.0002	1.0001
0.46	0.999802	0.999901	1.	1.0002	1.0001	0.999801	0.999901	1.	1.0002	1.0001
0.4625	0.999803	0.999901	1.	1.0002	1.0001	0.999803	0.999901	1.	1.0002	1.0001
0.465	0.999804	0.999902	1.	1.0002	1.0001	0.999804	0.999902	1.	1.0002	1.0001
0.4675	0.999805	0.999902	1.	1.0002	1.0001	0.999805	0.999902	1.	1.0002	1.0001
0.47	0.999806	0.999903	1.	1.00019	1.0001	0.999806	0.999903	1.	1.00019	1.0001
0.4725	0.999807	0.999903	1.	1.00019	1.0001	0.999807	0.999903	1.	1.00019	1.0001
0.475	0.999808	0.999904	1.	1.00019	1.0001	0.999808	0.999904	1.	1.00019	1.0001
0.4775	0.999809	0.999904	1.	1.00019	1.0001	0.999809	0.999904	1.	1.00019	1.0001
0.48	0.99981	0.999905	1.	1.00019	1.0001	0.99981	0.999905	1.	1.00019	1.0001
0.4825	0.999811	0.999905	1.	1.00019	1.00009	0.999811	0.999905	1.	1.00019	1.00009
0.485	0.999812	0.999906	1.	1.00019	1.00009	0.999812	0.999906	1.	1.00019	1.00009
0.4875	0.999813	0.999906	1.	1.00019	1.00009	0.999813	0.999906	1.	1.00019	1.00009
0.49	0.999814	0.999907	1.	1.00019	1.00009	0.999814	0.999907	1.	1.00019	1.00009
0.4925	0.999815	0.999907	1.	1.00019	1.00009	0.999815	0.999907	1.	1.00019	1.00009
0.495	0.999816	0.999908	1.	1.00018	1.00009	0.999816	0.999908	1.	1.00018	1.00009
0.4975	0.999816	0.999908	1.	1.00018	1.00009	0.999816	0.999908	1.	1.00018	1.00009
0.5	0.999817	0.999909	1.	1.00018	1.00009	0.999817	0.999909	1.	1.00018	1.00009
0.5025	0.999818	0.999909	1.	1.00018	1.00009	0.999818	0.999909	1.	1.00018	1.00009
0.505	0.999819	0.99991	1.	1.00018	1.00009	0.999819	0.99991	1.	1.00018	1.00009
0.5075	0.99982	0.99991	1.	1.00018	1.00009	0.99982	0.99991	1.	1.00018	1.00009
0.51	0.999821	0.99991	1.	1.00018	1.00009	0.999821	0.99991	1.	1.00018	1.00009
0.5125	0.999822	0.999911	1.	1.00018	1.00009	0.999822	0.999911	1.	1.00018	1.00009
0.515	0.999823	0.999911	1.	1.00018	1.00009	0.999823	0.999911	1.	1.00018	1.00009
0.5175	0.999824	0.999912	1.	1.00018	1.00009	0.999824	0.999912	1.	1.00018	1.00009
0.52	0.999824	0.999912	1.	1.00018	1.00009	0.999824	0.999912	1.	1.00018	1.00009
0.5225	0.999825	0.999913	1.	1.00017	1.00009	0.999825	0.999913	1.	1.00017	1.00009
0.525	0.999826	0.999913	1.	1.00017	1.00009	0.999826	0.999913	1.	1.00017	1.00009
0.5275	0.999827	0.999913	1.	1.00017	1.00009	0.999827	0.999913	1.	1.00017	1.00009
0.53	0.999828	0.999914	1.	1.00017	1.00009	0.999828	0.999914	1.	1.00017	1.00009
0.5325	0.999829	0.999914	1.	1.00017	1.00009	0.999828	0.999914	1.	1.00017	1.00009
0.535	0.999829	0.999915	1.	1.00017	1.00009	0.999829	0.999915	1.	1.00017	1.00009
0.5375	0.99983	0.999915	1.	1.00017	1.00008	0.99983	0.999915	1.	1.00017	1.00008
0.54	0.999831	0.999915	1.	1.00017	1.00008	0.999831	0.999915	1.	1.00017	1.00008
0.5425	0.999832	0.999916	1.	1.00017	1.00008	0.999832	0.999916	1.	1.00017	1.00008
0.545	0.999832	0.999916	1.	1.00017	1.00008	0.999832	0.999916	1.	1.00017	1.00008
0.5475	0.999833	0.999917	1.	1.00017	1.00008	0.999833	0.999917	1.	1.00017	1.00008
0.55	0.999834	0.999917	1.	1.00017	1.00008	0.999834	0.999917	1.	1.00017	1.00008
0.5525	0.999835	0.999917	1.	1.00017	1.00008	0.999835	0.999917	1.	1.00017	1.00008
0.555	0.999835	0.999918	1.	1.00016	1.00008	0.999835	0.999918	1.	1.00016	1.00008
0.5575	0.999836	0.999918	1.	1.00016	1.00008	0.999836	0.999918	1.	1.00016	1.00008
0.56	0.999837	0.999918	1.	1.00016	1.00008	0.999837	0.999918	1.	1.00016	1.00008
0.5625	0.999838	0.999919	1.	1.00016	1.00008	0.999838	0.999919	1.	1.00016	1.00008
0.565	0.999838	0.999919	1.	1.00016	1.00008	0.999838	0.999919	1.	1.00016	1.00008
0.5675	0.999839	0.99992	1.	1.00016	1.00008	0.999839	0.99992	1.	1.00016	1.00008
0.57	0.99984	0.99992	1.	1.00016	1.00008	0.99984	0.99992	1.	1.00016	1.00008
0.5725	0.999841	0.99992	1.	1.00016	1.00008	0.99984	0.99992	1.	1.00016	1.00008
0.575	0.999841	0.999921	1.	1.00016	1.00008	0.999841	0.999921	1.	1.00016	1.00008
0.5775	0.999842	0.999921	1.	1.00016	1.00008	0.999842	0.999921	1.	1.00016	1.00008
0.58	0.999843	0.999921	1.	1.00016	1.00008	0.999843	0.999921	1.	1.00016	1.00008
0.5825	0.999843	0.999922	1.	1.00016	1.00008	0.999843	0.999922	1.	1.00016	1.00008
0.585	0.999844	0.999922	1.	1.00016	1.00008	0.999844	0.999922	1.	1.00016	1.00008
0.5875	0.999845	0.999922	1.	1.00016	1.00008	0.999845	0.999922	1.	1.00016	1.00008
0.59	0.999845	0.999923	1.	1.00015	1.00008	0.999845	0.999923	1.	1.00015	1.00008
0.5925	0.999846	0.999923	1.	1.00015	1.00008	0.999846	0.999923	1.	1.00015	1.00008
0.595	0.999847	0.999923	1.	1.00015	1.00008	0.999847	0.999923	1.	1.00015	1.00008
0.5975	0.999847	0.999924	1.	1.00015	1.00008	0.999847	0.999924	1.	1.00015	1.00008
0.6	0.999848	0.999924	1.	1.00015	1.00008	0.999848	0.999924	1.	1.00015	1.00008
0.6025	0.999848	0.999924	1.	1.00015	1.00008	0.999848	0.999924	1.	1.00015	1.00008
0.605	0.999849	0.999925	1.	1.00015	1.00008	0.999849	0.999925	1.	1.00015	1.00008
0.6075	0.99985	0.999925	1.	1.00015	1.00008	0.99985	0.999925	1.	1.00015	1.00008
0.61	0.99985	0.999925	1.	1.00015	1.00007	0.99985	0.999925	1.	1.00015	1.00007
0.6125	0.999851	0.999925	1.	1.00015	1.00007	0.999851	0.999925	1.	1.00015	1.00007
0.615	0.999852	0.999926	1.	1.00015	1.00007	0.999852	0.999926	1.	1.00015	1.00007
0.6175	0.999852	0.999926	1.	1.00015	1.00007	0.999852	0.999926	1.	1.00015	1.00007
0.62	0.999853	0.999926	1.	1.00015	1.00007	0.999853	0.999926	1.	1.00015	1.00007
0.6225	0.999853	0.999927	1.	1.00015	1.00007	0.999853	0.999927	1.	1.00015	1.00007
0.625	0.999854	0.999927	1.	1.00015	1.00007	0.999854	0.999927	1.	1.00015	1.00007
0.6275	0.999854	0.999927	1.	1.00015	1.00007	0.999854	0.999927	1.	1.00015	1.00007
0.63	0.999855	0.999928	1.	1.00014	1.00007	0.999855	0.999928	1.	1.00014	1.00007
0.6325	0.999856	0.999928	1.	1.00014	1.00007	0.999856	0.999928	1.	1.00014	1.00007
0.635	0.999856	0.999928	1.	1.00014	1.00007	0.999856	0.999928	1.	1.00014	1.00007
0.6375	0.999857	0.999928	1.	1.00014	1.00007	0.999857	0.999928	1.	1.00014	1.00007
0.64	0.999857	0.999929	1.	1.00014	1.00007	0.999857	0.999929	1.	1.00014	1.00007
0.6425	0.999858	0.999929	1.	1.00014	1.00007	0.999858	0.999929	1.	1.00014	1.00007
0.645	0.999858	0.999929	1.	1.00014	1.00007	0.999858	0.999929	1.	1.00014	1.00007
0.6475	0.999859	0.999929	1.	1.00014	1.00007	0.999859	0.999929	1.	1.00014	1.00007
0.65	0.99986	0.99993	1.	1.00014	1.00007	0.99986	0.99993	1.	1.00014	1.00007
0.6525	0.99986	0.99993	1.	1.00014	1.00007	0.99986	0.99993	1.	1.00014	1.00007
0.655	0.999861	0.99993	1.	1.00014	1.00007	0.999861	0.99993	1.	1.00014	1.00007
0.6575	0.999861	0.999931	1.	1.00014	1.00007	0.999861	0.999931	1.	1.00014	1.00007
0.66	0.999862	0.999931	1.	1.00014	1.00007	0.999862	0.999931	1.	1.00014	1.00007
0.6625	0.999862	0.999931	1.	1.00014	1.00007	0.999862	0.999931	1.	1.00014	1.00007
0.665	0.999863	0.999931	1.	1.00014	1.00007	0.999863	0.999931	1.	1.00014	1.00007
0.6675	0.999863	0.999932	1.	1.00014	1.00007	0.999863	0.999932	1.	1.00014	1.00007
0.67	0.999864	0.999932	1.	1.00014	1.00007	0.999864	0.999932	1.	1.00014	1.00007
0.6725	0.999864	0.999932	1.	1.00014	1.00007	0.999864	0.999932	1.	1.00014	1.00007
0.675	0.999865	0.999932	1.	1.00014	1.00007	0.999865	0.999932	1.	1.00014	1.00007
0.6775	0.999865	0.999933	1.	1.00013	1.00007	0.999865	0.999933	1.	1.00013	1.00007
0.68	0.999866	0.999933	1.	1.00013	1.00007	0.999866	0.999933	1.	1.00013	1.00007
0.6825	0.999866	0.999933	1.	1.00013	1.00007	0.999866	0.999933	1.	1.00013	1.00007
0.685	0.999867	0.999933	1.	1.00013	1.00007	0.999867	0.999933	1.	1.00013	1.00007
0.6875	0.999867	0.999934	1.	1.00013	1.00007	0.999867	0.999934	1.	1.00013	1.00007
0.69	0.999868	0.999934	1.	1.00013	1.00007	0.999868	0.999934	1.	1.00013	1.00007
0.6925	0.999868	0.999934	1.	1.00013	1.00007	0.999868	0.999934	1.	1.00013	1.00007
0.695	0.999869	0.999934	1.	1.00013	1.00007	0.999869	0.999934	1.	1.00013	1.00007
0.6975	0.999869	0.999935	1.	1.00013	1.00007	0.999869	0.999935	1.	1.00013	1.00007
0.7	0.99987	0.999935	1.	1.00013	1.00007	0.99987	0.999935	1.	1.00013	1.00007
0.7025	0.99987	0.999935	1.	1.00013	1.00007	0.99987	0.999935	1.	1.00013	1.00006
0.705	0.99987	0.999935	1.	1.00013	1.00006	0.99987	0.999935	1.	1.00013	1.00006
0.7075	0.999871	0.999935	1.	1.00013	1.00006	0.999871	0.999935	1.	1.00013	1.00006
0.71	0.999871	0.999936	1.	1.00013	1.00006	0.999871	0.999936	1.	1.00013	1.00006
0.7125	0.999872	0.999936	1.	1.00013	1.00006	0.999872	0.999936	1.	1.00013	1.00006
0.715	0.999872	0.999936	1.	1.00013	1.00006	0.999872	0.999936	1.	1.00013	1.00006
0.7175	0.999873	0.999936	1.	1.00013	1.00006	0.999873	0.999936	1.	1.00013	1.00006
0.72	0.999873	0.999937	1.	1.00013	1.00006	0.999873	0.999937	1.	1.00013	1.00006
0.7225	0.999874	0.999937	1.	1.00013	1.00006	0.999874	0.999937	1.	1.00013	1.00006
0.725	0.999874	0.999937	1.	1.00013	1.00006	0.999874	0.999937	1.	1.00013	1.00006
0.7275	0.999874	0.999937	1.	1.00013	1.00006	0.999874	0.999937	1.	1.00013	1.00006
0.73	0.999875	0.999937	1.	1.00013	1.00006	0.999875	0.999937	1.	1.00013	1.00006
0.7325	0.999875	0.999938	1.	1.00012	1.00006	0.999875	0.999938	1.	1.00012	1.00006
0.735	0.999876	0.999938	1.	1.00012	1.00006	0.999876	0.999938	1.	1.00012	1.00006
0.7375	0.999876	0.999938	1.	1.00012	1.00006	0.999876	0.999938	1.	1.00012	1.00006
0.74	0.999877	0.999938	1.	1.00012	1.00006	0.999877	0.999938	1.	1.00012	1.00006
0.7425	0.999877	0.999939	1.	1.00012	1.00006	0.999877	0.999939	1.	1.00012	1.00006
0.745	0.999877	0.999939	1.	1.00012	1.00006	0.999877	0.999939	1.	1.00012	1.00006
0.7475	0.999878	0.999939	1.	1.00012	1.00006	0.999878	0.999939	1.	1.00012	1.00006
0.75	0.999878	0.999939	1.	1.00012	1.00006	0.999878	0.999939	1.	1.00012	1.00006
0.7525	0.999879	0.999939	1.	1.00012	1.00006	0.999879	0.999939	1.	1.00012	1.00006
0.755	0.999879	0.99994	1.	1.00012	1.00006	0.999879	0.99994	1.	1.00012	1.00006
0.7575	0.999879	0.99994	1.	1.00012	1.00006	0.999879	0.99994	1.	1.00012	1.00006
0.76	0.99988	0.99994	1.	1.00012	1.00006	0.99988	0.99994	1.	1.00012	1.00006
0.7625	0.99988	0.99994	1.	1.00012	1.00006	0.99988	0.99994	1.	1.00012	1.00006
0.765	0.999881	0.99994	1.	1.00012	1.00006	0.999881	0.99994	1.	1.00012	1.00006
0.7675	0.999881	0.999941	1.	1.00012	1.00006	0.999881	0.999941	1.	1.00012	1.00006
0.77	0.999881	0.999941	1.	1.00012	1.00006	0.999881	0.999941	1.	1.00012	1.00006
0.7725	0.999882	0.999941	1.	1.00012	1.00006	0.999882	0.999941	1.	1.00012	1.00006
0.775	0.999882	0.999941	1.	1.00012	1.00006	0.999882	0.999941	1.	1.00012	1.00006
0.7775	0.999883	0.999941	1.	1.00012	1.00006	0.999883	0.999941	1.	1.00012	1.00006
0.78	0.999883	0.999941	1.	1.00012	1.00006	0.999883	0.999941	1.	1.00012	1.00006
0.7825	0.999883	0.999942	1.	1.00012	1.00006	0.999883	0.999942	1.	1.00012	1.00006
0.785	0.999884	0.999942	1.	1.00012	1.00006	0.999884	0.999942	1.	1.00012	1.00006
0.7875	0.999884	0.999942	1.	1.00012	1.00006	0.999884	0.999942	1.	1.00012	1.00006
0.79	0.999884	0.999942	1.	1.00012	1.00006	0.999884	0.999942	1.	1.00012	1.00006
0.7925	0.999885	0.999942	1.	1.00012	1.00006	0.999885	0.999942	1.	1.00012	1.00006
0.795	0.999885	0.999943	1.	1.00011	1.00006	0.999885	0.999943	1.	1.00011	1.00006
0.7975	0.999886	0.999943	1.	1.00011	1.00006	0.999885	0.999943	1.	1.00011	1.00006
0.8	0.999886	0.999943	1.	1.00011	1.00006	0.999886	0.999943	1.	1.00011	1.00006
0.8025	0.999886	0.999943	1.	1.00011	1.00006	0.999886	0.999943	1.	1.00011	1.00006
0.805	0.999887	0.999943	1.	1.00011	1.00006	0.999887	0.999943	1.	1.00011	1.00006
0.8075	0.999887	0.999943	1.	1.00011	1.00006	0.999887	0.999943	1.	1.00011	1.00006
0.81	0.999887	0.999944	1.	1.00011	1.00006	0.999887	0.999944	1.	1.00011	1.00006
0.8125	0.999888	0.999944	1.	1.00011	1.00006	0.999888	0.999944	1.	1.00011	1.00006
0.815	0.999888	0.999944	1.	1.00011	1.00006	0.999888	0.999944	1.	1.00011	1.00006
0.8175	0.999888	0.999944	1.	1.00011	1.00006	0.999888	0.999944	1.	1.00011	1.00006
0.82	0.999889	0.999944	1.	1.00011	1.00006	0.999889	0.999944	1.	1.00011	1.00006
0.8225	0.999889	0.999944	1.	1.00011	1.00006	0.999889	0.999944	1.	1.00011	1.00006
0.825	0.999889	0.999945	1.	1.00011	1.00006	0.999889	0.999945	1.	1.00011	1.00006
0.8275	0.99989	0.999945	1.	1.00011	1.00006	0.99989	0.999945	1.	1.00011	1.00006
0.83	0.99989	0.999945	1.	1.00011	1.00006	0.99989	0.999945	1.	1.00011	1.00006
0.8325	0.99989	0.999945	1.	1.00011	1.00005	0.99989	0.999945	1.	1.00011	1.00005
0.835	0.999891	0.999945	1.	1.00011	1.00005	0.999891	0.999945	1.	1.00011	1.00005
0.8375	0.999891	0.999945	1.	1.00011	1.00005	0.999891	0.999945	1.	1.00011	1.00005
0.84	0.999891	0.999946	1.	1.00011	1.00005	0.999891	0.999946	1.	1.00011	1.00005
0.8425	0.999892	0.999946	1.	1.00011	1.00005	0.999892	0.999946	1.	1.00011	1.00005
0.845	0.999892	0.999946	1.	1.00011	1.00005	0.999892	0.999946	1.	1.00011	1.00005
0.8475	0.999892	0.999946	1.	1.00011	1.00005	0.999892	0.999946	1.	1.00011	1.00005
0.85	0.999893	0.999946	1.	1.00011	1.00005	0.999893	0.999946	1.	1.00011	1.00005
0.8525	0.999893	0.999946	1.	1.00011	1.00005	0.999893	0.999946	1.	1.00011	1.00005
0.855	0.999893	0.999947	1.	1.00011	1.00005	0.999893	0.999947	1.	1.00011	1.00005
0.8575	0.999894	0.999947	1.	1.00011	1.00005	0.999893	0.999947	1.	1.00011	1.00005
0.86	0.999894	0.999947	1.	1.00011	1.00005	0.999894	0.999947	1.	1.00011	1.00005
0.8625	0.999894	0.999947	1.	1.00011	1.00005	0.999894	0.999947	1.	1.00011	1.00005
0.865	0.999894	0.999947	1.	1.00011	1.00005	0.999894	0.999947	1.	1.00011	1.00005
0.8675	0.999895	0.999947	1.	1.00011	1.00005	0.999895	0.999947	1.	1.00011	1.00005
0.87	0.999895	0.999948	1.	1.0001	1.00005	0.999895	0.999948	1.	1.0001	1.00005
0.8725	0.999895	0.999948	1.	1.0001	1.00005	0.999895	0.999948	1.	1.0001	1.00005
0.875	0.999896	0.999948	1.	1.0001	1.00005	0.999896	0.999948	1.	1.0001	1.00005
0.8775	0.999896	0.999948	1.	1.0001	1.00005	0.999896	0.999948	1.	1.0001	1.00005
0.88	0.999896	0.999948	1.	1.0001	1.00005	0.999896	0.999948	1.	1.0001	1.00005
0.8825	0.999897	0.999948	1.	1.0001	1.00005	0.999897	0.999948	1.	1.0001	1.00005
0.885	0.999897	0.999948	1.	1.0001	1.00005	0.999897	0.999948	1.	1.0001	1.00005
0.8875	0.999897	0.999949	1.	1.0001	1.00005	0.999897	0.999949	1.	1.0001	1.00005
0.89	0.999897	0.999949	1.	1.0001	1.00005	0.999897	0.999949	1.	1.0001	1.00005
0.8925	0.999898	0.999949	1.	1.0001	1.00005	0.999898	0.999949	1.	1.0001	1.00005
0.895	0.999898	0.999949	1.	1.0001	1.00005	0.999898	0.999949	1.	1.0001	1.00005
0.8975	0.999898	0.999949	1.	1.0001	1.00005	0.999898	0.999949	1.	1.0001	1.00005
0.9	0.999899	0.999949	1.	1.0001	1.00005	0.999899	0.999949	1.	1.0001	1.00005
0.9025	0.999899	0.999949	1.	1.0001	1.00005	0.999899	0.999949	1.	1.0001	1.00005
0.905	0.999899	0.99995	1.	1.0001	1.00005	0.999899	0.99995	1.	1.0001	1.00005
0.9075	0.999899	0.99995	1.	1.0001	1.00005	0.999899	0.99995	1.	1.0001	1.00005
0.91	0.9999	0.99995	1.	1.0001	1.00005	0.9999	0.99995	1.	1.0001	1.00005
0.9125	0.9999	0.99995	1.	1.0001	1.00005	0.9999	0.99995	1.	1.0001	1.00005
0.915	0.9999	0.99995	1.	1.0001	1.00005	0.9999	0.99995	1.	1.0001	1.00005
0.9175	0.9999	0.99995	1.	1.0001	1.00005	0.9999	0.99995	1.	1.0001	1.00005
0.92	0.999901	0.99995	1.	1.0001	1.00005	0.999901	0.99995	1.	1.0001	1.00005
0.9225	0.999901	0.999951	1.	1.0001	1.00005	0.999901	0.999951	1.	1.0001	1.00005
0.925	0.999901	0.999951	1.	1.0001	1.00005	0.999901	0.999951	1.	1.0001	1.00005
0.9275	0.999902	0.999951	1.	1.0001	1.00005	0.999902	0.999951	1.	1.0001	1.00005
0.93	0.999902	0.999951	1.	1.0001	1.00005	0.999902	0.999951	1.	1.0001	1.00005
0.9325	0.999902	0.999951	1.	1.0001	1.00005	0.999902	0.999951	1.	1.0001	1.00005
0.935	0.999902	0.999951	1.	1.0001	1.00005	0.999902	0.999951	1.	1.0001	1.00005
0.9375	0.999903	0.999951	1.	1.0001	1.00005	0.999903	0.999951	1.	1.0001	1.00005
0.94	0.999903	0.999951	1.	1.0001	1.00005	0.999903	0.999951	1.	1.0001	1.00005
0.9425	0.999903	0.999952	1.	1.0001	1.00005	0.999903	0.999952	1.	1.0001	1.00005
0.945	0.999903	0.999952	1.	1.0001	1.00005	0.999903	0.999952	1.	1.0001	1.00005
0.9475	0.999904	0.999952	1.	1.0001	1.00005	0.999904	0.999952	1.	1.0001	1.00005
0.95	0.999904	0.999952	1.	1.0001	1.00005	0.999904	0.999952	1.	1.0001	1.00005
0.9525	0.999904	0.999952	1.	1.0001	1.00005	0.999904	0.999952	1.	1.0001	1.00005
0.955	0.999904	0.999952	1.	1.0001	1.00005	0.999904	0.999952	1.	1.0001	1.00005
0.9575	0.999905	0.999952	1.	1.0001	1.00005	0.999905	0.999952	1.	1.0001	1.00005
0.96	0.999905	0.999952	1.	1.0001	1.00005	0.999905	0.999952	1.	1.0001	1.00005
0.9625	0.999905	0.999953	1.	1.00009	1.00005	0.999905	0.999953	1.	1.00009	1.00005
0.965	0.999905	0.999953	1.	1.00009	1.00005	0.999905	0.999953	1.	1.00009	1.00005
0.9675	0.999906	0.999953	1.	1.00009	1.00005	0.999906	0.999953	1.	1.00009	1.00005
0.97	0.999906	0.999953	1.	1.00009	1.00005	0.999906	0.999953	1.	1.00009	1.00005
0.9725	0.999906	0.999953	1.	1.00009	1.00005	0.999906	0.999953	1.	1.00009	1.00005
0.975	0.999906	0.999953	1.	1.00009	1.00005	0.999906	0.999953	1.	1.00009	1.00005
0.9775	0.999907	0.999953	1.	1.00009	1.00005	0.999907	0.999953	1.	1.00009	1.00005
0.98	0.999907	0.999953	1.	1.00009	1.00005	0.999907	0.999953	1.	1.00009	1.00005
0.9825	0.999907	0.999954	1.	1.00009	1.00005	0.999907	0.999954	1.	1.00009	1.00005
0.985	0.999907	0.999954	1.	1.00009	1.00005	0.999907	0.999954	1.	1.00009	1.00005
0.9875	0.999908	0.999954	1.	1.00009	1.00005	0.999908	0.999954	1.	1.00009	1.00005
0.99	0.999908	0.999954	1.	1.00009	1.00005	0.999908	0.999954	1.	1.00009	1.00005
0.9925	0.999908	0.999954	1.	1.00009	1.00005	0.999908	0.999954	1.	1.00009	1.00005
0.995	0.999908	0.999954	1.	1.00009	1.00005	0.999908	0.999954	1.	1.00009	1.00005
0.9975	0.999908	0.999954	1.	1.00009	1.00005	0.999908	0.999954	1.	1.00009	1.00005
1.	0.999909	0.999954	1.	1.00009	1.00005	0.999909	0.999954	1.	1.00009	1.00005



==> data/market-shares.csv <==
Name,Volume,OI,Total
dYdX,0.00550,0.01250,0.01800
Kraken,0.02580,0.01390,0.03970
Gate.io,0.05050,0.01510,0.06560
Huobi,0.06610,0.04210,0.10820
Phemex,0.09460,0.03420,0.12870
OKX,0.04470,0.11190,0.15660
Deribit,0.08530,0.08170,0.16710
Bybit,0.06300,0.23650,0.29950
Binance,0.13900,0.35620,0.49520
BitMEX,0.42470,0.08910,0.51380

==> data/perp_open_interest.csv <==
date,Binance,BitMEX,Bitfinex,Bybit,Deribit,Gate.io,Huobi,Kraken,OKX,Phemex,WOO X,dYdX
2020-01-21,144649510.39941,833268497.0,,,,,,,,,,
2020-01-22,150934873.8462,830667620.0,,,,,,41016042.0,,,,
2020-01-23,159862997.60639998,861227502.0,,,,,,41998869.0,,,,
2020-01-24,155349209.62075996,852534378.0,,,,,,41359679.0,,,,
2020-01-25,152393862.8304,825635840.0,,,,,,41797436.0,,,,
2020-01-26,160274088.04580998,886979704.0,,,,,,41067669.0,,,,
2020-01-27,170190176.33134001,942890359.0,,,,,,44461460.0,,,,
2020-01-28,172464073.98234,936427328.0,,,,,,45804369.0,,,,
2020-01-29,176195544.625,964067283.0,,,,,,46572220.0,,,,
2020-01-30,189554850.87924,979001378.0,,,,,,46448611.0,,,,
2020-01-31,196713444.20672002,951554255.0,,,,,,44717209.0,,,,
2020-02-01,197221493.93197998,981461666.0,,,,,,45129833.0,,,,
2020-02-02,194712927.9714,1003628834.0,,,,,,45553306.0,,,,
2020-02-03,206730877.76208,1019888420.0,,,,,,45082544.0,,,,
2020-02-04,199378863.02005002,1019823742.0,,,,,,45051030.0,,,,
2020-02-05,212741183.52,1057296343.0,,,,,,46648593.0,,,,
2020-02-06,211032383.20824,1025069525.0,,,,,,47098959.0,,,,
2020-02-07,218731545.99432,1066271733.0,,,,,,48444434.0,,,,
2020-02-08,225674944.29878998,1050942766.0,,,,,,45299391.0,,,,
2020-02-09,231108960.04292,1098253188.0,,,,,,43490919.0,,,,
2020-02-10,247109074.20288,1024132717.0,,,,,,45224928.0,,,,
2020-02-11,256289108.52905998,1048168240.0,,,,,,47180088.0,,,,
2020-02-12,237863146.25805,1016530072.0,,,,,,45088682.0,,,,
2020-02-13,241460284.96553996,1038918293.0,,,,,,43650502.0,,,,
2020-02-14,248096152.43156,1055301792.0,,,,,,41551225.0,,,,
2020-02-15,236463340.13425002,1025715163.0,,,,,,43580118.0,,,,
2020-02-16,213919399.32818002,1011910510.0,,,,,,42544883.0,,,,
2020-02-17,224121507.876,1030581466.0,,,,,,44237782.0,,,,
2020-02-18,243521331.768,1050988571.0,,,,,,43874056.0,,,,
2020-02-19,194268246.59549996,900348836.0,,,,,,42032237.0,,,,
2020-02-20,193438512.28131002,915874635.0,,,,,,43380576.0,,,,
2020-02-21,195138832.62564,912384910.0,,,,,,46788512.0,,,,
2020-02-22,200249192.86240003,919228466.0,,,,,,44593895.0,,,,
2020-02-23,220273675.97312003,922004428.0,,,,,,44926350.0,,,,
2020-02-24,203888187.0223,983529046.0,,,,,,46274610.0,,,,
2020-02-25,204138847.06800002,982230041.0,,,,,,45008453.0,,,,
2020-02-26,181987497.73733997,935852863.0,,,,,,37855311.0,,,,
2020-02-27,162054192.348,864204457.0,,,,,,38814944.0,,,,
2020-02-28,181158497.24665,846157661.0,,,,,,39081941.0,,,,
2020-02-29,180553470.67268,849861693.0,,,,,,38751377.0,,,,
2020-03-01,181809631.5288,890348020.0,,,,,,39145968.0,,,,
2020-03-02,177094551.3449,895702031.0,,,,,,40838285.0,,,,
2020-03-03,176273668.79,886164222.0,,,,,,42066331.0,,,,
2020-03-04,183728150.03998,873741751.0,,,,,,42715912.0,,,,
2020-03-05,196404197.52326,906853968.0,,,114572110.0,,,41254401.0,,,,
2020-03-06,212953128.5154,900225095.0,,,112802980.0,,,42477345.0,,,,
2020-03-07,205664152.25008,924756501.0,,,116874110.0,,,40384564.0,,,,
2020-03-08,154437899.90404,866175419.0,,,115169300.0,,,38777356.0,,,,
2020-03-09,157585255.72965002,819989320.0,,,110492570.0,,,36556718.0,,,,
2020-03-10,149702783.11844,812453250.0,,,109499450.0,,,36221429.0,,,,
2020-03-11,158135189.70090002,811182741.0,,,101519100.0,,,36382417.0,,,,
2020-03-12,72802036.66835,476110198.0,,,86419410.0,,,10528654.0,,,,
2020-03-13,78927108.35776,435286233.0,,,68932550.0,,,9897300.0,,,,
2020-03-14,78653171.78283001,430408113.0,,,63449540.0,,,9196678.0,,,,
2020-03-15,84981961.763,419769010.0,,,56575330.0,,,8442511.0,,,,
2020-03-16,86623142.85990001,401967707.0,,,49838800.0,,,9168494.0,,,,
2020-03-17,95165489.6933,388572632.0,,,48953450.0,,,9327497.0,,,,
2020-03-18,108529186.51320001,388844270.0,,,51177290.0,,,9614532.0,,,,
2020-03-19,119238848.7948,401430075.0,,,55851430.0,,,8126823.0,,,,
2020-03-20,94192454.08323,373516381.0,,,59144910.0,,,9273273.0,,,,
2020-03-21,110416228.35498,385350207.0,,,57835150.0,,,8647982.0,,,,
2020-03-22,115009584.37009999,406487416.0,,,45337850.0,,,9860600.0,,,,
2020-03-23,119688346.20784,382113035.0,,,42319570.0,,,9626669.0,,,,
2020-03-24,120535182.63989998,372764012.0,,,43491990.0,,,9572793.0,,,,
2020-03-25,122314949.88723001,387514686.0,,,45291460.0,,,8317489.0,,,,
2020-03-26,132733971.46592,379377104.0,,,43982740.0,,,8808086.0,,,,
2020-03-27,131808847.73148,385615899.0,,,48114910.0,,,10524834.0,,,,
2020-03-28,142028947.2426,408910763.0,,,54010270.0,,,12793182.0,103543851.44,,,
2020-03-29,142844743.10488,459691826.0,,,58670450.0,,,12765332.0,102533007.53,,,
2020-03-30,148917871.23444,423994849.0,,,57918850.0,,,11386315.0,112113795.80000001,,,
2020-03-31,169020989.4744,442430228.0,,,60373660.0,,,11285961.0,108883352.28400001,,,
2020-04-01,172919343.94499,456800798.0,,,61844780.0,,4829300.0,11056286.0,120942581.264,,,
2020-04-02,149651067.73016,444577616.0,,,51019260.0,,4562200.0,10293307.0,117167507.21000001,,,
2020-04-03,150174464.07040003,462272986.0,,,52878970.0,,4854200.0,10012452.0,112468454.177,,,
2020-04-04,160500795.0621,455844819.0,,144668896.826,53110920.0,,5511900.0,11424041.0,120485782.924,,,
2020-04-05,167162276.98259997,444406894.0,,124111739.778,53697210.0,,5573600.0,10148917.0,118884723.36,,,
2020-04-06,217245145.83705,448337884.0,,120613922.35,54035220.0,,8760400.0,11813609.0,140945259.59,,,
2020-04-07,185872901.3427,442609006.0,,136315903.129,56348980.0,,9600300.0,11900098.0,129490499.005,,,
2020-04-08,192864892.12098,443655011.0,,129405515.339,57207010.0,,9367200.0,11789947.0,129416383.495,,,
2020-04-09,203554063.54285,457138179.0,,198149956.44,59685090.0,,11541900.0,11225550.0,132779805.024,,,
2020-04-10,197187170.88186,500600008.0,,174921785.33200002,56508500.0,,15803600.0,12529872.0,130753903.475,,,
2020-04-11,199602670.63022003,515141974.0,,161389145.285,54946810.0,,16986700.0,13216581.0,130694974.727,,,
2020-04-12,201920980.58660004,494709832.0,,125795417.836,56490780.0,,19631600.0,10299429.0,137878481.775,,,
2020-04-13,202718835.01799998,497197400.0,,131938888.21700001,56267960.0,,21369900.0,12862896.0,142250801.694,,,
2020-04-14,216427797.60261,496869326.0,,138287530.576,54043040.0,,23157600.0,12165414.0,148775936.126,,,
2020-04-15,237206917.77678,529426209.0,,156785998.34,59574220.0,,25384000.0,12736701.0,140398626.63099998,,,
2020-04-16,217006316.9634,482907175.0,,190899695.75599998,56172350.0,,23745900.0,13375495.0,145021489.891,,,
2020-04-17,224118974.57628,477258913.0,,182281103.044,54136730.0,,24301900.0,12865638.0,155410480.4,,,
2020-04-18,242991555.9951,496052621.0,,187870768.96,53201150.0,,28266400.0,12754869.0,156791576.196,,,
2020-04-19,236487734.62886,485666467.0,,175069365.298,54534870.0,,28262100.0,14495506.0,154579398.21,,,
2020-04-20,232851730.14579996,512170460.0,,175391319.935,60043170.0,,31605500.0,13496458.0,152837417.4,,,
2020-04-21,237969648.27999997,524371968.0,,157778790.9,59070680.0,,34550400.0,12877631.0,155246505.19,,,
2020-04-22,251223449.4337,532440198.0,,170652909.94,61240770.0,,39661500.0,14657515.0,168239657.24,,,
2020-04-23,213677458.11195,496050790.0,,194923605.921,54447250.0,,37003300.0,13911401.0,140131605.25,,,
2020-04-24,209214414.20547,474343422.0,,205674843.40399998,49954510.0,,41714600.0,14343767.0,134705126.264,,,
2020-04-25,211892923.75053,485067792.0,,204006985.97,50710420.0,,41814500.0,16852525.0,138580148.202,,,
2020-04-26,222593776.90979,489666514.0,,196307976.712,51519340.0,,45572700.0,19973885.0,138509397.312,,,
2020-04-27,229902943.03599998,458560518.0,,192700230.65,54953100.0,,51490200.0,20945749.0,150569382.8,,,
2020-04-28,240800483.70949998,470916222.0,19692779.383900438,198405932.38,57967690.0,,57708700.0,,154953581.481,,,
2020-04-29,236429009.32360002,453186216.0,22769186.829659883,234806456.396,82846410.0,,52402700.0,28982248.0,139277994.245,,,
2020-04-30,241485284.84748,418708366.0,24274043.140806343,215805241.75,77859920.0,,59696300.0,30268006.0,136966949.24,,,
2020-05-01,268631632.93484,444643012.0,24723656.398682337,223510484.34,75687030.0,,66255600.0,30776040.0,144280392.18,,,
2020-05-02,267113446.36746,455252731.0,25115592.68808,231239926.89,75370860.0,,67302200.0,30625004.0,147277101.255,,,
2020-05-03,293884096.5,458216972.0,24817796.884564996,231183377.56,75671600.0,,71347700.0,31919371.0,157440308.6,,,
2020-05-04,275512533.57132,459266001.0,24836739.17678838,235618124.43400002,78919730.0,,64522100.0,29054082.0,151962144.828,,,
2020-05-05,284092676.67924,479990685.0,25329221.363705438,226425536.76999998,82351940.0,,68376100.0,28857981.0,151194195.165,,,
2020-05-06,309381811.89778,525155987.0,25592695.08194429,252611761.379,89972920.0,,79456100.0,28811124.0,160046167.66,,,
2020-05-07,330572241.195,574383142.0,28788999.582181707,284366244.954,88064400.0,,79401600.0,31717757.0,157455223.036,,,
2020-05-08,338339162.70462,581180019.0,28428167.7748495,313312127.39,84623020.0,,91669300.0,33120886.0,177192358.0,,,
2020-05-09,382553844.17328,586190804.0,27802683.28091405,308126468.792,85149660.0,,105745600.0,33197987.0,182483203.6,,,
2020-05-10,220299631.73193,477937492.0,24834392.08526686,258395245.2,73854220.0,,66431200.0,29675617.0,134062664.208,,,
2020-05-11,220133884.05809,477069479.0,24377659.404069547,234215316.908,75727380.0,,63834100.0,28837243.0,129644903.76,,,
2020-05-12,225817693.59087998,499726893.0,25203313.45127044,229310999.74400002,75234470.0,,79901000.0,29729909.0,138348304.22,,,
2020-05-13,271881755.04320997,574894259.0,26589329.265993364,242731738.507,81030510.0,,92847200.0,28560737.0,157106076.772,,,
2020-05-14,289080726.9892,599090245.0,28276592.412658695,238348515.032,80471960.0,,90011200.0,28520241.0,160500859.7,,,
2020-05-15,292456444.39296997,593983734.0,27072969.164155927,246940279.57,75745320.0,,90127800.0,26339640.0,159685335.7,,,
2020-05-16,301836531.16569,576741543.0,27328237.55222622,241147592.055,72893560.0,,94746300.0,29861183.0,155451344.136,,,
2020-05-17,305299757.11587,614859265.0,28833963.412273224,250602190.14999998,77573810.0,,96593400.0,30664724.0,173262466.792,,,
2020-05-18,314766228.1998,581694007.0,29252315.955961067,292804470.374,80520680.0,,105564000.0,31809506.0,174401754.668,,,
2020-05-19,307608606.07559997,585509644.0,29618772.69212878,270335512.58,77246600.0,,106092200.0,29631055.0,169830458.54000002,,,
2020-05-20,316055614.04985005,596490558.0,28544446.552587654,279400636.39,77271970.0,,115141000.0,32121331.0,168328918.011,,,
2020-05-21,298623389.34000003,586915686.0,27173660.272726387,253398871.196,76408660.0,,121319200.0,29102487.0,170602425.501,,,
2020-05-22,318812580.1824,594229789.0,27436705.589369114,260412590.28,76471830.0,,126615000.0,29764742.0,177425137.23000002,,,
2020-05-23,312994580.71369,567505815.0,27485023.532660097,256850061.01999998,75714060.0,,126164600.0,30397409.0,175439843.63,,,
2020-05-24,293435781.98373,586567943.0,26143274.561992567,239125339.9,79902850.0,,138800500.0,31200965.0,181027813.337,,,
2020-05-25,309700684.8199,587514678.0,26605351.003122404,232310901.53,75303670.0,,128036100.0,30094020.0,186763490.47,,,
2020-05-26,312675401.65239996,601471516.0,26495229.375357658,232319928.952,77486570.0,,125407900.0,29907114.0,183789182.056,,,
2020-05-27,342634604.76607996,601252340.0,27654361.227626003,244388647.67299998,71435140.0,,137091300.0,30397234.0,187334567.94,,,
2020-05-28,340064577.02599,613616569.0,28848975.760397524,235105489.544,73872550.0,,139630500.0,30362344.0,202584436.352,,,
2020-05-29,348092355.29216003,610781042.0,28602015.491362374,237059438.3,73526860.0,,152146200.0,30625565.0,200654095.383,,,
2020-05-30,325721014.78,612872147.0,29471033.294717845,244160827.394,77650900.0,,140114800.0,29352385.0,199220806.0,,,
2020-05-31,327352589.38010997,586597053.0,28993186.977957737,250628461.299,76412730.0,,142109300.0,30358806.0,187789161.0,,,
2020-06-01,331890355.77775997,683198175.0,32369617.76528,306215539.361,94335820.0,,140875100.0,28527256.0,222985018.35000002,,,
2020-06-02,243544683.94129997,555524427.0,30510096.41217302,289251119.559,79492140.0,,132254300.0,29710731.0,175735345.536,,,
2020-06-03,267592624.94431,550682143.0,30909843.63475495,295363038.96000004,77353740.0,,121688500.0,29081470.0,169685598.29,,,
2020-06-04,286124142.4795,577769643.0,31340849.9002335,282421357.292,77416480.0,,129602500.0,30175086.0,181267872.967,,,
2020-06-05,286804793.13181,579398258.0,30858338.02725609,285039185.815,80419710.0,,140917600.0,30621007.0,177924921.25,,,
2020-06-06,287747764.736,574408363.0,30952838.88004356,282755960.8,80781180.0,,133216700.0,33571543.0,179173852.838,,,
2020-06-07,290594855.45616,583474718.0,31104092.444122132,264084189.888,81855020.0,,147638800.0,31797247.0,176298947.065,,,
2020-06-08,304655267.57715005,630046879.0,31267028.840726096,266056012.497,82755380.0,,148851000.0,31059414.0,181578187.61900002,,,
2020-06-09,294032073.40974003,636451754.0,31271851.192167766,241150881.638,83273790.0,,143594300.0,32873948.0,186286596.48299998,,,
2020-06-10,294626061.17602,632517799.0,31645079.9137668,249857516.21600002,86124390.0,,143401100.0,30508816.0,188547530.83200002,,,
2020-06-11,299135433.18598,629713188.0,29750227.002923083,267329158.2775,91883470.0,,142436000.0,30395575.0,184126666.204,,,
2020-06-12,290064938.22999,604306976.0,30365698.237124253,251211254.875,91596140.0,,147643500.0,28704644.0,187265264.868,,,
2020-06-13,287890295.90220004,600790101.0,30356087.191073902,256017699.76,91519590.0,,154646400.0,29715593.0,187871598.416,,,
2020-06-14,299058636.43943,633137168.0,29936199.126708567,266504473.68,94427350.0,,154503900.0,30603929.0,185873664.978,,,
2020-06-15,328631615.29341006,626621826.0,30587606.88336278,267485040.19599998,92946110.0,,150399000.0,30735226.0,203274399.2,,,
2020-06-16,318798175.01688004,627551973.0,30543150.69098938,265529529.956,91846400.0,,148294900.0,32992868.0,199324935.61699998,,,
2020-06-17,322102747.6912,638883358.0,30550536.61344485,275099963.656,87308050.0,,155159100.0,29653430.0,189338432.333,,,
2020-06-18,333646191.28552,633938160.0,30554525.950148933,283948311.006,89692760.0,,152281600.0,29947223.0,198402135.624,,,
2020-06-19,339445685.78800005,618488819.0,30376634.866523366,258875666.699,91406230.0,,163227100.0,32057171.0,200619255.478,,,
2020-06-20,340716735.09815997,592654910.0,30703444.249807,264778386.876,92039490.0,,160782400.0,30080444.0,195232709.72000003,,,
2020-06-21,338426149.86671007,596563471.0,30327435.186288238,258277452.91,93977170.0,,164627500.0,30162900.0,188368956.30400002,,,
2020-06-22,350414657.6426,646056598.0,34799173.65289094,263200531.54819366,94046580.0,,168785100.0,30905807.0,198178125.57099998,,,
2020-06-23,383411785.34036005,650121244.0,36846278.07862453,283094964.6801924,95490860.0,,167282900.0,32055660.0,199594383.89,,,
2020-06-24,363018099.8264,653813130.0,35672154.88500663,282337130.28218603,98518490.0,,175801100.0,29112115.0,202672086.916,,,
2020-06-25,342137480.28300005,655716403.0,34458360.261404045,254755822.5505547,96805360.0,,172031500.0,29473145.0,194704301.56100002,,,
2020-06-26,355806337.20471,677731493.0,32381468.550919887,262382454.00273308,108954020.0,,184952200.0,30031490.0,195580761.212,,,
2020-06-27,370510750.40000004,708701108.0,31614635.646039963,255581304.35054076,99476020.0,,186561400.0,31248831.0,204587940.196,,,
2020-06-28,373805524.13399994,684023034.0,31809413.678678468,255767683.0010944,97514040.0,,171468700.0,30246863.0,205373195.14999998,,,
2020-06-29,375613479.65867996,669166256.0,31835451.67314815,263171013.57710254,95957240.0,,176762600.0,31265535.0,196660832.11400002,,,
2020-06-30,379478672.66556007,648518746.0,31673600.287954126,269677639.4584617,93554720.0,,174979900.0,32489110.0,193225445.76,,,
2020-07-01,383522067.96849006,666917278.0,32031037.635384176,286187643.4430307,94152250.0,,185736500.0,31396232.0,213388824.424,,,
2020-07-02,371570398.27163994,690178527.0,30840836.37396333,270740231.07436234,93918160.0,,190494200.0,29983349.0,208614597.91,,,
2020-07-03,368439670.0428,682974767.0,30510025.617870554,290679887.12326235,94591920.0,,191953100.0,30977097.0,211215282.0,,,
2020-07-04,373047585.98458,664723267.0,30677585.86352856,273554646.29201984,92505780.0,,183029800.0,31392163.0,204366698.18,,,
2020-07-05,364393746.04094005,660132357.0,30399875.44356912,273118230.15617406,94975890.0,,192744200.0,31808288.0,213959506.41799998,,,
2020-07-06,393317061.78480005,671712236.0,31748977.370170243,311429733.82704306,95782400.0,,200093900.0,33340117.0,217844339.43400002,,,
2020-07-07,390981970.28970003,669285873.0,31655743.283694386,289801523.51736444,99369310.0,,196012600.0,33073232.0,214150833.04000002,,,
2020-07-08,418262266.668,692847793.0,33476319.9206694,334696931.6136574,94540960.0,,211349600.0,35864334.0,231352225.97399998,,,
2020-07-09,384766642.47924,664908788.0,32839926.97546937,349630731.8535401,94903520.0,,205774600.0,34520945.0,203953110.68,,,
2020-07-10,380398247.35595995,641057413.0,33352239.80998555,357406964.59479386,90749670.0,,198012400.0,34295522.0,203109104.74,,,
2020-07-11,376595527.3305,643014723.0,32916858.8534016,366127368.9328,92333590.0,,207951000.0,34183238.0,202773455.64,,,
2020-07-12,372771255.27033,638831643.0,34886780.08298144,383222527.74879164,92398790.0,,198199200.0,34162843.0,197906222.186,,,
2020-07-13,384790999.96800005,669499938.0,34688941.73154121,428845252.65,93032520.0,,207401900.0,33706558.0,195923345.824,,,
2020-07-14,374205310.53383,643308600.0,34834361.096344955,434122279.054,92689250.0,,208662500.0,35596965.0,195544151.74800003,,,
2020-07-15,388860188.48599994,694406341.0,34649626.26562814,436009494.315,92258180.0,,220580400.0,35772537.0,191840587.61,,,
2020-07-16,404149371.744,711924338.0,34423877.08232714,465146469.036,93744850.0,,227405300.0,34328958.0,194782728.60799998,,,
2020-07-17,409168756.13991004,701556623.0,34543538.67435598,460175187.848,90818220.0,,216189400.0,33706260.0,197893168.476,,,
2020-07-18,399063376.2478,698361471.0,34603179.138694145,454199351.677,90505350.0,,207244000.0,32718781.0,192858840.58,,,
2020-07-19,402915353.36823004,712728602.0,34699953.1196245,446407846.612,90310820.0,,215032500.0,32935697.0,198307120.90600002,,,
2020-07-20,389045744.35451996,707755259.0,34530742.60696891,428528609.272,87738770.0,,212780900.0,33601942.0,193569208.488,,,
2020-07-21,436014868.22601,756488908.0,37486523.85313983,445583982.2,93205390.0,,243170600.0,33375300.0,228236249.112,,,
2020-07-22,417011474.985,776013788.0,38525313.02427253,445781386.538,92982060.0,,250270200.0,35049995.0,229160648.64499998,,,
2020-07-23,411381160.24847996,775029736.0,39636917.63220574,461030799.08,93025540.0,,241205500.0,36068692.0,234219876.22399998,,,
2020-07-24,401420950.4427,753831206.0,40160881.9825052,446470327.69,91542460.0,,231011700.0,32822439.0,227646948.848,,,
2020-07-25,412491114.50574,791760595.0,41441950.88619451,470336161.992,93140110.0,,247876700.0,34550098.0,243806001.624,,,
2020-07-26,369965937.02706003,775012904.0,45095435.501183756,426476903.495,98397970.0,,220078600.0,36833027.0,224803933.92000002,,,
2020-07-27,402339827.4556,721529289.0,55603472.27251344,417476972.22,119864760.0,,210508900.0,41749935.0,218624226.218,,,
2020-07-28,395190411.85218,712590215.0,55125114.768720746,342804696.796,129571380.0,,208775400.0,39944153.0,230613658.416,,,
2020-07-29,427077032.35688007,722717026.0,60133279.011708364,409218086.998,128764470.0,,209991800.0,37518539.0,219528977.987,,,
2020-07-30,431394589.36212,719947650.0,60613787.891834214,380301978.164,127047100.0,,226202200.0,39924523.0,245645423.73,,,
2020-07-31,447325735.59456,765224186.0,63763917.6280007,410310663.204,123304150.0,,240116500.0,37936180.0,248942657.544,,,
2020-08-01,481814515.6092,743070456.0,74537141.34414034,455332357.625,121686720.0,,274210600.0,39744983.0,271502960.174,,,
2020-08-02,350334220.44492,636981018.0,72797801.99226528,361276969.302,121191100.0,,228887500.0,39809874.0,214306313.876,,,
2020-08-03,359217638.01396996,648316646.0,73857940.74101238,382622596.908,111675330.0,,225693700.0,43262315.0,210410659.68,,,
2020-08-04,363158922.03795,653964841.0,73496403.04881264,356531045.032,112703010.0,,230373600.0,45089259.0,215783560.247,,,
2020-08-05,413245894.455,688247160.0,78784040.25623368,375374082.772,117825900.0,,227242600.0,44488353.0,233990806.22,,,
2020-08-06,427649622.02784,695274112.0,83155679.79053454,406320849.568,116883850.0,,248913300.0,46076398.0,234400269.278,,,
2020-08-07,376622286.8282,704184915.0,82138384.65997232,381777737.997,118698850.0,,241862200.0,42093181.0,227926921.285,,,
2020-08-08,397406006.38628,673792489.0,85486873.78214052,357602128.407,118569440.0,,238148300.0,40694113.0,229748671.852,,,
2020-08-09,405448216.00161,710064900.0,84968363.794654,379933180.623,118303080.0,,236309600.0,41335892.0,225598349.79799998,,,
2020-08-10,410458016.2974299,732334060.0,89752015.25237079,409471601.022,118856320.0,,230678500.0,45293464.0,236801215.659,,,
2020-08-11,412602309.86688,722435448.0,85700031.61053179,401031564.908,125276380.0,,236454000.0,42656099.0,227042409.616,,,
2020-08-12,412702966.68564,705034484.0,85213393.8787963,381387940.636,117133670.0,,225467600.0,41193806.0,207432194.504,,,
2020-08-13,408919030.92,693693444.0,86642570.58563657,399728535.216,123087710.0,,219813400.0,42378187.0,210266165.564,,,
2020-08-14,398752340.17841995,708442120.0,88216374.24313958,411913050.112,126613770.0,,219828100.0,41353449.0,222323290.33200002,,,
2020-08-15,416755568.76768,733536374.0,91045839.26322189,409726501.696,124583050.0,,224877400.0,42211992.0,236211630.22500002,,,
2020-08-16,424123180.86425996,723019961.0,91751504.93947464,445892978.222,126187900.0,,219398100.0,42849661.0,239772592.8,,,
2020-08-17,447535777.83132,774837922.0,98545878.5101605,468259960.76,125351220.0,,233248800.0,40040644.0,257560490.515,,,
2020-08-18,456320955.97694004,725218807.0,96503685.35999483,463639282.9,131174840.0,,245374500.0,39654677.0,233676619.402,,,
2020-08-19,430053083.9007801,698567844.0,94541388.04035105,445393497.788,121295920.0,,243730100.0,39705293.0,206370701.222,,,
2020-08-20,424066187.05152,677057694.0,95482717.55427636,464981123.824,122451200.0,,233804500.0,38685953.0,212634040.165,,,
2020-08-21,399030374.20093,724600650.0,91283321.14364588,455144439.305,119542580.0,,255810400.0,36461520.0,221486076.278,,,
2020-08-22,394009514.31975,692614470.0,91544893.80195887,428246410.042,115591280.0,,240439800.0,36405966.0,220582092.282,,,
2020-08-23,396271626.116,706915194.0,91114937.07646365,426923762.08,117820060.0,,229149400.0,34613931.0,215828247.505,,,
2020-08-24,419122036.67219996,719560894.0,91894443.73941821,437215840.856,120450480.0,,235424700.0,35123013.0,218964954.366,,,
2020-08-25,431090947.90533006,737491856.0,80028402.77689698,418903925.85,130248570.0,,265084500.0,37906851.0,247545377.68,,,
2020-08-26,411997700.56824,701223466.0,78147097.01491942,382928070.554,118530770.0,,247180700.0,35771081.0,237185281.23000002,,,
2020-08-27,416139117.63645,726111143.0,71766720.27691932,382775045.032,117872290.0,,280588600.0,36599880.0,230268985.2,,,
2020-08-28,428660807.61185,726221745.0,70621223.89363754,380113107.02,100111540.0,,264173200.0,34691647.0,219126651.66000003,,,
2020-08-29,426851395.13675994,726581332.0,70371549.14308468,379349562.688,100885950.0,,267070400.0,33457014.0,208144036.073,,,
2020-08-30,444258590.58685994,738000863.0,74454697.23692532,394212312.8,104439510.0,,267519600.0,35415764.0,218788880.85500002,,,
2020-08-31,463529487.47816,750650425.0,76552353.15294178,391561347.98,105092010.0,,267062400.0,37448678.0,224365550.44,,,
2020-09-01,483018829.32364005,769554648.0,80716156.31948319,394970815.92,102821870.0,,274131400.0,39083145.0,245690680.805,,,
2020-09-02,431056262.0656,708436486.0,76877482.15543276,418697441.545,105359240.0,,265799000.0,38661387.0,260471365.617,,,
2020-09-03,315928174.32988,620507870.0,61325116.2523192,294616091.334,113668280.0,,239131100.0,37042268.0,222478906.144,,,
2020-09-04,340704482.88,594416153.0,63023062.642044656,225755274.589,96008490.0,,190522800.0,34771689.0,191431669.56,,,
2020-09-05,337843614.26825994,575499245.0,61062071.704704836,221466807.306,92043290.0,,192164500.0,33740250.0,188915359.758,,,
2020-09-06,355582177.45549995,580381426.0,61837962.07168713,224310941.385,92997710.0,,183636100.0,34884240.0,184676837.265,,,
2020-09-07,366056577.26383996,570135300.0,62357985.2158572,230195141.408,96219740.0,,197144100.0,35189410.0,190533581.484,,,
2020-09-08,362575686.50813997,577594726.0,60958356.09124032,259343504.524,95512510.0,,194556300.0,34465458.0,193841373.56800002,,,
2020-09-09,364948809.59456,547447639.0,61668949.0105956,268483905.742,96238300.0,,191243200.0,31814186.0,192213995.829,,,
2020-09-10,365399163.23733,566708815.0,62313616.586003244,279994715.212,103209690.0,,195411700.0,30594469.0,188069672.851,,,
2020-09-11,365107106.49865997,558902555.0,62571501.11828952,284926938.242,98314510.0,,199036600.0,29930333.0,191267964.336,,,
2020-09-12,364535333.48184,570157569.0,63175398.19160421,289553055.706,94215950.0,,195412400.0,30903129.0,196957318.37600002,,,
2020-09-13,364416988.52252,586298334.0,62197287.949907884,300078731.84000003,95363970.0,,198133400.0,33446700.0,197308353.796,,,
2020-09-14,373686721.5083,610734421.0,64388920.254282504,287544305.184,94936250.0,,209498700.0,32182949.0,221579555.964,,,
2020-09-15,382973020.49592,586869114.0,65331734.94292192,283946251.434,91746080.0,,209601300.0,31750698.0,220934698.442,,,
2020-09-16,414232048.51575994,609028422.0,66919250.87646591,312422997.244,99218060.0,,213649900.0,31011364.0,237842520.755,,,
2020-09-17,392569632.69633,601162084.0,66979202.351196475,316555103.664,99996250.0,,212687800.0,31762907.0,229249612.07,,,
2020-09-18,389069848.9426501,615597408.0,67051612.082145594,320119275.41400003,100057690.0,,214343400.0,31502717.0,230275498.642,,,
2020-09-19,414959255.9559,611230071.0,69616900.42746304,327737267.06,102602270.0,,215808000.0,32521986.0,233366912.93800002,,,
2020-09-20,412268001.47624004,597303529.0,68992159.3466106,305771187.36,101192390.0,,203456500.0,32568580.0,224465341.53500003,,,
2020-09-21,403512913.84253997,592527176.0,66010519.24865964,272043072.384,105112810.0,,208710200.0,30675861.0,210910012.48999998,,,
2020-09-22,414673996.41128004,564353858.0,65775074.28710493,276765843.79,92261990.0,,208462400.0,31215118.0,224107324.75,,,
2020-09-23,433830696.44930005,589503477.0,61463530.984737605,264146922.988,93962100.0,,196035900.0,31138473.0,216950768.479,,,
2020-09-24,414218812.81776,555822674.0,63746077.243842445,284443505.61,89420510.0,,203532500.0,31368762.0,223077561.21600002,,,
2020-09-25,407746112.47409,563617544.0,63287278.18043046,311168555.912,90935610.0,,195697800.0,29241487.0,224151470.93400002,17121678.0,,
2020-09-26,421917377.59,575230529.0,63473682.714219965,309880009.96500003,88762840.0,,192771100.0,28990798.0,233614762.30400002,20270226.0,,
2020-09-27,421190781.92,563557586.0,63720242.447738834,313456606.7,89982420.0,,197133700.0,29524432.0,235250059.2,21990205.0,,
2020-09-28,371324329.5891,562838380.0,63272263.3932324,325256969.36,90790200.0,,196236500.0,30843723.0,231795435.542,22816030.0,,
2020-09-29,400893449.96641994,559500282.0,63976213.64861173,342616550.928,87339980.0,,192783700.0,31209418.0,228785539.065,22059124.0,,
2020-09-30,404758373.65500003,572404370.0,63587321.18379333,365160630.804,88789840.0,,188293700.0,31686493.0,218776355.1,19521498.0,,
2020-10-01,397455226.95891,500589499.0,62676646.278887786,386100361.712,89548500.0,,200114300.0,28423517.0,213772222.16,22477283.0,,
2020-10-02,418152758.68764997,453694840.0,62404556.88613374,387326289.81200004,86725320.0,,207700500.0,28950059.0,212314461.632,22718153.0,,
2020-10-03,420980038.35223997,451245664.0,62286325.288410924,378295619.164,86089750.0,,211089300.0,29157409.0,218985783.732,23624364.0,,
2020-10-04,424208030.38944,447383954.0,63050198.08293289,372683110.224,87293720.0,,214192100.0,31250204.0,231006285.722,21995861.0,,
2020-10-05,455362631.0,462685451.0,63196561.9530168,400788268.86800003,93765460.0,,216982800.0,28711348.0,234616189.445,23301871.0,,
2020-10-06,420067237.59185,458151793.0,61537250.95615135,428805708.0,98667220.0,,207923700.0,29883462.0,225753490.848,24007669.0,,
2020-10-07,430915716.71625,424592317.0,61569286.03086819,433079363.158,98771710.0,,204851500.0,29173764.0,234636785.315,24429287.0,,
2020-10-08,452540066.50685,433543069.0,62280528.75958932,445235341.524,108617950.0,,209274300.0,29833076.0,246683022.23000002,26434590.0,,
2020-10-09,464353644.16152,441635093.0,62960870.520756006,452935870.324,117958420.0,,209165300.0,33073701.0,258834528.459,27351371.0,,
2020-10-10,469338345.06362003,417002703.0,64085281.53761589,464047970.979,122856480.0,,201493900.0,34142155.0,239824572.854,29870906.0,,
2020-10-11,480656649.80934,412795641.0,64595175.552031495,463282350.30799997,122870030.0,,198615200.0,33731016.0,245680641.072,29177477.0,,
2020-10-12,461962471.42724,407857527.0,66241915.55255232,472019608.58,124212540.0,,193118500.0,34611407.0,244491559.176,31003930.0,,
2020-10-13,457044586.12176,399152537.0,65573993.170191616,474219405.569,120307960.0,,197125200.0,33260146.0,236401373.475,31980544.0,,
2020-10-14,444429460.79219997,404505332.0,66139974.41415278,449046977.483,120732340.0,,192477500.0,33854217.0,237179658.39999998,33444817.0,,
2020-10-15,456596173.364,408968479.0,66010711.9933626,461500274.72,118282450.0,,206675600.0,33387825.0,234313410.39200002,33955686.0,,
2020-10-16,462862611.15268,395889011.0,64982781.122871935,456074824.03,120621610.0,,197601900.0,34481628.0,227945845.24,34320380.0,,
2020-10-17,454899737.2125,393962656.0,64451889.35813196,450203528.32,117660820.0,,200624000.0,34021026.0,228105851.22,36181629.0,,
2020-10-18,476079981.6012,404547510.0,65172605.533563554,448207781.68,120628530.0,,202503700.0,34338216.0,239868030.15,33811651.0,,
2020-10-19,521459415.73,428332390.0,67279927.32022056,492831043.79,131808880.0,,224202700.0,35123971.0,252487315.104,41322277.0,,
2020-10-20,576463656.90185,410268527.0,69756704.95682798,501670681.116,137887580.0,,230590100.0,34686414.0,246530914.04,41890246.0,,
2020-10-21,617746132.69135,372489392.0,83494819.6374716,514066830.6,152298390.0,,208081800.0,36547197.0,218269219.657,59402860.0,,
2020-10-22,649503559.23631,367949845.0,85351627.95200418,538523012.575,151837270.0,,214946900.0,35912145.0,231774684.098,65565215.0,,
2020-10-23,658008674.59484,371352155.0,84616648.28784618,585168704.419,152956370.0,,210993800.0,39113278.0,225061094.828,66983512.0,,
2020-10-24,696904854.99472,395527636.0,85874589.88676682,595601451.84,157204460.0,,223247000.0,40678436.0,236376318.08600003,77530865.0,,
2020-10-25,632793504.28362,374062860.0,85873547.41516039,604706607.128,154585210.0,,214054600.0,39494726.0,227605923.75300002,66156921.0,,
2020-10-26,637150836.53248,398166146.0,86561257.30661772,583435063.1,153825290.0,,230019900.0,42082557.0,236607506.19,69314752.0,,
2020-10-27,712582026.7974,397127912.0,96746890.19834311,575671981.836,166326270.0,,229223100.0,43854233.0,265657856.1,66266247.0,,
2020-10-28,615338028.4741,388097860.0,94316544.87510912,483338905.956,171878190.0,,212862500.0,39965473.0,251656311.575,64042525.0,,
2020-10-29,675426780.1893,406399148.0,95757778.0047168,542082065.125,181210460.0,,200239300.0,41162514.0,264498548.96,61727288.0,,
2020-10-30,709854213.19744,410754963.0,97886427.32346088,517473790.592,162034040.0,,201387200.0,43955730.0,268287880.516,69500012.0,,
2020-10-31,752129249.2194799,418036462.0,101506387.07669334,573125390.68,161449050.0,,221933600.0,48530566.0,282718498.42200005,77259297.0,,
2020-11-01,747385914.1165601,417070053.0,101059164.7799496,587711974.0,147858800.0,,218502500.0,44285480.0,273947616.831,64992331.0,,
2020-11-02,719382734.0151801,411698132.0,99650573.6291575,549826901.0090001,144790580.0,,215944403.0365,42847056.0,262872862.60000002,82049856.0,,
2020-11-03,772517636.0524,394700543.0,103230164.73956592,568048090.208,156271390.0,,206756582.9258,44786710.0,273944902.02,87135332.0,,
2020-11-04,777283295.13543,392015971.0,106488435.58192685,593825491.78,163891150.0,,204519557.6992,45272524.0,264878814.05,81652197.0,,
2020-11-05,796835545.6025,399114026.0,133946612.24275544,589417031.588,189767280.0,,202071695.6842,44669953.0,254015340.01999998,63299011.0,,
2020-11-06,785977899.86472,389460349.0,135871687.4743435,611743963.816,190664730.0,,234509141.6815,50417377.0,253722556.89,75135996.0,,
2020-11-07,675936695.16666,353322640.0,127981121.48907062,537796998.788,182822740.0,,215159162.4144,54635150.0,234024055.24,63069244.0,,
2020-11-08,737193739.3808,374331243.0,135640241.0298936,589268886.82,193531380.0,,228136480.752,57020564.0,241477142.909,57146170.0,,
2020-11-09,701158757.9368,375323943.0,134788492.2475508,618690178.985,182072470.0,,223397278.3604,48361963.0,243133951.01999998,58454932.0,,
2020-11-10,699176195.62472,367066405.0,134335038.6346696,639996230.865,177479520.0,,222250044.7412,48561577.0,231693911.055,59711906.0,,
2020-11-11,761407435.21408,396078116.0,139084378.92082658,729726195.125,193733980.0,,226919841.7658,52508589.0,275086968.416,75229000.0,,
2020-11-12,821449497.14748,417904780.0,149220940.46536228,758843079.0699999,198061280.0,,237396064.66259998,43730648.0,288236635.82,84854352.0,,
2020-11-13,801214635.37124,423373655.0,150969247.88839763,752328503.834,191903750.0,,250482624.9636,42512233.0,274137462.095,90750615.0,,
2020-11-14,779523061.18283,415507989.0,148691268.88644361,684456470.84,183413290.0,,241788626.7775,41803495.0,277623247.4,75935341.0,,
2020-11-15,781386359.48832,432140344.0,147465833.42910522,695337917.285,181669110.0,,247531866.1275,39932309.0,270150135.59000003,81451689.0,,
2020-11-16,838031105.22516,439043495.0,157519383.82356015,820455002.36,185378190.0,,277574468.4536,42889361.0,297085708.574,71914838.0,,
2020-11-17,875285678.81809,431945804.0,177910845.03180897,791639153.153,203850540.0,,280725623.3056,45234621.0,290153885.9,90542227.0,,
2020-11-18,818723945.67744,405571464.0,188902676.5073448,858916320.584,200357760.0,,273547944.804,45178174.0,273028054.258,89433587.0,,
2020-11-19,848792693.10528,433452108.0,188791804.90038612,950464943.925,197958260.0,,282378947.824,45883899.0,281544866.638,65968405.0,,
2020-11-20,881787412.0422602,487905116.0,199689969.26321092,1062178722.016,202096370.0,,307006374.23080003,54472818.0,316725960.448,71263016.0,,
2020-11-21,947215657.6424001,484358296.0,200235305.50663555,1051141321.8759999,200187160.0,,321561248.7874,47869395.0,322490210.509,73772875.0,,
2020-11-22,937529468.9184,483312702.0,197478646.74583775,1055206594.016,197654330.0,,328905406.0438,51444621.0,320894565.667,76643844.0,,
2020-11-23,904652429.62719,515186863.0,196944477.88349482,1135504220.658,197187100.0,,351579173.0458,49615808.0,325713904.788,80009900.0,,
2020-11-24,1033417498.76308,506893714.0,205459145.3051864,948302469.0799999,195529950.0,,324724340.6615,46028993.0,322756093.85,98577198.0,,
2020-11-25,1027935856.7994299,519600011.0,202642799.3092433,872975405.75,203917180.0,,327125455.5852,50573229.0,312062812.8,123123266.0,,
2020-11-26,736509986.21354,403559225.0,166324520.636562,636831165.476,212680700.0,,243810944.4177,43837416.0,252837439.912,82518123.0,,
2020-11-27,747115491.3785,413783313.0,158589368.71436602,627981926.232,198216220.0,,244180011.975,42494671.0,264189454.23400003,82905027.0,,
2020-11-28,772050725.44728,430802564.0,163469917.93058586,654299801.776,203650850.0,,270608324.1188,44564856.0,283184167.014,117544535.0,,
2020-11-29,790994169.7956699,453301086.0,167161681.19466147,696314692.678,210434780.0,,281090191.253,52173207.0,283076723.116,123653355.0,,
2020-11-30,916986014.76,494798467.0,183028525.7687755,759507459.6,207025140.0,,329415345.0674,63194093.0,305453216.45,171376486.0,,
2020-12-01,808212267.2163001,427943017.0,175411616.0457912,723773175.402,210750470.0,,309695376.221,54586534.0,284483560.902,53806155.0,,
2020-12-02,837690029.4541299,444106760.0,179257083.65775964,742391258.45,200004450.0,,311118981.3722,55495594.0,281852407.48399997,58696975.0,,
2020-12-03,906116752.4052,451361980.0,181856265.7209995,777239540.16,196412810.0,,330273939.441,58881547.0,294768872.0,64514529.0,,
2020-12-04,884836513.1398,451562573.0,174502216.69640484,707228597.115,206098030.0,,314499023.0345,57428116.0,294817982.0,56304841.0,,
2020-12-05,895350777.64674,482876821.0,179098551.79416606,735198385.7,201118650.0,,319446694.7072,53011582.0,303764227.52,53051568.0,,
2020-12-06,939290382.7866,472385625.0,181107678.92612305,776158862.0320001,203070170.0,,333295312.2716,51967852.0,317660692.367,54074279.0,,
2020-12-07,922135163.7392,467224076.0,179163943.87410977,820285907.653,203500940.0,,320910380.4277,53620068.0,313621291.753,54576130.0,,
2020-12-08,891437451.9435201,492999923.0,171388566.72806484,787582169.884,189977330.0,,342966733.412,51985062.0,293991584.66499996,63581634.0,,
2020-12-09,871286840.11326,517023915.0,174163127.96331468,787889448.48,188789080.0,,334928270.3921,51847590.0,299705046.968,56000605.0,,
2020-12-10,864654202.8635799,506388388.0,171072133.179775,799864971.6,200212350.0,,330816711.5104,53070744.0,302683929.977,56305970.0,,
2020-12-11,857480082.93286,500434704.0,169539947.71736443,777928570.52,178743950.0,,338059225.5128,45475030.0,297095028.523,57683783.0,,
2020-12-12,896772641.2,506019432.0,176469133.93227285,814603335.293,177784230.0,,343490548.9405,44820499.0,304373092.224,62494807.0,,
2020-12-13,908217987.7154,492921595.0,179391750.33041728,794057546.466,194762640.0,,389926641.1882,61735281.0,330404863.948,57420305.0,,
2020-12-14,928365473.2079,511507056.0,180490360.28024307,831878827.3280001,199747930.0,,394671404.9932,59960787.0,333915953.249,61891808.0,,
2020-12-15,983815728.5836599,496216963.0,182060957.268309,846408689.088,203785760.0,,401076699.3876,61947036.0,331219650.448,62334126.0,,
2020-12-16,1096040006.8708,553769630.0,200880277.73207217,876548916.392,220991410.0,,393480235.73370004,62213386.0,348032851.13600004,68817714.0,,
2020-12-17,1011185421.45148,409619152.0,215592119.451051,906071607.455,233811120.0,,368733671.334,76290396.0,316538075.576,66558972.0,,
2020-12-18,1065128519.56195,452024594.0,218115365.04241085,1008278531.146,242863070.0,,376514045.0344,72465306.0,350161414.16999996,72845944.0,,
2020-12-19,1171583733.48576,490048637.0,224635749.9551938,1018609495.569,248088860.0,,405106927.72,79778478.0,370685340.255,91024305.0,,
2020-12-20,1124301780.14048,500931027.0,221238257.12224534,1030218603.74,249700170.0,,377390380.39100003,78617919.0,357827532.704,83890674.0,,
2020-12-21,1007956118.0619,456805099.0,214577423.74328363,911152086.883,260777450.0,,377473665.6864,75662369.0,348549977.62,69162164.0,,
2020-12-22,1104074936.04633,470511313.0,226395573.91021103,976435176.048,251572420.0,,406661477.454,73167672.0,351159388.572,79705122.0,,
2020-12-23,927893517.47558,482594346.0,222652439.3267132,875941878.757,236570870.0,,349952892.968,72797619.0,349880036.926,66784269.0,,
2020-12-24,1026642388.5801599,508534077.0,227514275.2803019,933147311.888,232327320.0,,382118799.446,72543797.0,351443337.552,72528366.0,,
2020-12-25,1135011977.48,509703286.0,239306026.7219286,1071822072.187,245082630.0,,373625921.6706,90316924.0,353254868.54499996,87035019.0,,
2020-12-26,1200709566.2487402,506293179.0,266362336.03764623,1185981150.532,266013540.0,,406522815.72,87332080.0,369090367.448,90128453.0,,
2020-12-27,1109389883.4744802,479135019.0,270037216.6840708,1180136806.715,283327200.0,,415513813.4768,87553095.0,371157644.2,68778065.0,,
2020-12-28,1162160127.6359801,510924706.0,276434256.2366655,1169549433.425,282806360.0,,403915376.7665,99311269.0,397353045.899,75687258.0,,
2020-12-29,1213645813.55325,528665755.0,279475560.8749274,1107423796.916,267495940.0,,405297915.0869,106435739.0,394298004.79,91489522.0,,
2020-12-30,1276123464.9563103,556659894.0,304655198.10717297,1089458542.142,282395570.0,,435727661.544,111358794.0,373036309.28,92454092.0,,
2020-12-31,1277338456.4531198,570186918.0,306416315.2125025,1069660035.8889999,264935720.0,,444213833.388,106875389.0,374604335.245,89540354.0,,
2021-01-01,1311000641.19404,586577682.0,313643661.46144205,1081730924.1,267563160.0,,441059231.5018,96701814.0,391451646.064,85255400.0,,
2021-01-02,1425403921.1499798,609533548.0,355524860.4537465,1108915827.62,309801090.0,,470000752.4152,127166100.0,394019224.49600005,70118300.0,,
2021-01-03,1430720220.10147,569866204.0,362961802.9334486,1178231799.166,334199590.0,,499382702.02900004,106164348.0,417044752.336,88988738.0,,
2021-01-04,1268648069.57246,501364299.0,353354441.1907943,979631719.968,304768590.0,,477404603.7484,86496468.0,375024341.973,83714059.0,,
2021-01-05,1340612346.484,506226166.0,377040142.6357041,1111016555.177,344210470.0,,476424445.49090004,105147108.0,364756633.706,89299654.0,,
2021-01-06,1391699797.6896,545901334.0,413717954.45441175,1188636137.58,378747090.0,,560459137.6404,118475304.0,370933744.19200003,103181004.0,,
2021-01-07,1532590758.76944,582139032.0,450726819.198205,1261714162.822,412953950.0,,567339299.9366,122336446.0,384869297.1,94197332.0,,
2021-01-08,1473797851.7678201,618163852.0,471749886.1199849,1261442061.707,382541090.0,,535861485.017,117727276.0,403593245.76600003,96027275.0,,
2021-01-09,1642469855.20948,599174362.0,471199891.45243305,1248520057.367,418132560.0,,568343636.7874,138441596.0,399472302.564,113403263.0,,
2021-01-10,1579487088.42263,588518729.0,448942683.7879207,1129672038.37,429049080.0,,554508124.2034,163095713.0,415710205.212,104168212.0,,
2021-01-11,1332806976.72028,536756796.0,411495179.7169664,1104846635.285,427868140.0,,494309913.15209997,161744673.0,365970650.088,101607735.0,,
2021-01-12,1203625438.9516,490794271.0,387836994.4343868,1048508942.823,405945160.0,,480180729.76240003,162609651.0,338791051.2,81387625.0,,
2021-01-13,1436864679.65329,503893260.0,421937818.11187714,1198198646.16,437260980.0,,492566642.7788,172668520.0,350945623.735,113503127.0,,
2021-01-14,1477797555.96061,573737894.0,442344988.5653386,1344384663.4625,451666350.0,,568654942.4663,171252813.0,389517831.84000003,141413814.0,,
2021-01-15,1426042207.48192,535864995.0,415938524.1016351,1199968883.4720001,433385260.0,,571287187.6664,178350077.0,369058656.224,119842300.0,,
2021-01-16,1359951530.5019603,513385558.0,406999479.3950116,1204449792.7485,423935240.0,,560101851.2988,178914357.0,372044998.2,114811702.0,,
2021-01-17,1322847794.81442,504218378.0,405096894.3875584,1087412390.083,430971110.0,,552278132.0192,133830166.0,374268522.84000003,102896849.0,,
2021-01-18,1396093102.9466,534493273.0,414002207.798154,1111403314.204,432178580.0,,566697999.5344,138382102.0,373109300.8,99708915.0,,
2021-01-19,1441345011.0370898,563466789.0,404920785.6532844,1207357830.369,431453370.0,,601843458.8661,135955076.0,397254898.1,117876730.0,,
2021-01-20,1451097327.5,560246051.0,401223136.22394186,1025632289.74,432833350.0,,594858658.316,130583893.0,362405554.939,127695799.0,,
2021-01-21,1293866118.4518101,520607507.0,348159017.37184894,1010550473.877,457186840.0,,610274876.1398,125835755.0,353640038.865,108417319.0,,
2021-01-22,1262872798.7839398,554488226.0,373382096.5987139,912893213.495,382313390.0,,538938492.1244,91181886.0,347725418.464,94617041.0,,
2021-01-23,1216240445.8652,535683722.0,362800236.7845907,879899822.849,385592610.0,,511033131.4085,90276653.0,352263894.546,83458896.0,,
2021-01-24,1240446626.5736,544365838.0,364584378.1462146,930252107.99,382667210.0,,507408441.7312,96099780.0,352137417.33599997,70543966.0,,
2021-01-25,1273894867.4444,543720635.0,364328345.74757797,969321449.772,389332950.0,,532616176.17499995,100025498.0,379974917.521,91518175.0,,
2021-01-26,1280425104.69086,554551080.0,366991681.35349095,981037639.224,386914400.0,,538747653.2209,100788473.0,334464736.957,87606145.0,,
2021-01-27,1259086323.35392,567883908.0,343106751.8432684,984211889.5,369334870.0,,522836832.1914,93958363.0,303605737.208,94505307.0,,
2021-01-28,1399566996.4645,554489961.0,377653767.65823704,1093785229.094,368745850.0,,549248239.2712001,89158672.0,308752553.754,80479720.0,,
2021-01-29,1446237018.33015,622284426.0,386798172.4792709,1002904547.208,368348680.0,,543166225.0793,101019922.0,372694005.592,84948181.0,,
2021-01-30,1423334065.26765,611919215.0,387666796.2965684,1004710663.12,370614400.0,,525959336.49,101827660.0,356457179.64,87597192.0,,
2021-01-31,1420848611.04032,610443470.0,373624056.8237815,1017024543.808,379240160.0,,528915948.93160003,113198098.0,344364446.45,86801936.0,,
2021-02-01,1372306777.1601698,586035004.0,378779210.354057,968349186.752,385917190.0,,502983910.9491,103841946.0,339690763.304,90294281.0,,
2021-02-02,1464458633.8395,685508400.0,401482364.3444502,1127458219.124,355796470.0,,511410311.092,108524760.0,361209282.616,107142365.0,,
2021-02-03,1514820237.22869,643186126.0,425873970.22145694,1244312867.405,357667280.0,,548432949.888,109302931.0,385233044.36800003,120527027.0,,
2021-02-04,1478892384.3580701,626284534.0,418256021.69446903,1265995184.98,365852960.0,,556570396.1468,109530590.0,389169700.45,114711942.0,,
2021-02-05,1584241682.6264,644966569.0,433095527.77184856,1487102629.208,381434590.0,,577198521.5628,106748743.0,405596688.732,129407834.0,,
2021-02-06,1842582713.7248402,665939144.0,444354535.9656429,1568967112.7,422687460.0,,640462675.7014,127337037.0,441822717.3,139141777.0,,
2021-02-07,1761182604.8997002,571480678.0,439121149.3159463,1739248121.7189999,412894840.0,,662048966.6306,117663221.0,423989527.645,149791780.0,,
2021-02-08,2208389147.76124,663537423.0,524236861.1600755,1887718892.8,486841910.0,,712664789.4181,146237447.0,432322349.0,152765812.0,,
2021-02-09,2183324969.76686,656277543.0,526475899.016747,1778233121.5279999,539077790.0,,698881279.2083,121520385.0,420998946.08000004,152079264.0,,
2021-02-10,2074817480.277,629761733.0,508700536.04476404,1799021253.179,541773510.0,,709578666.7968,127994533.0,447736261.344,187561262.0,,
2021-02-11,2413264436.08339,692346852.0,543158995.267332,1975927352.224,561329590.0,,742448000.2834,132725382.0,454127438.667,181200015.0,,
2021-02-12,2297876724.03336,646629910.0,537335058.432787,1976528290.88,529419200.0,,728482975.082,130567024.0,443273446.474,187421589.0,,
2021-02-13,2255105960.7411604,660113844.0,534122290.962827,1970271039.727,538304000.0,,757258959.554,128157251.0,455740448.94000006,207210343.0,,
2021-02-14,2485537480.6662803,699188742.0,555790237.9740045,2201759603.677,560367620.0,,786757752.2032,133642328.0,491257713.28,195722513.0,,
2021-02-15,2296261021.76532,666325463.0,549693196.1901504,2150215283.175,565332320.0,,726753398.54,135848805.0,454862522.834,183426446.0,,
2021-02-16,2376630003.68542,703062051.0,568978496.925632,2181184063.748,580329910.0,,771903473.4047999,139311160.0,496428003.89,183430887.0,,
2021-02-17,2632439841.81404,811249240.0,612009023.4616295,2493635846.925,563289770.0,,863029934.94,150584655.0,526257707.656,215080184.0,,
2021-02-18,2481797381.8150997,760167997.0,614293716.5787752,2499766785.16,570130160.0,,815103798.12,143250084.0,489801169.28499997,238004358.0,,
2021-02-19,2629424164.5082,814074755.0,670857196.436368,2313830282.6,608266800.0,,875431121.4760001,159922631.0,503957328.434,197569731.0,,
2021-02-20,2484960286.14232,759087086.0,674377613.8067024,2240762542.6265,618845880.0,,778865092.984,148366897.0,470473719.11600006,219295563.0,,
2021-02-21,2592304639.11685,802489552.0,693709400.3797578,2447979342.4639997,646711710.0,,806737512.7731,170924608.0,491532022.99300003,234996527.0,,
2021-02-22,2313982416.4216003,724800746.0,611965233.4190439,1985098140.766,588219870.0,,687665175.8275,152121818.0,449268626.13600004,193138059.0,,
2021-02-23,1966072483.4528,683547826.0,552998454.4492096,1744736587.6775,576931380.0,,633848545.0768,148034253.0,451201251.61,154557135.0,,
2021-02-24,2117921766.2562299,713800876.0,561661857.5729238,1710475960.874,594777970.0,,649549928.2682,136529917.0,427302259.4,164626620.0,,
2021-02-25,2095516848.28938,708657437.0,532263713.5722942,1830441747.455,614293290.0,,670888468.336,145850323.0,370493810.4,157673004.0,,
2021-02-26,1875750464.3749998,694345722.0,557360985.4353817,1759656005.438,505966440.0,,612312584.0778999,147800170.0,376917168.83500004,138841234.0,,
2021-02-27,1898695808.048,718390208.0,555052985.0291219,1784908467.02,504334740.0,,633178593.2572,137395679.0,394816567.424,145858647.0,,
2021-02-28,1976491182.20458,720595671.0,542713576.7102503,1773726653.712,539182520.0,,656746021.1335,138171988.0,416111755.022,162713813.0,,
2021-03-01,2102039844.7724,730968464.0,596350151.8232328,2064791257.491,532733260.0,,693101462.2658,138398668.0,423973192.0,207186346.0,,
2021-03-02,2069752051.65114,722188076.0,582835773.6939666,2019729109.243,509269640.0,,662931450.3438,134341484.0,425240988.646,184080154.0,,
2021-03-03,2155322854.1265,758310822.0,605787359.1008463,2244557219.096,531443450.0,,697156064.29,137133407.0,483488163.903,245209183.0,,
2021-03-04,2114789127.8605897,783479675.0,581736725.270465,2183594959.16,554172670.0,,728669886.7761,144381910.0,435732181.38,202008978.0,,
2021-03-05,2088720406.13892,754729878.0,586246754.1743643,1983722595.2455,567374590.0,,736126256.467,138424332.0,427064175.103,191190316.0,,
2021-03-06,2079166183.6262,762490900.0,587700755.8808694,2066512795.57,571996980.0,,762377452.959,138261831.0,427596624.143,184126937.0,,
2021-03-07,2241668708.4091597,770852455.0,613519053.8279374,2219132564.884,556889230.0,,842639963.8,144087983.0,487363990.06700003,196737234.0,,
2021-03-08,2529326864.56497,823288293.0,629985356.0488794,2701913025.2,560668910.0,,856685178.0145,152624562.0,530098385.62,228043761.0,,
2021-03-09,2600836190.77294,810304343.0,660003323.665982,2995182502.465,582775880.0,,903866087.095,157243704.0,550755891.48,281127591.0,,
2021-03-10,2780329995.00222,815718867.0,671440339.0686297,3254719671.318,605071750.0,,952157448.8917999,180737344.0,590368742.365,295809776.0,,
2021-03-11,3008098382.13388,855450023.0,694793054.2341855,3609573149.24,611551940.0,,1084820213.1898,192695877.0,603427362.64,346764204.0,,
2021-03-12,2824224275.94727,791509029.0,688682610.4705008,3404626664.66,608552760.0,,1003927116.1075001,192205508.0,576272093.265,317169840.0,,
2021-03-13,3247851773.55866,896594938.0,737222831.4590838,3869786001.585,689479570.0,,1208029211.2548,209641891.0,714262027.603,377102498.0,,
2021-03-14,3204428294.5664997,880442805.0,710800547.4318455,3682031549.856,678469260.0,,1131836849.9935,193386235.0,659519247.57,337792029.0,,
2021-03-15,2820471672.8422103,820940314.0,669592624.425251,3339462890.52,675117380.0,,925089127.56,183746351.0,591401313.5,279218030.0,,
2021-03-16,2791136085.48383,791691723.0,684631120.2152232,3073448485.456,647611610.0,,919267422.3654001,190514199.0,579133806.342,258176665.0,,
2021-03-17,2822550605.4614,878760135.0,710139263.5799164,3048565000.236,635516490.0,,968396059.136,196374517.0,609817211.039,305188237.0,,
2021-03-18,2851244792.68124,898790685.0,695507181.2640358,3149013950.804,657820500.0,,922668285.5896001,196854056.0,662059524.0,348630255.0,,
2021-03-19,2819968892.7955,915362967.0,700125458.1497936,3014106666.274,659977600.0,,887468578.5999999,186536074.0,582245567.4,292974328.0,,
2021-03-20,2854950371.5953603,943788851.0,700136853.0990018,3175125397.368,676624390.0,,943935385.482,190809715.0,625046511.2,355189699.0,,
2021-03-21,2839770193.79176,891124684.0,691016585.9564106,3120260971.57,671730060.0,,951246314.4092,178868209.0,655965267.636,308663832.0,,
2021-03-22,2771998058.5151,917876305.0,652286468.7597827,3018890897.942,669683480.0,,959179784.2594,175943809.0,633945015.76,288011976.0,,
2021-03-23,2834740252.7735996,858216833.0,654472237.9031477,2859609599.784,659440630.0,,922864132.007,169284224.0,609758040.232,274577196.0,,
2021-03-24,2675375437.77042,848845012.0,629138880.3743055,2766702058.888,673638880.0,,908580822.5724,173277722.0,599979991.0,271273688.0,,
2021-03-25,2686223260.5150003,824336969.0,618777396.72658,2549013672.32,689632180.0,,909153982.367,166730559.0,600965319.14,246941312.0,,
2021-03-26,2790229107.756,857847230.0,663672267.1344818,2701414449.0,689380770.0,,961700436.8099,171522809.0,591081041.748,244996351.0,,
2021-03-27,2802154342.7582,902409656.0,672052750.1391016,2796177155.514,678737270.0,,946858849.7916,173913004.0,590227894.1,243609631.0,,
2021-03-28,2750185977.01686,868545005.0,671322709.8285812,2682199241.24,675346020.0,,899919892.0102,176936320.0,586355021.07,249849211.0,,
2021-03-29,2899114637.7192802,960750188.0,694239881.8522642,2945903231.684,700520230.0,,967279132.2132001,184576116.0,675315197.9,268161362.0,,
2021-03-30,3095868706.47588,966063510.0,708393800.0612109,3454111311.998,765731550.0,,1028455712.2724,193145901.0,724301469.864,305680181.0,,
2021-03-31,3078478275.8934803,1016769263.0,707294080.619373,3326125704.1015,752173390.0,,988299677.664,197303427.0,696894840.459,302899118.0,,
2021-04-01,3055610084.3324203,972847145.0,707519605.265024,3402057230.533,741885280.0,,971577482.5778,199037052.0,675484666.456,288981417.0,,
2021-04-02,3119774806.94784,1023055456.0,713910508.420025,3582791227.22,774206920.0,,990583705.9923999,217501607.0,723237181.6800001,312551348.0,,
2021-04-03,3109430079.1933002,973315439.0,691127505.3660518,3546303793.025,797979880.0,,1035093111.6973,214097110.0,723563362.4,306471756.0,,
2021-04-04,3103346806.66781,963544623.0,704675152.94286,3503832392.112,781006170.0,,1018373712.7149999,212210220.0,713693873.452,285128935.0,,
2021-04-05,3130961722.8069296,1009422447.0,716205208.2571751,3513031076.0355,803192110.0,,1030800834.792,211848454.0,709350058.64,279685604.0,,
2021-04-06,3076224837.51204,1029219787.0,702966274.3802863,3635054377.0475,791465990.0,,1027723439.9508,224240342.0,697624141.16,287154976.0,,
2021-04-07,3086205848.5139,945403613.0,676774924.3213025,3418632861.1280003,791951990.0,,1013912060.88,218711865.0,689691220.448,273991462.0,,
2021-04-08,3097750387.79936,933532470.0,702918289.606505,3293203926.514,789439450.0,,1023214250.2,223514982.0,682485653.61,261001661.0,,
2021-04-09,3061849861.9154,881749983.0,703342476.9883434,3269007754.904,816584440.0,,990362763.296,220739602.0,732575028.048,270559284.0,,
2021-04-10,3187251679.45186,917513995.0,723796531.3884369,3362113051.3,854853050.0,,1085021753.46,234628929.0,780214169.48,279614929.0,,
2021-04-11,3243619478.8083997,934964280.0,726104759.4523312,3525630876.159,836253140.0,,1070104079.7140999,239935777.0,771920906.815,284094884.0,,
2021-04-12,3390929662.46144,972366248.0,724741797.983583,3731186173.4,865325420.0,,1101930302.6174998,248668128.0,805190915.258,308561112.0,,
2021-04-13,3815723402.14048,1019513373.0,773600010.1876155,3982210751.4125,886364340.0,,1316310533.2951999,256679668.0,871534893.215,318542484.0,,
2021-04-14,3641298401.7910995,989952464.0,769514287.6596227,4046610633.209,876017280.0,,1251131022.224,246300251.0,804706249.6,372306623.0,,
2021-04-15,3631455212.5885005,1011677009.0,775300088.4883192,3915884746.7415,871155130.0,,1223742823.6242,243506194.0,806308354.2,363141103.0,,
2021-04-16,3460230150.7817397,963406122.0,752945931.413171,3975520839.468,811406580.0,,1250347399.8162,241882773.0,789793868.729,344312829.0,,
2021-04-17,3475636773.7006803,970540616.0,736897968.7146274,4070183253.9685,814481090.0,,1234793184.4636,251639631.0,818687824.27,328039423.0,,
2021-04-18,2725820354.3586,875302166.0,689760880.7262897,3103746424.3,768616080.0,,928819856.5655999,171237019.0,672184376.893,230530012.0,,
2021-04-19,2597910123.4122,876553319.0,683466131.6554531,2997582996.59,766987990.0,,895309303.9365,169372057.0,579036662.11,222357140.0,,
2021-04-20,2701568828.7773,874285960.0,694172036.9177413,2992466443.1945,775567510.0,,916595974.421,167504085.0,576661771.058,216493040.0,,
2021-04-21,2663795897.9792,930420241.0,662325150.7939082,2977563432.929,811684020.0,,957122190.4956,169789681.0,588820884.61,219815395.0,,
2021-04-22,2718142602.49784,865477838.0,640951987.1662872,2694713591.42,858449890.0,,941303036.9533,168024502.0,597752951.35,201423288.0,,
2021-04-23,2657281318.7937803,901400554.0,631647705.4193708,2435042449.774,822455660.0,,915307905.766,172235676.0,565608266.6800001,189160980.0,,
2021-04-24,2736492305.9822,891916560.0,618844812.1821924,2367309309.219,797683440.0,,906936522.3304,170511408.0,569956860.8,186158627.0,,
2021-04-25,2681136146.9502,883217788.0,609170009.3823777,2451627112.15,798305310.0,,886613219.2796,177022518.0,571811598.643,181861814.0,,
2021-04-26,2547435336.63991,830445117.0,665178117.2202319,2169006434.02,779109550.0,,879345838.8233,168237736.0,535484214.32,189363165.0,,
2021-04-27,2584150265.8501,839193331.0,676552886.1504613,2324696912.325,727227540.0,,941352107.049,158920919.0,556717661.652,194887032.0,,
2021-04-28,2569846504.16228,841084625.0,676191128.3162373,2173292659.024,732254670.0,,880650429.8440001,159749753.0,538985286.16,182748353.0,,
2021-04-29,2676476105.6847,826822450.0,663244583.7555274,2273534019.704,721242280.0,,921943771.1536,162690272.0,544755275.136,178022944.0,,
2021-04-30,2938824271.42346,837632992.0,707053005.5281377,2488036668.096,672937190.0,,987166392.6949999,159804942.0,571783143.502,179369309.0,,
2021-05-01,2977040484.86272,792140073.0,710249958.3693154,2585157680.663,665515770.0,,934906683.371,167732426.0,568233719.021,175138935.0,,
2021-05-02,3004166217.36264,794967409.0,696213527.2959183,2661387212.494,670570540.0,,952210856.6932,162996953.0,562287313.5600001,176036799.0,,
2021-05-03,3119362674.2507896,798702007.0,704416038.418441,2642823607.469,665398880.0,,933551199.8506999,174511313.0,586973700.04,184686494.0,,
2021-05-04,2925292258.07192,774279263.0,656785538.3927807,2430303689.208,681725510.0,,1086256044.3684,184937812.0,560845160.692,181288065.0,,
2021-05-05,2895025371.69978,755855802.0,709253910.4018831,2351393358.384,656032940.0,,1060181029.1433,187531902.0,550898965.666,172243280.0,,
2021-05-06,2987392800.83175,781789942.0,694812346.8045868,2402997510.468,648988050.0,,1052298779.2277,192415501.0,573494664.254,185939999.0,,
2021-05-07,2860756360.8347,784619305.0,706258686.2426925,2350240996.818,634066190.0,,1016939678.1415999,191548420.0,579320032.25,177604338.0,,
2021-05-08,2993659087.65534,771872908.0,724196398.4378241,2485777709.436,639404260.0,,988114457.1056,196939512.0,604677802.315,174816013.0,,
2021-05-09,2989768432.9271398,809010750.0,717438199.2832712,2489816787.957,627898650.0,,979324535.1441,195199234.0,576972093.472,191830084.0,,
2021-05-10,2990192921.0172596,835212644.0,687941176.4403483,2569765996.359,680363440.0,,988371767.9514999,204867526.0,571880154.285,197648508.0,,
2021-05-11,2978564335.33294,806132068.0,698793121.3862933,2499088855.62,655816380.0,,933077166.7,198674209.0,570893125.432,175994864.0,,
2021-05-12,2891164970.9478,807064960.0,586649884.7774262,2442539359.9370003,704781370.0,,1019123082.9549999,194290876.0,577868212.0,169378930.0,,
2021-05-13,2607155628.9303,746745461.0,611962243.9399782,2176351479.507,664747110.0,,930679628.9258,177280447.0,560558316.657,162724272.0,,
2021-05-14,2569914813.49166,739146115.0,612023467.2132835,2125189190.2185001,667708330.0,,938471567.6866,171747525.0,547775286.354,160672932.0,,
2021-05-15,2693283958.30913,765399965.0,573892771.1963859,2224471986.0,676799600.0,,1009297156.5495999,180346785.0,580749128.513,173150410.0,,
2021-05-16,2677818540.4509797,755971744.0,572995221.0082464,2111355495.468,679172870.0,,1018083889.4888,174308382.0,590829803.566,163421304.0,,
2021-05-17,2750946121.8615003,734809292.0,535754043.440343,1889090345.33,576538660.0,,1039908630.4463999,166147517.0,559301446.52,160121470.0,,
2021-05-18,2699179291.757,744859633.0,528620915.59945655,1943103251.3769999,554946160.0,,1044067945.0802,148669710.0,560775326.865,188020489.0,,
2021-05-19,1513687566.46254,475812933.0,442188179.9828488,1600073997.366,436048030.0,,565654815.4042001,106164219.0,370662346.11,138197018.0,,
2021-05-20,1570214726.9755,435258191.0,489201931.91209453,1634334893.103595,469604280.0,,554026201.454,102247993.0,318956103.776,122233110.0,,
2021-05-21,1675593077.7342198,467399168.0,450089074.3526783,1339002279.745,518540260.0,,556018458.6633999,107982384.0,309058388.052,83951236.0,,
2021-05-22,1621876120.43246,447857803.0,453031493.3212122,1142472682.04,507654690.0,,493732873.88549995,106057718.0,311149250.286,79820237.0,,
2021-05-23,1592014025.9787998,450089166.0,418534519.55876696,1064703089.3199999,517924980.0,,458635947.22249997,102608546.0,277026339.65999997,83169821.0,,
2021-05-24,1751786386.4231203,472144243.0,467190691.86806834,1087229095.794,511942440.0,,457274404.36800003,99038862.0,297519209.44,82775645.0,,
2021-05-25,1780676069.7176,453874651.0,461487780.4517394,1113031752.364,507026730.0,,439338872.555,102093312.0,282597851.912,84798510.0,,
2021-05-26,1834883941.2995,462426850.0,474891779.6215488,1156995305.856,533714130.0,,453472277.8454,105490151.0,277997267.71,84886089.0,,
2021-05-27,1775510456.47362,447025704.0,464525419.4963283,1131487155.67,523333890.0,,473372358.43200004,93295024.0,292584302.87,81541989.0,,
2021-05-28,1846609301.7480197,488679671.0,429975887.7364079,1191434353.4,512136200.0,,487723097.449,92267009.0,304277021.506,87658309.0,,
2021-05-29,1871036619.24938,455902234.0,416441263.8816458,1102098529.828,511344060.0,,481959846.9296,96832997.0,319432154.602,82055633.0,,
2021-05-30,1871316878.01119,433504194.0,429323663.1498436,1174614732.415,511042820.0,,440547336.95930004,100089135.0,311021475.424,80432880.0,,
2021-05-31,1969963402.81336,450089639.0,449451969.3140944,1228657593.996,518128590.0,,470939981.65,93707438.0,323172488.379,77833652.0,,
2021-06-01,1943795361.9343503,447910638.0,442457437.51544636,1160742897.872,510738180.0,,421609121.204,98292095.0,300190558.38,72436681.0,,
2021-06-02,2052133551.5502398,462700826.0,453677706.15018696,1285348944.2350001,490964770.0,,466086364.6905,95286158.0,316535265.22,75778308.0,,
2021-06-03,2288146414.7025,537052526.0,472917173.1329111,1388461819.8225,500296250.0,,506808080.8098,98079189.0,323750757.81,83747685.0,,
2021-06-04,2114259408.73391,532652911.0,444654469.73085773,1320569824.6705,502440300.0,,479916230.8991,92805059.0,305804530.464,70350471.0,,
2021-06-05,2096210304.34452,540567493.0,428887562.1412171,1267067733.9525,509162250.0,,492854839.81439996,99881297.0,324218726.75600004,83746595.0,,
2021-06-06,2148514972.41757,533151701.0,432472590.0988723,1327728018.572,508209810.0,,491948488.74,97553789.0,315485816.26600003,77581199.0,,
2021-06-07,2224610734.11784,560816793.0,407930972.7013467,1376368406.432,503790840.0,,570292164.733,98392237.0,342811637.592,79956902.0,,
2021-06-08,2173885476.0915403,464467000.0,404686530.57899326,1291155486.79,481035550.0,,536321287.45719993,91487761.0,356872775.369,74652058.0,,
2021-06-09,2603284799.0678,553050900.0,451711031.4822071,1395187066.0965,489290810.0,,584050063.0508,86072065.0,360037573.622,78697784.0,,
2021-06-10,2296542618.37318,518396200.0,443236763.02678853,1289166684.1694999,457213650.0,,531657349.6311,92552147.0,339578659.038,73299906.0,,
2021-06-11,2384742344.12904,538623300.0,451506451.4024922,1321406489.974,462818380.0,,524728740.5453,92567619.0,347097955.036,73399031.0,,
2021-06-12,2299638976.26335,507924100.0,429812774.33605415,1233635198.825,458381980.0,,526967290.36800003,91179074.0,318840648.918,76423560.0,,
2021-06-13,2624747527.6849003,522926000.0,470855894.0357906,1418903851.926,479354880.0,,585113650.6431999,90677144.0,382519699.56799996,77745029.0,,
2021-06-14,2686307292.5294,547181300.0,489346340.4762531,1430996971.4895,452953390.0,,603570707.5448,87590516.0,378521599.176,74248097.0,,
2021-06-15,2701992829.6625,543801600.0,485135120.94694835,1448947029.6025,452509950.0,,595373642.0146999,90626767.0,388613227.353,76968597.0,,
2021-06-16,2718512621.2069,557947500.0,463754004.0822664,1482794996.095,428632780.0,,560022059.086,91115719.0,388034959.281,72128848.0,,
2021-06-17,2755266409.56379,575064800.0,459633088.7090558,1550778622.353,451680670.0,,573730890.2643,90133399.0,392742485.27,78352342.0,,
2021-06-18,2493277257.1744003,519938900.0,435384867.2210629,1459596728.454,443938120.0,,533853852.032,92623270.0,398356221.8,88700397.0,,
2021-06-19,2506018428.3658,500805000.0,434603107.27119017,1420479113.192,448187440.0,,527212700.9142,94480320.0,402127795.0,79451185.0,,
2021-06-20,2539082493.64988,515199100.0,431968932.54931897,1380300450.5985,436084200.0,,523444687.0144,88585273.0,409527957.96000004,74353307.0,,
2021-06-21,2213636348.3808002,528855400.0,381807010.50895476,1239214924.9845,420356540.0,,485779148.544,79893770.0,386789914.117,73199837.0,,
2021-06-22,2232294324.7372,510666900.0,390777490.261173,1322720417.8,376809500.0,,492313518.92,68517258.0,393110254.794,71145661.0,,
2021-06-23,2318117970.609,488880600.0,405025305.049655,1271421436.468,345126550.0,,457472401.056,66225749.0,388804580.36,73253758.0,,
2021-06-24,2492179478.96748,514490000.0,417328844.64281464,1298596054.369,356789340.0,,468410678.03,68889895.0,377959062.03,73376193.0,,
2021-06-25,2267636873.6395,514546600.0,380602010.3978101,1273387492.7,349519310.0,,471386881.86,69001091.0,381270000.048,82095765.0,,
2021-06-26,2316241062.8088,507487300.0,391102077.7390588,1267294767.922,332494140.0,,472911357.6704,67718424.0,380062373.694,70806933.0,,
2021-06-27,2432003185.11846,552585700.0,417688731.4266505,1276441714.4689999,333158520.0,,480423335.3534,66636819.0,394710105.142,87395551.0,,
2021-06-28,2395850924.05342,499626600.0,423544930.8254563,1285359872.056,326610540.0,,448947632.93,63943029.0,376498724.082,74495395.0,,
2021-06-29,2563089040.98542,517258300.0,441669812.1903148,1472637735.6635,338682000.0,,512427046.2874,63092790.0,409701985.227,82750499.0,,
2021-06-30,2458592611.93558,507180500.0,431676445.8473568,1345876200.532,329820640.0,,498559534.356,66100008.0,388138938.4,85871026.0,,
2021-07-01,2386623669.99684,515197700.0,411794783.4116633,1392929409.22,327211230.0,,476578865.5,70735347.0,403704824.79999995,72535776.0,,
2021-07-02,2430661149.1635203,528176700.0,415310146.31805855,1460845150.899,333265540.0,,497888928.63,69483983.0,398932612.72,74488597.0,,
2021-07-03,2553300519.6111,508319400.0,425612802.83722204,1463090951.322,338819820.0,,494302553.50609994,70651995.0,413074208.412,75871668.0,,
2021-07-04,2618294467.5097203,511594100.0,433490161.6455856,1474622996.145,346691930.0,,494448020.32000005,66576032.0,411510742.678,78603736.0,,
2021-07-05,2494688631.5002203,509379700.0,413615174.6143067,1399540251.251,346360770.0,,454564594.1939,74504647.0,398501921.179,80753155.0,,
2021-07-06,2451855967.82903,561866900.0,420614827.44363314,1380793060.2,359305100.0,,454784260.7328,73008484.0,401056362.35,76518329.0,,
2021-07-07,2474499208.64818,533489000.0,415787587.7775624,1423945822.977,350966930.0,,435804505.9052,68604655.0,390433653.74,80706018.0,,
2021-07-08,2513254372.68894,545610000.0,403674210.75482166,1374620406.052,345622160.0,,497217938.0905,76586676.0,430203932.67,77332901.0,,
2021-07-09,2563003889.978,532731300.0,414789148.4609427,1373196441.32,340921020.0,,458977252.7651,73456829.0,404220170.735,78373044.0,,
2021-07-10,2512754007.5301404,535902000.0,411957630.9279816,1411305236.2,345904210.0,,453168483.3472,72044158.0,399991792.304,79912514.0,,
2021-07-11,2641192609.75896,576825200.0,420676628.576761,1454820694.292,333778380.0,,456522501.80649996,66664499.0,414723317.489,73365129.0,,
2021-07-12,2529950299.26442,562462500.0,406553322.22956777,1502572183.15,344346090.0,,456293255.2356,67880067.0,395435471.286,86296464.0,,
2021-07-13,2575796129.7807302,569735900.0,403520604.365013,1459625347.28,342153480.0,,455142829.2015,72026788.0,397421104.25,79189298.0,,
2021-07-14,2491217611.63448,550624800.0,404972191.74708074,1418056876.6,335728830.0,,455238905.83,74019213.0,397645439.922,84285479.0,,
2021-07-15,2636803414.0986,603772000.0,394951991.86649156,1480541217.605,353891140.0,,494693676.0154,72522647.0,421482212.004,88432978.0,,
2021-07-16,2508435600.4910502,536307100.0,388606819.8444118,1431479542.336,342813890.0,,455547572.57149994,76395862.0,392383572.58,81167280.0,,
2021-07-17,2624518549.09795,529435600.0,389188411.560039,1439242950.338,346071870.0,,471037381.31439996,76987506.0,417838767.514,82671781.0,,
2021-07-18,2587451345.1505,523917400.0,394846534.39784354,1443083935.56,347814690.0,,490129121.73759997,79610535.0,435029243.79999995,79569594.0,,
2021-07-19,2804657381.5246,578964300.0,385034597.88860685,1554500258.2195,344929170.0,,493437650.4762,81153063.0,459606194.816,83169105.0,,
2021-07-20,2626970716.5474,558677900.0,370392881.9576171,1472708464.7,376788230.0,,480803984.28,79799964.0,450201262.476,89540293.0,,
2021-07-21,2729129003.0,563461200.0,398750166.63067263,1502361669.136,334275180.0,,504941909.552,81486425.0,419648786.541,99807346.0,,
2021-07-22,2703414216.39651,576349300.0,400653787.5172569,1512080686.159,320130530.0,,495339311.14,74595171.0,436559830.356,103606557.0,,
2021-07-23,2862500251.5109797,624836700.0,415903812.28395826,1636505473.5996642,310640070.0,,533129424.33360004,75042529.0,453041302.45500004,102007283.0,,
2021-07-24,2935596960.915,590114100.0,427969713.00014687,1684311427.015658,387175480.0,,572461761.8136001,74753885.0,442559610.01,92153350.0,,
2021-07-25,3156806168.8471003,591310900.0,454717266.4431833,1757993819.4,434339410.0,,585853814.9884,78500738.0,458040697.01,93219108.0,,
2021-07-26,2566878001.7448797,573201100.0,476420006.0183826,1342735298.58,482406210.0,,492876245.47520006,75017680.0,397956156.84000003,87795458.0,,
2021-07-27,2748434439.08542,632619500.0,504862934.04767686,1478194742.058,452584610.0,,520560415.3614,73381010.0,409403351.38400006,87184327.0,,
2021-07-28,2775991499.13848,669883500.0,511515028.2763734,1458712230.75,461614270.0,,536393549.1399,68913607.0,409671356.29999995,85317007.0,,
2021-07-29,2829957881.8606,664942900.0,511266794.5615541,1484952274.833,464938320.0,,548572758.7635,79658828.0,419013068.69000006,88862723.0,,
2021-07-30,2891513510.9443,635101200.0,538854464.3531556,1512110902.0015001,518562670.0,,581730337.3,74092785.0,446135861.892,108154605.0,,
2021-07-31,2840720411.95982,640827000.0,529110148.4625675,1426361118.332,493794120.0,,559131162.8215001,75493311.0,421301682.9,99139306.0,,
2021-08-01,2586851040.0629396,659053500.0,509779223.8245324,1516969758.4665,384863320.0,,507478989.2702,67759408.0,375604874.158,102703102.0,,
2021-08-02,2666960071.33844,644002400.0,499050451.510729,1487971833.85,405528670.0,,503934519.00820005,63982532.0,389427461.225,107538532.0,,
2021-08-03,2752193697.31184,642548300.0,485990001.8797074,1441769689.784,424060750.0,,488169050.4019,68944097.0,395324119.39,103461494.0,,
2021-08-04,2753700462.25009,645806300.0,505407152.0718744,1536883504.337,424217210.0,,500447463.565,70906835.0,396290045.217,113185244.0,,
2021-08-05,2814076390.6632004,682104900.0,519445305.7662953,1429848983.7185001,415860930.0,,493114635.5162,68294015.0,383436599.02400005,112134362.0,,
2021-08-06,3001226321.35559,674895800.0,544330029.465816,1563711122.282,554051380.0,,523534839.154,71953716.0,422257467.44,114198453.0,,
2021-08-07,3063989595.74301,734820600.0,566984547.5760753,1608496755.9819999,596475240.0,,525886474.3546,78465329.0,423705518.9760001,118100730.0,,
2021-08-08,2940886417.6414,664378500.0,556869744.3563006,1567242582.836,580351170.0,,504465468.6184,80485205.0,424274606.867,116372729.0,,
2021-08-09,3278968082.6226,682243400.0,588369904.7635716,1628765930.762,627287910.0,,545061751.3529999,86578421.0,448023559.786,122728637.0,,
2021-08-10,3201105578.0954,715102100.0,579770979.9789977,1692406097.255,628151300.0,,559339977.6227,86830083.0,445242042.75,131969310.0,,
2021-08-11,3254494828.59776,727484300.0,579415574.1734586,1670449260.3600001,620279990.0,,572450728.0744001,86046106.0,422902920.19200003,140737917.0,,42360614.8614
2021-08-12,3196388460.46562,685907300.0,564909130.9536694,1747648208.13,616334080.0,,546177365.8,84813482.0,444973608.785,148516790.0,,41564822.8275
2021-08-13,3413069536.0874395,728657700.0,615290030.1766807,1744745309.27,650194910.0,,565029452.484,90054420.0,450329145.82799995,181034978.0,,45283559.0046
2021-08-14,3364496355.81886,703426900.0,599830470.7732185,1755326096.48,625140270.0,,558372967.1886001,89324003.0,442091581.25600004,188679039.0,,48521259.6148
2021-08-15,3251512630.49396,731995700.0,598430116.4106778,1690564808.576,627006680.0,,544766338.186,86441616.0,431560574.60800004,199327870.0,,51615661.8327
2021-08-16,3427746624.4773,728596500.0,584293871.9186093,1812676680.954,627998750.0,,553442413.6451,86635237.0,454683370.12,204736558.0,,48897359.6478
2021-08-17,3357932797.1242995,682617700.0,568462378.0986314,1793157935.872,629353590.0,,533387113.95710003,87394951.0,442715478.37,198221053.0,,48709293.969000004
2021-08-18,3227450166.07606,650535100.0,568974647.3146127,1709951475.6,621173160.0,,524785988.5514,86426000.0,406682091.0,198179532.0,,50089173.19
2021-08-19,3367221055.7472,708743600.0,595146876.341304,1792142423.2919998,633268730.0,,542325295.6132,83098982.0,436664833.364,208171275.0,,48748359.768
2021-08-20,3671620259.25442,793122200.0,627849025.4472578,1946910402.9924998,617430410.0,,605892975.4408,83126303.0,514856849.71,219289890.0,,60267536.65979999
2021-08-21,3676451690.1979403,783922400.0,621407401.3157016,1984899408.099,614977950.0,,598301247.9265001,89835170.0,496385409.977,223174373.0,,53070774.901200004
2021-08-22,3630716215.66436,769700000.0,627260009.8289381,2035916757.9375,626579740.0,,588813293.7785,88239007.0,499740718.15,230115196.0,,56799988.376
2021-08-23,3863623386.3826704,737922700.0,632029503.1156517,2170700004.87,633281130.0,,594575451.1092,87381025.0,529013385.0,248834227.0,,62046557.21439999
2021-08-24,3956928269.2009997,773388000.0,607311093.1672151,2241356314.4449997,636691960.0,,614950040.086,92300391.0,527696419.931,261729710.0,,61913168.2539
2021-08-25,3818015839.30625,736707800.0,624376783.2784028,2176915304.0905,631441090.0,,607734329.1040001,89080799.0,524488906.896,267438838.0,,65071092.830900006
2021-08-26,3725093098.28826,730929400.0,596263175.130247,2131326404.816,584373210.0,,616963256.2176,91508141.0,503809187.786,289974076.0,,67531255.443
2021-08-27,3748041369.06992,718885300.0,624816308.4346708,2104277944.205,574282660.0,,598984496.4895,92781682.0,537538734.262,290433336.0,,65001770.181
2021-08-28,3784338489.08217,714834200.0,623871893.1095942,2222423291.078,555447700.0,,597634440.2451999,88709836.0,548587862.3,292292582.0,,65744803.43749999
2021-08-29,3682103510.9998803,733916300.0,621958232.5976832,2144966842.31,560753710.0,,592686065.7239001,86417731.0,545490175.7360001,281940024.0,,68385939.10000001
2021-08-30,3684290157.3248,725760000.0,599006580.661739,2240925867.113,576033890.0,,609581702.8316,88426531.0,505545996.166,289752838.0,,61141573.4944
2021-08-31,3767591409.68928,716080500.0,600297584.6776146,2272246536.02,562639660.0,,607385314.7982,91012926.0,565708590.125,285407132.0,,43756478.341800004
2021-09-01,3787985938.20958,700245800.0,621937352.2791789,2299575000.843,607960600.0,,617350228.6592,94883783.0,561637873.325,310401713.0,,51101861.4892
2021-09-02,4036716702.812,723368100.0,630096371.7774765,2494876423.5959997,587973090.0,,614305631.9779999,100660561.0,626432463.4530001,327875820.0,,60271603.7792
2021-09-03,4002446272.99628,720109700.0,636299736.5975308,2446815985.8995,625871960.0,,617196724.198,106762703.0,638200197.783,355565846.0,,56552845.2912
2021-09-04,3788865727.0436597,694133600.0,635652909.4473534,2402050726.1055,622870810.0,,583937582.3799999,107207854.0,628089578.5799999,357434829.0,,57394099.252799995
2021-09-05,4262231564.1769104,727556200.0,662569411.1908195,2718852729.7530003,663525350.0,,629451809.2742,114296243.0,686343234.2,357200141.0,,63262513.6803
2021-09-06,4320878135.16087,702132600.0,676520310.2372942,2821881977.2854743,637495140.0,,684656601.273,125642094.0,696086474.702,377629653.0,,70982390.451
2021-09-07,2820841082.17362,607667300.0,601099115.2344288,1739088366.6859999,539262790.0,,534161854.12549996,131930500.0,464144088.56000006,364261585.0,,51839866.001
2021-09-08,2804975375.39361,579936100.0,589753406.6344019,1715134940.49,529208360.0,,540704969.05,117591942.0,425644878.346,398235517.0,,47203823.0223
2021-09-09,2811515277.09724,577916600.0,594202476.6158273,1778399687.6635,555095590.0,,490390414.56960005,113782875.0,414929731.44,408842170.0,,51818212.692
2021-09-10,2818545694.3975897,617935800.0,576750675.7987345,1818422627.361,577552060.0,,495325289.7408,117702567.0,412912579.98,458474429.0,,54589515.5704
2021-09-11,2817546621.6444798,605948800.0,580383793.0858198,1856340010.9099998,570602500.0,,472412096.6716,114209405.0,388708293.203,479192587.0,,73331710.7922
2021-09-12,2931323817.4025803,604354300.0,593407326.7849764,1768658854.2075,578271700.0,,477903234.712,116040427.0,385262607.044,494585479.0,,77264945.7024
2021-09-13,2822712196.4353,651448900.0,579716376.2296656,1785914270.995,588725500.0,,491769987.92999995,121413791.0,417848966.936,355487722.0,,77611514.502
2021-09-14,3085314143.7793202,596156200.0,609077601.5493068,1970329754.884,585554390.0,,502010325.421,123927595.0,439898338.787,324562214.0,,82451051.09979999
2021-09-15,3257215754.07696,650889900.0,626659958.2946385,2131246228.6,604771190.0,,554919477.9,121840311.0,486210389.418,319346596.0,,91221362.148
2021-09-16,3160767202.8875003,622792100.0,612028893.3210536,2001473596.3660002,595513440.0,,532907339.6574,123295717.0,451045227.14,291311805.0,,106579677.7304
2021-09-17,3174468803.0856404,647474000.0,605498791.4476856,2070163399.376,582700660.0,,519456032.75,119308058.0,434187692.0,272569658.0,,115188305.5008
2021-09-18,3222828069.82795,644189100.0,619616884.6949273,2095384700.7,587626050.0,,549666929.5799999,117160861.0,469319342.9,290191358.0,,117212274.7488
2021-09-19,3214845598.0177603,664207500.0,605004421.9615996,2077395592.5260272,568257330.0,,534795137.8177,119239316.0,455660614.74,250112403.0,,128128116.7565
2021-09-20,2859790557.6448,591509300.0,559209003.1731966,1839809044.843,546802520.0,,546263749.152,125417213.0,478593406.53999996,176362011.0,,118086764.02110001
2021-09-21,2601679343.236,546367700.0,523390553.8224975,1542184793.3445,541246780.0,,544457841.9705,124319633.0,404731429.6,129481630.0,,108807881.235
2021-09-22,2611838963.1172004,647025900.0,559961323.4138573,1715032106.376,555983430.0,,563287690.735,124535237.0,437706482.4,130337930.0,,123836560.82100001
2021-09-23,2786631239.7325497,633745000.0,576977097.7447747,1752340691.075,535744380.0,,542038353.128,128427512.0,415549466.635,134069063.0,,137369018.787
2021-09-24,2623480106.69319,609044200.0,557288782.3469683,1647578336.7150002,521395330.0,,565335236.7044001,141734161.0,408256788.752,136569062.0,,128626004.6128
2021-09-25,2567797391.61006,612109800.0,555915683.0023034,1662989399.793,506716820.0,,585096777.2964,141575587.0,408427682.5,117204595.0,,128015838.4336
2021-09-26,2601673141.678,618711200.0,562481777.6720552,1682686512.96,511389400.0,,544765000.5161,134554043.0,395071716.04,112156910.0,,140673127.8612
2021-09-27,2551968213.16624,636765400.0,554914776.7584231,1697272764.1599998,506913700.0,,520564415.936,141558947.0,389458265.968,115560821.0,,147769939.4226
2021-09-28,2566069740.44488,596079500.0,544972734.4629238,1669775501.085,493674540.0,,530310846.77,141137650.0,396550635.36,112290517.0,,140596176.2784
2021-09-29,2709068422.08961,658935200.0,553822158.3310138,1730827920.0,504006460.0,,525882679.5167,145770273.0,400306509.81799996,113629406.0,,173869033.77249998
2021-09-30,2797251793.1325703,636767500.0,579371104.1676033,1779651805.3220625,507287720.0,,488653324.39530003,138637714.0,422998925.4,115097907.0,,216181508.7696
2021-10-01,3199792956.59526,609815200.0,631850963.4543688,1928354191.6125,501889880.0,,566763081.2132,137154554.0,485557940.02400005,143889786.0,,242900117.93600002
2021-10-02,3139414387.89419,585406400.0,623745216.3122438,1929531880.9,500625220.0,,555661465.4896,132659055.0,473273286.087,145096944.0,,257523513.86709997
2021-10-03,3081573493.6307,588331600.0,628380219.8544308,1946603301.855,525551770.0,,570444221.4547,127460100.0,507630038.678,154341672.0,,269663716.7792
2021-10-04,3145600188.69522,607526800.0,644133594.3031162,2003625076.6894999,539475530.0,,573494376.663,125471271.0,530562604.25600004,133601659.0,,285079034.1525
2021-10-05,3525347266.83352,617351800.0,662623477.0296694,2201480923.2225,545175240.0,,599795809.4833,124075668.0,588218128.03,149279782.0,,318658752.7722
2021-10-06,3615899830.1304,598138600.0,709183842.8763378,1929827842.4499998,578636690.0,,581900452.0604,124597762.0,614626525.0450001,168856957.0,,341339159.2072
2021-10-07,3655504073.0449896,601931300.0,690330297.6353363,2005278930.832,577683100.0,,561611162.9714999,129175229.0,643037731.485,172836324.0,,335399109.2478
2021-10-08,3628009605.2660003,612128900.0,692720172.5457891,2043294552.96,561696580.0,,547082297.464,129280947.0,656522929.824,184348608.0,,334274105.54760003
2021-10-09,3697869577.4537997,607268200.0,704906887.1305726,2012780835.672,557568310.0,,560880266.8335,127331990.0,675134745.45,184805571.4745,,358071808.4317
2021-10-10,3855309913.498,598976400.0,701234923.5752616,2057143969.6135,581177330.0,,561475447.46,136393501.0,689485219.6800001,187438558.2375,,361043137.5474
2021-10-11,4149048315.13577,653992100.0,711246097.9401214,2145361961.9875,606410450.0,,589344827.6736,140191606.0,760397681.444,193562772.07,,385908162.25
2021-10-12,3872526491.3468,643198000.0,694146513.9787227,2129458729.2459998,622933370.0,,553006042.6984999,135546996.0,697461795.395,196215571.4,,400673040.144
2021-10-13,3838159368.8513,678507200.0,710326730.0169687,2146309224.8245,638816570.0,,554748449.8605,134477602.0,731102100.323,190196727.08,,440971227.43799996
2021-10-14,3962329661.07005,660027000.0,709111226.3128177,2109235974.01,622319170.0,,532686514.96999997,135345679.0,739800075.7320001,218951640.0285,,445552204.2071
2021-10-15,4445725151.91137,685253300.0,767764827.999861,2371912895.4925003,664545520.0,,547450054.9562,136215178.0,861554750.915,311605910.351,,478214446.3264
2021-10-16,4525904485.0962,711220700.0,761664995.471604,2430234235.896,634730230.0,,535742195.1824,130317531.0,859450006.209,292485168.965,,487455461.25380003
2021-10-17,4519486414.04025,724679600.0,776637858.9120829,2497896787.216,633262150.0,,553511488.2785001,134324713.0,830398328.6800001,278028797.392,,503218157.64119995
2021-10-18,4465834165.39606,696474400.0,777187055.8793848,2496090753.3485003,607819820.0,,549071674.7198,138480873.0,838542624.5510001,253320916.8245,,503426818.5244
2021-10-19,4895293216.9352,661734200.0,816174327.2492198,2758694987.8050003,636854130.0,,567619902.3102,149393491.0,931211828.832,292776196.4785,,537538555.2036
2021-10-20,5141674880.90106,679923100.0,851985432.3478719,2921709329.275,672190390.0,,594224325.9168,156158841.0,948080807.138,310469691.525,,536051408.5098
2021-10-21,4841048531.244491,652887900.0,805607502.3962495,2877989727.048,642249080.0,,516029084.51500005,138387363.0,948936714.2279999,307964213.37,,494045962.06700003
2021-10-22,4728688161.50367,639252400.0,793710680.8912647,2899202248.36,633201580.0,,515955741.56360006,154358538.0,869103621.572,270957442.396,,476148008.01960003
2021-10-23,4699035975.795139,635344500.0,794622866.4090295,2805137057.256,623629990.0,,515154726.1634,152624300.0,866840991.972,274001071.375,,466985609.1467
2021-10-24,4820831509.45368,673322500.0,795056575.273247,2833665268.4965,623735280.0,,523908936.3288,150838193.0,903064721.404,252326656.8805,,460560759.3648
2021-10-25,4919003706.83374,664540600.0,820543038.0305818,2967253383.248,619716670.0,,462321019.219,157329981.0,908788457.158,310380191.4,,441418826.2236
2021-10-26,4923613190.31035,677374200.0,802584059.1139911,2975524150.6445,602242470.0,,379659661.57800007,141190407.0,880349362.0,281861444.49,,380094642.3224
2021-10-27,4608218912.49886,584285000.0,766968640.9048917,2850191497.7509155,626692260.0,,273529034.2105,140123347.0,821829116.6,260514542.966,,331660206.7714
2021-10-28,4564745933.95742,580857100.0,806865060.37797,2846475554.291,642075080.0,,156736090.1137,153217296.0,912729967.37,260987213.504,,355312935.61800003
2021-10-29,4675418071.28866,551103100.0,818080173.1210694,2967442573.3,744584070.0,,202021182.4128,154561896.0,1003675847.7720001,294433939.092,,356401891.585
2021-10-30,4605024672.97203,547729300.0,830464659.8301607,2919559802.9705,740831450.0,,197514270.8601,157832606.0,972900677.046,293591327.102,,380953497.48
2021-10-31,4837095516.1137495,562357200.0,832854797.8150939,3172093936.768,743790620.0,,221257867.445,151357463.0,969994131.46,316840376.6,,385225689.8453
2021-11-01,4684044201.24442,519419500.0,830965200.8776355,3179506523.966,727735440.0,,240002293.32880002,149651276.0,1000201728.3299999,300757739.658,,394487265.5266
2021-11-02,5038762389.946011,558830900.0,861085452.4883257,3361140214.4379997,751114700.0,,256749715.579,152644303.0,975005955.2,325653919.7775,,394346755.728
2021-11-03,4881242008.24705,536807600.0,860357256.5480508,3323440873.029,765840470.0,,276681878.7009,155199351.0,960461803.9200001,337032157.96,,395573249.8809
2021-11-04,4918560209.40866,510112200.0,830775650.4756542,3293676188.514,720985730.0,,284592414.1462,155131789.0,917128900.1960001,335724983.7415,,396633873.902
2021-11-05,4927392524.348001,515759100.0,843289760.3027065,3302812415.69,672198620.0,,303130767.7087,157510682.0,934716147.336,336283996.21,,383120701.4608
2021-11-06,4960006899.059601,528191900.0,859950578.8169105,3312597129.2393856,659656760.0,,307353683.4684,157106985.0,977499441.67,323095419.4,,391206857.84999996
2021-11-07,5100478691.9504,542835900.0,890560264.906583,3339273433.304,664125320.0,,307314432.06949997,158295502.0,999696982.4,313501317.59,,405242116.1408
2021-11-08,5722954282.31192,538274200.0,962853044.9775125,3608659951.8705,701390700.0,,322142265.56219995,161413089.0,1136164394.824,327428968.14,,431814117.0035
2021-11-09,5707679266.15738,553160700.0,949568586.6449733,3546590732.9940004,719273880.0,,292356507.8024,157037326.0,1177508262.852,350617064.1725,,418287249.3959
2021-11-10,5340199042.63713,526844742.624,949202626.7486391,3352586969.3255,668963930.0,,290902217.5013,155755006.0,1106732255.318,330968493.72,,394967813.4272
2021-11-11,5104240892.1794,524997829.833,939802470.3518088,3328108171.2390003,667396150.0,,283491627.935,163862635.0,1033352662.51,331840325.955,,389797788.5802
2021-11-12,5246902850.77976,497413992.474,934679933.0918459,3267175619.571,623796600.0,,314602324.6476,158135664.0,943769294.951,322791937.851,,385756908.38049996
2021-11-13,5236687682.5676,497238530.3665,916543266.5206449,3295004966.788356,615432300.0,,314693147.1932,157311594.0,928654860.3340001,321150713.926,,389152048.19869995
2021-11-14,5369205839.77522,508637889.745,898288641.1428511,3439836173.264845,631260820.0,,325168744.7431,159433069.0,957629964.06,329823285.95,,393463990.02959996
2021-11-15,5589272384.58972,507900521.325,823403149.6282161,3592757411.0030003,668009840.0,,336429659.1414,150224832.0,1006753974.7260001,336194803.461,,388031176.54319996
2021-11-16,5094069327.67161,462914856.82,778233307.7564607,3214141771.458399,695687530.0,,286850683.1902,151726528.0,907418686.365,319242072.674,,364190018.39849997
2021-11-17,5063760914.0444,451615505.76,783943078.764123,3220135148.071,690667750.0,,290548071.76960003,150824596.0,862628189.324,313386562.434,,346463731.6872
2021-11-18,4949095516.342401,454888903.373,741623392.064746,3134340764.174431,710450790.0,,295735775.6456,152384775.0,816175053.615,314152936.5175,,326362017.6624
2021-11-19,4842728626.317101,464222955.808,757429909.9629072,3084245290.671,694876400.0,,310302196.81710005,153018225.0,870201684.881,306886568.5945,,334282097.45000005
2021-11-20,4850410914.339721,488030651.425,778079799.5307647,3145885826.1254025,691238180.0,,320141822.65279996,147087900.0,899361328.767,309022206.271,,338053234.379
2021-11-21,4747260612.41787,469983879.824,765359727.9066948,3107799911.443,682241030.0,,315816722.21239996,153405122.0,880875140.401,306903012.3375,,329013503.16
2021-11-22,4872813739.02953,459166967.402,733178555.5809519,3103830221.386,701083570.0,,313561211.5181,154948491.0,816098564.633,268717749.762,,328955317.79760003
2021-11-23,4914602799.01776,455696290.8655,746368043.9836894,3028928889.568424,681298350.0,,302856466.3936,135013189.0,817272752.043,271585696.648,,300744367.9532
2021-11-24,4947521446.12878,486541672.996,740303283.8785015,3018954227.109928,670253740.0,,302714987.625,133778104.0,801013187.56,271399248.4215,,297404728.6342
2021-11-25,5129206182.88846,498704196.072,764023240.7528847,3103942760.257,671221840.0,,291955362.7472,131056620.0,846024939.378,278670843.163,,304206025.4372
2021-11-26,5069370952.77355,495978799.72,701666419.347842,3068742786.1745,644811610.0,,281159489.9,119917668.0,774631962.9360001,339104834.0,,301323705.7716
2021-11-27,4909305317.69083,499344284.9375,721482328.5824609,3003371134.7905,645564460.0,,272633661.35319996,118717808.0,738394059.52,336382209.095,,299799276.818
2021-11-28,5024433248.42469,482497090.1205,768321871.9738792,3044805299.753427,649932060.0,,277185540.7065,118967624.0,734860412.4690001,338913866.8025,,314799058.665
2021-11-29,5061102527.681681,498733282.1575,787015645.27736,3097274607.129422,649842340.0,,287227379.94780004,111835813.0,729543991.483,339746008.017,,315557230.128
2021-11-30,4809784677.158,498162593.47,779562665.8045995,3010256288.652,660668490.0,,290319638.3643,110161132.0,733485832.06,338290694.828,,303341835.6482
2021-12-01,4938538466.913771,519714696.7885,774993692.7326684,3056183654.35,667718120.0,,300575637.93439996,115617664.0,765567032.038,344530809.259,,308198668.3452
2021-12-02,4879311917.15102,501082134.2585,761406933.7866536,3041423192.3765,672211680.0,,279330253.4164,114740315.0,747690036.674,349106805.6,,309749758.416
2021-12-03,4826728364.49,529366346.1355,730120050.869299,2790946510.2965,688753570.0,,265183999.84690002,115249829.0,705966692.5350001,350681787.4225,,299580787.8
2021-12-04,2960797782.42212,409721063.668,643481965.5265383,1516115285.1504998,558470230.0,,257894303.31949997,97832582.0,552796513.2,241910359.92,,264223182.6944
2021-12-05,2960043237.9496,405815512.093,646046767.7252117,1437585286.606,533561240.0,,242610546.61589998,98819158.0,561243284.5,240493725.09600002,,252985393.77299997
2021-12-06,2882592473.99058,384047213.046,677394526.9886267,1462464912.106,550409650.0,,242229518.4752,103556767.0,545604058.14,239083220.72,,253723481.5128
2021-12-07,2985208496.7908,386560871.1375,676263180.6644232,1515932904.7435,590801020.0,,245130309.6672,107194002.0,555535890.856,241964211.625,,257991611.29440004
2021-12-08,2961026197.98603,386467593.455,671510379.2105565,1514391089.0795,591265160.0,,231001560.4562,106737568.0,546617776.63,234908732.017,,241933865.77999997
2021-12-09,2988083867.65232,377889729.529,631771980.509358,1531864750.1665,586955350.0,,216515858.21649998,105808773.0,559636253.44,230316975.46,,234488572.06599998
2021-12-10,2836547048.4062,351893480.135,625206234.3466,1482189155.092,583703910.0,,201337863.3558,109076390.0,540887341.2,229729159.22,,218316835.86900002
2021-12-11,2995383904.167,361101757.275,651937513.7633431,1531380592.521,594863900.0,,210822059.2343,103171884.0,559052203.576,231432428.0,,225078988.5414
2021-12-12,3173889544.37366,379685386.628,661363400.2459555,1598950633.699,607089840.0,,215625519.216,104311005.0,579626838.954,232751325.198,,227914019.3286
2021-12-13,3016161000.77925,379691344.016,625731954.2150964,1498139382.25,616154930.0,,226607799.1646,110205179.0,569239501.8540001,213691940.8,,212743945.4296
2021-12-14,3078789275.5848804,362154997.73,645848670.237437,1490457265.712,597042790.0,,221435388.8904,104820637.0,569942743.2,193899708.094,,224585704.1781
2021-12-15,3170152690.3358397,377029940.219,650801085.2004005,1492616458.9325,627566110.0,,235267876.5424,102193695.0,559966350.612,192927558.895,,215964912.10050002
2021-12-16,3325027144.9355,373495785.894,630692276.7805319,1626800453.6069999,606141700.0,,222310088.38880002,109457728.0,565953506.69,192014592.771,,226782009.04500002
2021-12-17,3411082889.17709,383250884.738,619661410.2442719,1546389654.6,569948760.0,,223823096.9964,106961127.0,555541666.464,186311797.031,,215097500.20589998
2021-12-18,3558015793.1956396,382776071.6425,633040829.44809,1585340913.448,544026100.0,,225734153.17,109924802.0,560485610.473,172400943.964,,217202074.0142
2021-12-19,3680294751.0790296,370515622.68,630992533.1431288,1585052359.4264998,538874920.0,,231481398.1518,116356342.0,545675501.667,172884922.2555,,219401368.173
2021-12-20,3984031123.50978,388865260.5495,634352120.1910744,1627656689.414,542011830.0,,236888587.4884,111640885.0,573022404.128,173903784.7425,,230511986.439
2021-12-21,4587621615.1616,397268242.8135,660336957.322195,1804477332.1925,562598230.0,,237683741.2924,110937092.0,600735800.6300001,172195994.007,,228347242.821
2021-12-22,4688555702.03322,395573039.068,652960386.8435782,1783362482.3485,563875070.0,,238845935.3718,112004024.0,504150151.632,172787721.375,,231272019.04340002
2021-12-23,4939753153.60756,393129500.3375,676657450.0767218,1835224944.2480001,569618040.0,,245741850.1864,108021642.0,632984504.72,173116594.8435,,247703510.30260003
2021-12-24,4862891094.36395,428430741.293,674794509.0558267,1818614196.8400002,569910540.0,,259354436.9521,105037870.0,629640205.5,178387572.355,,246612400.80359998
2021-12-25,4901139727.61788,452113868.835,666642174.622812,1832935972.0180001,564675290.0,,262636951.493,106016538.0,609376055.4909999,179570224.141,,246227714.55539998
2021-12-26,4852961412.5963,436465550.182,676739406.9682504,1846738188.499,568909570.0,,266248367.8097,109452402.0,594953901.9300001,185631302.772,,247709998.954
2021-12-27,4928732076.7405205,451306013.9505,678296295.4393383,1891470771.5595,585293980.0,,280986912.38,96964879.0,592293238.894,187698247.1,,234776979.5316
2021-12-28,4759241381.154389,427952658.569,654035859.4064031,1754711611.8470001,600974680.0,,260754474.367,99598818.0,613876198.371,186536892.898,,248687827.14920002
2021-12-29,4595114673.336801,440459654.151,642189440.0115069,1662813132.1999998,653613830.0,,257147718.4388,101238625.0,575324526.0220001,185290230.31599998,,245270356.2976
2021-12-30,4616930462.99788,435798316.752,647519960.2182348,1730085856.3835,675437310.0,,243749829.44009998,97130517.0,580881324.9920001,186580773.3015,,258419886.8687
2021-12-31,4703818894.44644,449120073.908,637354910.6745118,1694806470.269,644325230.0,,239684616.77,99847811.0,583162073.398,180074693.5385,,247753727.6368
2022-01-01,4710392895.03835,442544156.0605,655785323.7324783,1680029953.043,645788650.0,,236364508.07340002,96171270.0,591114631.984,186183668.9425,,261398500.30069998
2022-01-02,4722923532.7439995,446791063.339,647094548.8440696,1673050877.12,653214950.0,,229490172.55760002,97083620.0,576057963.906,185182197.233,,256203393.0768
2022-01-03,4969936495.43919,468461029.5495,634284977.6842602,1800612539.5939999,655560940.0,,240603758.0915,102078783.0,611620877.964,186967643.524,,257439530.69449997
2022-01-04,4970282873.5756,447558690.512,631551178.6122134,1747362139.99,701200780.0,,251714014.1726,98624055.0,595655792.57,184499530.629,,258257544.4617
2022-01-05,4611639498.20991,445647319.84,598550042.8109379,1599636889.7210002,736649760.0,,233685074.57849997,100575841.0,566653634.3659999,179450303.062,,260288526.95999998
2022-01-06,4666847367.15791,430891853.7425,600582529.7953937,1641294297.361,671222020.0,,229707747.36299998,99588869.0,578303798.428,186152781.066,,250753050.19149998
2022-01-07,4376570006.13912,417320827.583,569682637.6381965,1559520435.404,666427210.0,,221372244.7342,98807690.0,547448687.184,172887585.477,,232427009.4597
2022-01-08,4371622827.58565,414442304.0,554520809.3017952,1562085957.356,671045090.0,,221741742.65319997,98666779.0,528178144.15999997,174196956.105,,231374798.732
2022-01-09,4393420826.23066,427948214.516,553752584.7119166,1595420618.256,660823710.0,,231307570.15179998,99497341.0,521329602.10800004,180456412.55,,238239965.18
2022-01-10,4410341220.938251,428321886.808,566365119.4029504,1555932699.0970001,622993920.0,,228820870.9928,101033201.0,534503816.56700003,163904144.218,,246379406.927
2022-01-11,4520477354.407001,429971539.62,590929020.7400674,1674503668.079,549608560.0,,243454746.5925,101663842.0,536125866.48599994,167759538.81599998,,244149959.49300003
2022-01-12,4607236263.75896,429455632.884,605643701.3534325,1650301402.8025613,522057540.0,,247847575.8961,100529354.0,561674558.0,171143190.69,,246397943.53280002
2022-01-13,4442098535.9432,420250963.522,585880887.4702773,1674590238.284,534464640.0,,250174031.19230002,101044280.0,578411893.2,164639494.005,,230063899.59219998
2022-01-14,4392200825.4445,426055209.8335,595253153.9292551,1642271916.8395,510256920.0,,240687999.185,101799849.0,551617591.481,155089389.7195,,226273429.3336
2022-01-15,4408088618.57096,421560913.049,595684115.5484738,1644706965.6290002,511940710.0,,256969175.0605,99517769.0,571309013.94,141533109.075,,225297147.7575
2022-01-16,4308766823.481541,425853427.629,591642810.3259993,1623302949.242,512161730.0,,261771316.86200002,96185662.0,545270007.0799999,140990010.48,,217572304.698
2022-01-17,4339528009.583479,435541220.456,576487341.9100034,1701362295.4,513235140.0,,260136593.94,98399624.0,563235899.5840001,139424490.531,,208320867.0401
2022-01-18,4321373595.4519205,425574099.4485,576835411.590982,1673146405.3695767,511072510.0,,252107789.833,98088089.0,565350968.5,143746765.187,,204447146.7199
2022-01-19,4315733958.08809,438762993.6245,565314772.7274773,1711771183.121,517793540.0,,245075387.42810002,103444002.0,559556698.411,138540431.58,,205143329.9856
2022-01-20,4282717889.32468,427858999.352,552162228.1429867,1672024922.806,520403370.0,,254964058.3355,96447522.0,553220613.495,133526231.1165,,209112078.9096
2022-01-21,3707204543.36768,355678727.772,496627384.10957193,1346184051.2925,506281210.0,,206923275.873,89623377.0,518003553.93200004,123396673.32,,176892546.90240002
2022-01-22,3571731766.4079304,355659585.095,487535286.57436216,1249308187.1539998,489835250.0,,206390393.7385,90090672.0,500411901.916,98946777.27,,175548134.0916
2022-01-23,3709202307.4916306,371620539.666,505188197.7803199,1304812454.3066378,492608820.0,,208709389.967,89535250.0,502041072.692,91895802.692,,183642472.9262
2022-01-24,3669199286.1383495,373244045.6485,508389610.7749368,1215955959.284,487896620.0,,215785484.7967,89740894.0,499774663.654,85020565.9765,,187744093.0614
2022-01-25,3773530686.1546597,383156913.3295,511948174.31895536,1288772413.0,475851710.0,,228303360.74,90571704.0,524138993.0,84288296.6995,,194862472.9524
2022-01-26,3687441141.02393,370005803.3555,505904807.8690248,1225525194.1496325,470526530.0,,231396200.8268,94294680.0,518087884.92800003,80272824.378,,196895806.1672
2022-01-27,3633173694.7106,352591495.1955,504772288.6316204,1232499099.2265,469088430.0,,227183435.76139998,97555542.0,531343640.125,84301521.554,,204660289.79999998
2022-01-28,3764904058.26413,357342644.071,512913224.19860065,1282706346.183,447644410.0,,216807508.2674,98986783.0,560379785.375,81241290.252,,223231590.0117
2022-01-29,3874005011.35295,368933402.956,518546132.33622473,1335744358.161,449675340.0,,225097440.9981,93177200.0,579125588.1200001,82704395.09,,218497438.0954
2022-01-30,3875141398.54587,372730855.571,518076907.9072379,1311875375.2276213,448620520.0,,234552640.2777,92876258.0,557930134.204,86211279.3465,,217635057.37
2022-01-31,4140787014.7184005,380019459.84,528240287.08231837,1445460054.6,438104490.0,,234719264.71,88641067.0,585777925.394,86195028.0725,,223732056.3372
2022-02-01,3976335182.52238,366012604.6885,531106033.0401799,1394828850.6265001,438616430.0,,233273073.2144,90062482.0,565654542.68,89489655.95899999,,211773747.15069997
2022-02-02,3794331167.5095596,378291258.3725,506763824.6803081,1341169789.2896311,442164180.0,,226696592.9888,88641784.0,552103645.07,91088499.866,,201418716.477
2022-02-03,3795619511.33428,376252491.4975,511260441.8986714,1374258807.593,428840940.0,,236033269.51309997,88206045.0,555138722.005,83547080.25,,200675724.39900002
2022-02-04,4313981564.6602,369368770.247,566614759.7419307,1488822032.9854999,447997250.0,,244591210.447,94357050.0,611087315.027,87218480.216,,234570053.12
2022-02-05,4299204673.371151,372496690.66,564776981.0804803,1457951185.6,450965040.0,,239433623.9804,97147802.0,625839711.712,91849141.6595,,236029831.7585
2022-02-06,4362433172.644,376884852.8845,578215682.6001968,1541735071.95,450901630.0,,249897227.9854,99085612.0,640648336.52,91002232.95,,243191468.3232
2022-02-07,4391581967.166579,398698851.875,598351900.4146067,1633955314.817,476931210.0,,269699454.9766,103038889.0,647960922.4649999,98891248.021,,254884862.7
2022-02-08,4190312138.51264,386786470.124,599595228.4361684,1535317592.435,469479800.0,,268329295.9015,104564914.0,601637515.8,100378518.273,,243257620.58499998
2022-02-09,4269471338.8072805,382188380.652,604002733.5705945,1541233839.331,464464310.0,,265240431.998,104039735.0,632822315.36,106820554.3425,,246774976.60200003
2022-02-10,4068632393.2529306,379520760.2545,592020910.1257174,1551414435.5770001,442822550.0,,256741536.7088,105682274.0,618025687.122,107621741.43,,237455799.808
2022-02-11,4019247855.0755997,332202652.839,577266719.5360775,1484896254.3075767,411512780.0,,263364359.6696,111187484.0,589276864.355,98155776.25,,238077469.6722
2022-02-12,4010668955.75559,335318159.44,575658579.4758245,1491648800.011078,409845900.0,,256169719.2496,110280521.0,581290715.602,104282716.7,,237540530.8292
2022-02-13,3959735070.04127,354188544.708,563935061.9756303,1480332635.4155,396967700.0,,257394386.0805,109856519.0,585510221.5,101786991.875,,237380578.4168
2022-02-14,4104652145.07056,369363756.345,571295643.4203357,1531177592.3165002,401988010.0,,261769783.52629998,110315698.0,614754630.9319999,97695250.2715,,249120680.556
2022-02-15,4349737702.9003,385173998.68,598284398.1244444,1712303596.8660548,400928600.0,,275212084.27779996,105171029.0,694544214.081,104733188.709,,251728669.40240002
2022-02-16,4333523449.945899,376712629.672,589432989.9133234,1661686380.521,405382750.0,,279807208.79770005,103806792.0,637339436.2160001,128678457.64750001,,256338023.998
2022-02-17,3967037653.0818,357779187.18,546855638.00766,1595885086.205,403522230.0,,276231661.125,94056969.0,636304042.394,126880285.4145,,241909957.23059997
2022-02-18,3853722587.1304007,348466926.4175,538815813.0298415,1514940202.7616,404771060.0,,268766038.0384,97305184.0,628567627.592,117036670.598,,241813062.0486
2022-02-19,3972495058.6201997,358045476.144,543348466.6842006,1528525903.168,394641650.0,,273541849.63680005,91874739.0,635564616.4000001,116715504.989,,248804671.005
2022-02-20,3742728993.6071,365612039.536,520200146.386315,1483115129.905,406033220.0,,263699599.79999998,96084316.0,594147410.71,115650700.143,,243319216.7245
2022-02-21,3602507348.7585,362051301.171,499239713.1559027,1379628367.05163,414552250.0,,251311183.2408,97893052.0,543320497.325,108494083.48,,245062108.81680003
2022-02-22,3774365681.7095,380290286.7285,518722453.9556697,1475611993.571,410240530.0,,258671649.1053,99164324.0,566591890.5,114000721.716,,256865993.1
2022-02-23,3612515464.8264003,359400360.462,509738002.1360027,1446671298.8035002,401404740.0,,255172413.92949998,97604262.0,565418906.113,115076861.09200001,,254106375.6559
2022-02-24,3378853028.4344,352644219.885,512802140.9246504,1314257689.192,408495520.0,,254395749.79950002,89953269.0,626680139.6819999,109673711.9065,,250402835.03800002
2022-02-25,3507941322.5869,364427921.89,525667093.796544,1382793467.9120002,404263090.0,,256843183.1188,92365421.0,679235040.794,112069855.826,,246956767.1424
2022-02-26,3488861713.0878,382093370.605,517588052.4221086,1430568757.002109,409777970.0,,252493885.07810003,93542210.0,692473399.6439999,107992547.934,,251017521.0361
2022-02-27,3320454342.3433003,360160713.566,497690254.58076245,1366672685.58,415553750.0,,242912973.262,96009317.0,673750702.924,111799412.52,,238193312.7274
2022-02-28,3812285623.3199997,343567390.2355,567252859.4313812,1387722704.3715,422807390.0,,257444644.5593,98712485.0,737549881.9820001,117092334.26,,270331136.248
2022-03-01,4024515989.6379004,350295614.52,584886392.2142504,1491251622.2319999,428269340.0,,263592043.2615,97960802.0,778481973.136,122731590.2495,,283537500.2873
2022-03-02,4063721710.7550993,364952370.36,577253803.8603681,1426985266.308561,424502200.0,,255314134.8956,97876292.0,748874352.086,114455982.522,,274668683.54399997
2022-03-03,4037360640.0443997,381975424.3675,553945586.8269845,1451804135.2285,427654330.0,,234377620.11519998,97676003.0,710643271.9200001,117256326.876,,258347860.9712
2022-03-04,3805072235.9241,350954412.998,513178216.382869,1346475190.0549998,436770370.0,,220564154.9014,97936910.0,716026575.0,117009245.769,,235748192.5008
2022-03-05,3830385652.524,373787915.802,519509869.6908845,1402139025.08,438908150.0,,226383506.4083,97426178.0,728666568.0580001,109157379.8525,,247684210.8444
2022-03-06,3585835748.5209994,399349515.1275,509555358.4304925,1319946728.9060001,436331240.0,,220276284.752,93825606.0,677060029.4920001,114592366.017,,242981673.52159998
2022-03-07,3419237554.9452004,356339991.468,502207952.627904,1300891503.2480001,424337660.0,,216269305.6988,92823262.0,645655554.19,108493271.05,,240593819.37100002
2022-03-08,3473355930.2497997,364740592.043,510560911.8973775,1355380469.026,424428390.0,,221274554.731,94289696.0,689334633.0250001,109068877.8,,249772779.68719998
2022-03-09,3874872292.9025,387449733.664,549622529.0334995,1502259583.9405,410634470.0,,240645573.7261,96364854.0,758927271.608,114763047.974,,269449431.5832
2022-03-10,3582382691.8195996,348692148.6,523142207.75390863,1343472139.296,409162360.0,,236630887.2,94949767.0,723952538.1500001,113990695.821,,246942373.549
2022-03-11,3537315810.86,355914436.578,508616744.8596288,1405212566.9320002,417577300.0,,236495220.7586,91765449.0,734696625.07,113254783.865,,241805192.5664
2022-03-12,3606762654.7000995,367442611.24,509698774.0229243,1392789379.261612,416379850.0,,246201501.13559997,91382558.0,755891899.656,113252025.281,,252252362.29590002
2022-03-13,3708357095.4363003,370395894.347,497221282.472224,1426736500.336,421984740.0,,248061603.93440002,88498888.0,779219929.3280001,115657220.575,,246110072.656
2022-03-14,3778619173.0564,343101981.647,526360295.50163805,1446427975.0796037,414075750.0,,244449829.1345,90131730.0,765001195.388,112754473.238,,245149019.9775
2022-03-15,3822630774.3665996,354983050.2855,518796800.4213626,1490083067.4,409320450.0,,243384211.49600002,92524153.0,803035687.093,129783149.76,,240977009.2392
2022-03-16,3914157236.7502,351442431.72,540711503.7094638,1485373332.8839998,428473720.0,,252538821.992,82154358.0,762240399.76,125597405.528,,268078735.62910002
2022-03-17,3902208285.7645,362372725.4765,538392682.418483,1554744070.499591,424102090.0,,257119603.044,69237268.0,762622752.4000001,133589432.65,,265673848.45679998
2022-03-18,4045612140.777,353911933.278,550445350.0114293,1644448746.9605825,447217620.0,,250609868.37919998,70401822.0,778070907.565,131884714.781,,275999277.454
2022-03-19,4118874465.3006,359181658.718,555164375.3397225,1702127219.63,459118120.0,,259767962.00079998,71377548.0,799741037.299,130467726.075,,282759766.8502
2022-03-20,3953139871.867,361997585.3865,540629368.8207723,1625505003.9915872,456020230.0,,260280640.0,72036874.0,761749283.34,130573125.8495,,280975516.7335
2022-03-21,3837710515.3320003,382979039.934,538039316.8639933,1653627851.455,452524420.0,,255668395.1992,73607877.0,765320419.92,138795637.076,,276638068.2622
2022-03-22,3998442159.8190002,377855062.15,555491301.0989189,1659103178.5120764,454916250.0,,256841325.10320002,74920771.0,789047869.39,254274403.75349998,,283883421.692
2022-03-23,3966604163.9528003,368653353.01,562916405.7856878,1600458741.081,451259170.0,,252502439.39389998,79833313.0,770173885.895,322861581.827,,292435003.7504
2022-03-24,4445096024.6142,393893691.651,576423085.8320891,1865719984.2725,465869980.0,,279378863.3668,72530354.0,901362655.916,291232442.52,,288964577.83199996
2022-03-25,4429369555.5564995,375608561.89,580692499.3646622,1935245346.7755,476389790.0,,278841953.252,71788153.0,926901096.5799999,245014077.6335,,301159439.64
2022-03-26,4441720189.1814,399391049.445,582187408.8870039,1946314190.05,480718280.0,,286997114.0468,72303499.0,914663505.375,235688153.81,,313456324.10400003
2022-03-27,4642592497.805201,388333937.3,608460446.2464973,1963077100.496,500625020.0,,302219044.27040005,78552189.0,964369639.3340001,212718182.278,,316588997.1825
2022-03-28,4542944206.2532,381848327.673,615893567.7019504,1981196324.87,528778890.0,,288037991.7856,81042597.0,972087535.902,203215340.67000002,,312985950.43939996
2022-03-29,4529220609.4766,387336594.376,619713629.7534579,1944109059.534,545239910.0,,300554743.1648,81810336.0,964112321.02,195609019.469,,306722383.3011
2022-03-30,4480139378.2983,375101633.48,615185565.5171504,1969898816.208,551847970.0,,297543716.5209,80812843.0,882967217.1689999,172481401.24,,308163934.35760003
2022-03-31,4291075549.7508,383566981.722,595762201.3409145,1907873100.223,541873720.0,,301403074.3936,80752629.0,892300018.323,178002567.87,,290997133.8714
2022-04-01,4254730012.996,378636925.2185,604045973.724205,1849108890.2519999,557719710.0,,299308171.3492,85563609.0,825829295.904,171480917.112,,295664996.3258
2022-04-02,4136395414.5577993,375787592.364,597713441.5247884,1807536182.98,543087060.0,,307943091.776,82278721.0,865274448.756,177100773.78,,296112077.06810004
2022-04-03,4194120051.8296003,366106836.448,604515017.5467478,1844006501.229,553979540.0,,307899974.5984,84791461.0,895443296.25,191742820.49,,284663660.6064
2022-04-04,4274571253.5463,373382437.457,609364619.7168313,1907627967.7714999,542897590.0,,303559095.63199997,82533395.0,883991711.839,185834999.7215,,292005031.9942
2022-04-05,4357268636.784801,381443718.904,596140717.8607204,1927266740.9265,557773820.0,,290297717.4432,80583084.0,902881623.5450001,182641798.498,,285254783.9021
2022-04-06,4393439253.2099,357938803.0845,570572224.0086807,1746916523.841,570138810.0,,283833846.75759995,79405953.0,895570021.28,179914352.4215,,262449698.11200002
2022-04-07,4382771835.7845,351614290.076,575998917.9853207,1781670772.493,564921060.0,,282895797.008,79480887.0,878654671.493,192054575.3835,,273266952.408
2022-04-08,4374632009.125999,349175394.558,560291277.0147139,1730480417.0,552086950.0,,275917203.87380004,80633094.0,893473635.7,177301078.2065,,269061424.856
2022-04-09,4442955941.2515,343588650.976,565267120.2632622,1801185314.5525,547327570.0,,289505459.6454,79163225.0,901441497.096,190146312.232,,281769169.74300003
2022-04-10,4432167152.7964,376590153.506,560497707.0742158,1771321046.704,548571300.0,,304103742.91490006,81424280.0,893286596.1400001,176300339.0375,,283977159.01919997
2022-04-11,4205196904.9024,335237412.552,527835631.7189352,1603408780.0,541671600.0,,261527106.714,79795136.0,912275809.5250001,231222734.87,,254570696.79320002
2022-04-12,4206687143.93,365360373.4425,531913757.0810782,1659941355.7,534820820.0,,259996349.876,75757392.0,858856630.1330001,299278965.4475,,264533985.33859998
2022-04-13,4132349382.9608,349182645.8125,545455420.5663328,1732611277.696,493271220.0,,257088892.0635,74843250.0,832189818.533,348890546.34,,256183101.762
2022-04-14,4163864619.0933,351327597.6525,528159031.0000742,1727831695.63,503807440.0,,256737971.123,75368266.0,935492527.764,333476459.5425,,259852754.3724
2022-04-15,4155922060.0187,356206748.166,536376740.3275826,1693118411.9895,488619700.0,,261914445.8048,76172348.0,858674297.19,393960021.87,,278634912.0948
2022-04-16,4129150927.7400002,348517608.238,532336213.81977993,1716188916.1125,486905120.0,,269800787.9699,75756096.0,888762600.668,369067641.5525,,279608306.5308
2022-04-17,4166161522.169,358325632.948,524379176.2103046,1803454863.796,489872360.0,,261233910.3445,76776545.0,857644200.94,385789575.64,,278032777.4834
2022-04-18,4082686946.3568,366542789.915,537861546.4920168,1702097859.9889998,476107910.0,,251571353.3105,77717441.0,825010151.034,285354153.5875,,275633082.6592
2022-04-19,4163460021.0245004,367870832.2425,547057009.3288277,1775684808.77,472650700.0,,259416992.725,76766968.0,890890556.358,280944783.99,,279420869.5
2022-04-20,4151299893.5622997,351319688.88,544555252.4263625,1729096182.946,480642310.0,,254842660.86999997,78316067.0,844012070.5639999,235673707.652,,290299606.4838
2022-04-21,4103908240.1535006,354919837.28,533220360.0559042,1680854880.4895,488279000.0,,252511846.42240003,76521400.0,856289671.265,203395398.6415,,274583220.1515
2022-04-22,4237760984.45,355986362.731,524952636.11266667,1747952734.069,493771230.0,,249060923.504,79675885.0,921182611.325,191351274.512,,277668434.664
2022-04-23,4261760778.341,359992923.691,521371761.84873474,1741417057.7529998,488947010.0,,253213591.9356,80102940.0,953128913.188,173730686.4075,,279927210.296
2022-04-24,4236707908.6022,353366140.498,521927776.4965807,1713529329.8154998,483583450.0,,256365499.0538,79703405.0,874097199.2340001,181985818.5085,,273994931.98
2022-04-25,4177474323.3475,354083358.166,536451905.80772316,1647488335.6,516167740.0,,258958467.81120002,76125911.0,889032998.768,171054410.0145,,268437848.163
2022-04-26,4196309506.3575,367104230.674,509822278.20503086,1726101040.4074998,533283670.0,,257436499.78869998,77820243.0,850000325.83,160874818.4365,,279314566.6256
2022-04-27,4099985832.691,343837538.902,525527011.73005563,1673280031.46,523808980.0,,249154632.33740002,79242800.0,830773950.6400001,162900276.004,,288173639.9675
2022-04-28,4015051265.6948996,361030649.9055,530308547.4850438,1646249695.38,519700650.0,,251767001.39999998,77365483.0,842072571.891,165380771.5,,282163200.7335
2022-04-29,4081257930.4218,346786063.4465,517594564.1207397,1717482388.54,514573490.0,,244446835.2552,77370929.0,858280215.496,166768801.299,,275157248.2252
2022-04-30,4093068326.4993,351862170.8175,507058853.817396,1700675232.9629998,511880400.0,,246125745.953,78108481.0,834063666.688,163310923.725,,266653193.844
2022-05-01,4048202771.1356,365268714.256,514520354.982923,1676434801.576,521740500.0,,247315072.1223,76926661.0,834873241.312,163318834.6885,,264894017.3022
2022-05-02,3991547362.7446,344082366.0,507891087.7719015,1704825109.648,524937900.0,,244017414.0891,77511383.0,833987357.092,153671749.16,,263310612.5577
2022-05-03,4361046981.3603,351166241.345,500346748.63794726,1917117415.377,525310410.0,,251615856.23689997,79216885.0,918103469.2750001,161343050.449,,258345048.67859998
2022-05-04,4219475615.0432005,359759164.264,524311345.8208286,1796796251.7215,517595300.0,,256964513.12960002,73957995.0,901332002.613,159317057.96,,265064443.0863
2022-05-05,4165349263.1089997,366196608.392,493558283.0506879,1715002445.9320002,520205840.0,,228087165.7098,76796169.0,868824621.638,164047814.368,,274082054.6592
2022-05-06,4044210421.6357,350269216.0,490402447.80481863,1680194013.753,483186100.0,,227571524.0,72397508.0,894479678.895,151070359.5755,,274835871.31769997
2022-05-07,4088609463.1434994,366200504.6275,483673651.6244373,1735022157.424,475552430.0,,224220334.56939998,73431146.0,916024911.842,153815652.68,,267637741.4708
2022-05-08,3883857289.6348004,389188888.4605,465472908.4779526,1638427807.6775,507400610.0,,214286777.2,72530632.0,850955865.312,165494594.56,,252098924.55159998
2022-05-09,3334360796.5559998,357876857.665,417369784.222902,1346966988.5795,537731660.0,,202126614.4065,70121314.0,733440821.975,157399333.14,,230155852.002
2022-05-10,3255900176.3573,348130935.758,429729492.9368195,1335231258.185,537189040.0,,198262366.52,66596034.0,738510490.036,165375330.597,,217056187.9075
2022-05-11,2992445908.7264004,357355548.7,420566861.3644918,1295786158.5025,555282410.0,,203820413.0206,53927232.0,762957193.846,151132168.52,,177936734.1492
2022-05-12,2777902046.3935,355936160.1,408290860.06247354,1182935332.968,536990460.0,,199131360.4422,45357446.0,787483892.9,138975515.5495,,166115902.4632
2022-05-13,2902815300.6589,358615503.472,402127381.6341714,1277335019.319,527937440.0,,203807101.76,42432634.0,800980225.185,208404705.62,,172243598.7822
2022-05-14,2763923053.2655997,305067799.7675,411534114.5460549,1245339248.119,518887620.0,,210433475.0269,43904504.0,782852775.11,144788537.93,,178273565.338
2022-05-15,2974982131.0774,326447438.742,426346296.94624096,1392384205.846,528701390.0,,213510953.68,43205707.0,753544612.566,209972260.1625,,190358902.7757
2022-05-16,2924428465.3430004,322967391.096,405123484.1182826,1315046553.7719998,527140520.0,,212217450.835,44389917.0,752339917.708,140802900.4745,,196984000.905
2022-05-17,2926898128.7746997,351473410.28,411318048.67033154,1327136303.9435,521572850.0,,219285574.4684,44706943.0,757640827.72,134334779.34,,204676311.1188
2022-05-18,2990907197.3533998,353877488.48,389700392.922102,1367812325.176,530698660.0,,223558061.6623,44784320.0,827804045.825,135638740.1025,,184219765.296
2022-05-19,3347193521.859,333675194.7575,414053832.4943133,1487118298.35,575205820.0,,229730080.9375,42493845.0,771340919.7980001,144235564.3,,205779132.2664
2022-05-20,3113091864.4296002,347748814.032,395812470.6826147,1432819540.405,580512610.0,,221478820.0446,42916659.0,789912911.1800001,133981258.429,,208175883.67679998
2022-05-21,3051234942.5909996,350433155.23,401170689.375699,1417808953.0535,587806610.0,,220835853.8745,41628732.0,772335327.724,142784348.7325,,216312464.591
2022-05-22,3300136614.6594996,348543056.448,411670864.72291964,1530157020.1145,592284810.0,,216926311.358,41286399.0,785432224.32,142664246.578,,227728883.1608
2022-05-23,3158834141.0015,344977083.7385,397762899.8082839,1499579272.2955,602653050.0,,211010661.484,43172251.0,810610994.213,135840087.7505,,218717938.328
2022-05-24,3233938265.0179,345681879.974,408167953.2255063,1504548658.02,598320390.0,,219885360.538,44023427.0,820166765.553,139475192.24,,210688390.9247
2022-05-25,3115232992.0742,343641161.65,407799036.7297738,1447264269.94,602383060.0,,220121683.3578,45285538.0,794605288.0,138069807.4,,220165687.84600002
2022-05-26,3188298410.2534,344498049.05,403308973.18935466,1435242184.92,598086400.0,,213448772.0,46632698.0,777098026.9760001,135690355.4225,,216248762.93010002
2022-05-27,3175983996.2144,334057452.832,383372098.3988709,1423823175.834,568037440.0,,213175305.41,44816931.0,764347707.9200001,137598364.1475,,221163399.972
2022-05-28,3186233320.8891,334828271.09,385699922.1796287,1468705730.108,567392300.0,,212250777.65640002,44256651.0,778811749.5799999,131061150.8,,223991431.555
2022-05-29,3348600791.5041995,335404246.2855,390482364.235194,1558775073.372,563365930.0,,215289830.211,43454581.0,772870651.59,140640198.8,,226344654.0806
2022-05-30,3611939689.2535996,327148457.07,419307386.4531221,1553526062.6045,563324300.0,,232904774.57209998,44208033.0,785293534.295,139142509.568,,250670757.4274
2022-05-31,3658654316.2838,350194821.372,420227107.9686019,1558757716.141,557274940.0,,233967877.385,44024031.0,801050789.8970001,143207073.98,,229323222.98880002
2022-06-01,3342587062.7390003,324157246.921,394076373.69457656,1476269875.456,563719850.0,,221121219.6,43646425.0,759371456.6400001,141596300.51,,242498388.3192
2022-06-02,3425149225.5743,314382268.99,402381978.1685082,1497601798.85,559741870.0,,222330487.2869,43845140.0,736797519.5120001,141134040.2575,,248106544.16709998
2022-06-03,3328058456.8329,315858401.655,395395893.42710394,1507049431.648,558262300.0,,223255339.68,43645852.0,789645945.46,140624952.45,,237520064.0818
2022-06-04,3309635930.7588,328164482.6175,398520314.8031367,1528565683.091,560762870.0,,223004457.6927,45133325.0,775661584.135,144034174.5215,,236398720.95839998
2022-06-05,3331949302.323,334692538.113,400443427.8992463,1549645842.1865,562525340.0,,225339880.6668,45238889.0,773257254.368,137108255.4685,,236893922.29860002
2022-06-06,3892741907.8254,341925986.44,424346135.1206582,1746280424.6596863,564417860.0,,234357251.6948,44135698.0,807692290.3659999,144627513.76,,189954563.5104
2022-06-07,3547722902.9863,322365202.153,426882681.81057376,1522818794.7259998,556863660.0,,228834048.316,44838264.0,757371607.018,134158308.747,,162085587.4246
2022-06-08,3263709766.3902,324482450.4985,412424386.1719128,1412836183.24,547831790.0,,223174551.576,48202128.0,770287234.8499999,134209703.7635,,153409667.20360002
2022-06-09,3422334835.663,324351692.5615,412214992.779345,1536993767.8,550559380.0,,222433400.1151,49049642.0,814716184.21,142759049.092,,155230832.96
2022-06-10,3459465074.2566996,315638073.6815,400665844.7818445,1603225803.8475,553926310.0,,227290636.69829997,50062839.0,861343625.326,144128145.584,,141974259.51
2022-06-11,3485249131.4281,325409876.0,395297694.6557749,1581036915.42,568650610.0,,229282260.9636,49839215.0,824859007.77,143481317.742,,125783242.4
2022-06-12,3182818504.3458,336651542.163,364462819.905142,1451705512.0825,570344140.0,,215250815.7255,49727453.0,748461521.5999999,211642854.835,,115349885.034
2022-06-13,2621270827.1568,285124770.226,250503443.02465993,1109319535.066,536010980.0,,188721580.19,34632122.0,708259632.6400001,233896239.4775,,99119318.6666
2022-06-14,2514347495.2484,277427272.28,225757004.27875453,1109791976.105,507158320.0,,187888842.3156,33843954.0,726626710.494,145926767.5075,,98640534.14660001
2022-06-15,2517077770.1041,279186834.875,183274218.6751835,1102220518.572,443670730.0,,194708316.18910003,29563148.0,712796285.928,193550501.08,,99426404.3522
2022-06-16,2456852548.1462,286293345.288,156157636.485032,1113278301.3200002,440431390.0,,186228176.3264,27985396.0,693299350.268,258463933.5595,,95262426.9766
2022-06-17,2538944954.0135,259330164.3,155682196.379358,1096431714.9359999,398015960.0,,181527131.07,28458458.0,736977556.918,277622812.281,,101367706.38329999
2022-06-18,2337907189.4575,252506770.446,119041661.53357908,1031201727.8215001,424355690.0,,181468188.0696,25500453.0,687475050.275,263780862.17000002,,90804503.4127
2022-06-19,2482149516.1106,242229007.042,134372438.088474,1063200767.695,420387580.0,,179850305.53939998,23059382.0,664261604.266,276119244.456,,96807818.9054
2022-06-20,2490819977.9960995,243795366.684,131805887.01366508,1102482952.48,399413370.0,,180331950.42000002,25349937.0,676632024.016,290038772.1325,,92792826.30000001
2022-06-21,2586272781.7974997,252229793.048,131180043.3800253,1101112635.492,397884150.0,,183260170.44480002,25135234.0,692974437.678,274195714.86800003,,87381042.8172
2022-06-22,2530144592.448,241464337.81,128360688.19718449,1094947687.6,400883800.0,,176075582.76559997,24110730.0,682662872.346,293685838.325,,84111362.66
2022-06-23,2702764336.8374996,242028590.471,134749133.89559546,1149171765.24,392855170.0,,178825768.5556,25218713.0,694450158.205,281627857.935,,81489159.536
2022-06-24,2670622852.3247004,247986829.376,132588254.02455968,1164616808.896,411073990.0,,175937096.4784,26255112.0,669730829.538,296210701.184,,85575474.9314
2022-06-25,2857479574.6834,246014262.569,131323300.33834323,1228093491.372,410957140.0,,180307313.75620002,26749899.0,690796521.6800001,256156690.06,,84152551.7088
2022-06-26,2711944679.1586,248349409.72,128193614.21487415,1150245725.864,414375860.0,,181773984.39599997,25887389.0,670675945.322,295185560.7615,,80699388.9294
2022-06-27,2656453039.732,239525056.8,125954307.33230011,1218792120.8855,403615500.0,,183614832.4832,25523241.0,676385387.704,299778301.48,,78786666.768
2022-06-28,2678957708.5304,233655433.3585,122973761.82626504,1235779268.8155,396964780.0,,178943483.55650002,24967990.0,693176826.269,282703848.711,,75637034.05170001
2022-06-29,2613439152.4394,253425674.778,121545455.3269935,1188808238.77,391178240.0,,174313497.504,25377147.0,703966219.44,288285834.91,,76148479.4265
2022-06-30,2512799888.1099997,254770218.389,127949999.25778839,1149674805.9555001,401322780.0,,183829688.7026,25075733.0,698839897.88,276459645.7,,78893902.245
2022-07-01,2371690241.3879,247380982.858,123542293.14309649,1051073932.893,392812480.0,,169902899.2672,25732330.0,681433436.4419999,284031044.0835,,73103148.49849999
2022-07-02,2426105071.0484,243871343.039,120258489.57856962,1094476878.626,384993330.0,,164391669.5535,25872192.0,701698000.565,270849068.896,,73925883.0651
2022-07-03,2446856772.7021,235783634.9505,116914463.00605841,1062554085.26,382661440.0,,162798191.951,26293649.0,685124383.233,292307533.62,,75264148.424
2022-07-04,2723166567.5038996,263684366.633,122119000.99101847,1215786424.109,384699580.0,,171526424.3528,26806711.0,707496366.6240001,284990788.17,,78961299.5677
2022-07-05,2681878196.6892,268463547.679,114152381.9875776,1151908905.98,395098420.0,,171702970.732,27957153.0,676676927.8,305834132.0875,,77384735.2868
2022-07-06,2782086070.0985,279209140.24,112510310.27343675,1230167190.2010002,399837180.0,,179051110.05859998,28474367.0,696808709.536,292792823.62,,78924717.898
2022-07-07,3201314558.5048003,257373685.916,118699168.92501469,1438573623.204,394505200.0,,197762574.4436,27571777.0,749446308.0999999,308748335.2,,82170149.76
2022-07-08,3061519618.6191998,268599761.13,114487313.90587834,1293474641.3400002,397546430.0,,194952703.4988,27969152.0,723997517.293,307773806.54,,81496349.7711
2022-07-09,3028144703.7554,273131866.538,113004561.65977687,1324510782.68,395358530.0,,192917384.711,29064982.0,731937498.608,303180208.36800003,,83349613.42320001
2022-07-10,2813262775.9363,274710336.314,109930307.34158604,1281601146.963,401323810.0,,187607243.6725,26912395.0,714204279.872,273598515.8005,,80124625.8624
2022-07-11,2711734865.0498,265792073.6745,104873206.95241834,1212970364.1585002,399768910.0,,182958742.68400002,27049695.0,704581424.1520001,250044415.345,,78794268.4991
2022-07-12,2676373271.4051003,280830504.4765,102411466.33289933,1257283131.8495,394371900.0,,179560427.82009998,27188181.0,682093480.444,284098043.01,,79186971.30100001
2022-07-13,2754322146.6605997,264626772.773,106742373.19631106,1214573689.4945002,384583190.0,,182395514.0352,27819004.0,686238248.1949999,286993976.0125,,82431566.44
2022-07-14,2876883648.7038,283366784.948,107542015.66780247,1292208210.578,379024000.0,,182328856.3552,27018877.0,699138174.494,290583234.598,,85292349.1872
2022-07-15,2956596247.1856,285648656.25,108026426.86367805,1352123738.85,383454360.0,,183350172.9129,26248945.0,706321098.79,289571516.943,,85862798.17920001
2022-07-16,3018781395.8321,280592712.1645,109831115.45426291,1309152579.034,389334470.0,,188858176.767,26796457.0,724600180.696,288088454.803,,87357179.05
2022-07-17,2994409361.9547,272171387.4265,107498385.79396799,1299327985.224,384371530.0,,186367821.0688,25646743.0,735884165.37,276809287.5205,,97347252.3992
2022-07-18,3135863134.1634,271591396.565,116074161.71658745,1344046005.786,392992250.0,,193781148.64699998,28491654.0,775581298.9879999,290255115.448,,109873522.641
2022-07-19,3440314538.9457006,277022736.934,119985505.0160387,1482034443.2175,409411220.0,,191029675.55,29284426.0,781038734.6789999,294913215.73,,127133959.043
2022-07-20,3232902638.3445,268572293.492,116052538.58178993,1369258254.8600001,395221020.0,,188559615.7396,28414053.0,763566943.36,291887862.57,,119457549.1603
2022-07-21,3230253730.0952,275416266.82,114638331.4255645,1412582600.1079998,398915750.0,,186744522.4352,28295386.0,767987077.628,267081927.8275,,126844891.303
2022-07-22,3265155327.9181995,277794680.0,112286726.13792114,1382847926.1865,399809700.0,,183103841.71859998,25456666.0,756875101.015,258939281.05900002,,126552878.17199999
2022-07-23,3284386394.4628,283072490.648,108998792.0993044,1359185859.242,400723810.0,,182010507.93199998,26646301.0,743692937.5,255984541.16,,122369824.665
2022-07-24,3243266359.8216,279139635.12,110697329.34315895,1372570939.8785,407421080.0,,184015461.0438,24700435.0,747635651.979,265952768.6945,,118249433.29679999
2022-07-25,2929095593.5299997,274881443.8175,105407283.298746,1288552717.133,425193200.0,,175649023.761,28962773.0,701189737.072,279082176.48,,117151699.74000001
2022-07-26,2948151665.1608,280154950.128,105295582.479619,1316800967.736,427138320.0,,182266606.988,28769706.0,720291313.24,256183547.0655,,127543394.625
2022-07-27,3253456812.3528996,292921725.2895,112765581.56259036,1414006161.8857708,423645170.0,,193372374.589,28179260.0,767126335.72,291294500.082,,122419948.9338
2022-07-28,3311060655.8578005,291495030.212,114346588.4815985,1372125456.315,420779380.0,,202305218.22030002,26450808.0,799066409.84,266389493.9745,,118827677.9185
2022-07-29,3356014878.8213997,297642759.28,109484731.70849906,1418629917.1805,458139440.0,,200203989.1556,24654554.0,799479318.7,269649761.444,,120566818.67400001
2022-07-30,3406025426.1205006,296375431.664,105829201.6394151,1393490236.8015,464762590.0,,199534736.9475,22363042.0,792196098.3840001,253713612.3125,,121851421.0722
2022-07-31,3256608822.5221,297649882.7195,103983249.0532437,1367732152.736,462096650.0,,197928248.719,23559669.0,762561130.4950001,248289106.5615,,119435346.7887
2022-08-01,3205480424.3946996,290971471.7,103955051.4649602,1393455518.5,450545980.0,,198956880.449,21469018.0,759469769.859,257510426.9245,,117579272.8194
2022-08-02,3165989378.0486994,288412099.154,101304500.3067867,1332493289.276,444578390.0,,197096063.4306,21159077.0,745219181.2,251990916.41,,107102717.6346
2022-08-03,3267036507.989,295496324.22,100650928.01188801,1400114434.074,448313470.0,,197223280.3675,21918716.0,777648889.7,256184487.904,,109593887.49399999
2022-08-04,3161501943.6918,298546177.162,104810100.21381862,1356482086.9175,448488590.0,,196827726.89639997,24334433.0,776184849.1800001,277061751.855,,104131855.386
2022-08-05,3129360014.0283995,289700139.837,107972042.772066,1319660052.384,441200880.0,,198767574.5457,23066843.0,791255696.224,260162853.342,,111426340.94520001
2022-08-06,3162907760.2339,294875904.608,106126019.6981985,1369178985.0,446572110.0,,200000324.6002,22853026.0,803988791.61,264990913.0,,108840785.31259999
2022-08-07,3183062801.6724,289626396.736,106928446.93401255,1377462739.158,443995890.0,,203099449.8912,22951513.0,803459621.28,267890048.183,,109315103.0972
2022-08-08,3514449064.8566,298681903.2805,107487085.54947923,1489841414.1795,440964010.0,,205587784.576,20821276.0,831651446.55,252024783.461,,117058338.5454
2022-08-09,3322549736.6804,285477532.71,103948584.15993749,1552516897.971,450019140.0,,212042921.1394,19929502.0,824020760.8740001,261187197.6,,109104287.0775
2022-08-10,3351801467.1496,287299359.0445,107124526.96107066,1391175193.66,440695950.0,,218792560.7503,19797795.0,798876568.768,309726119.246,,114483358.1034
2022-08-11,3477406845.8452997,287103295.14,103988774.10220712,1442547530.469,446359690.0,,216794200.58279997,20001628.0,792134561.76,301741840.566,,117176921.559
2022-08-12,3512330788.3993,296327421.425,105508836.42062399,1465171452.3995,461148700.0,,226584338.9878,20356800.0,831488609.5220001,305262132.165,,110531145.44070001
2022-08-13,3628007737.1029997,291343622.928,105793785.86823049,1529734122.48,465861280.0,,221035603.40060002,20307639.0,835957031.248,306358282.64,,105601888.827
2022-08-14,3462515373.7713995,295134432.468,104989347.34853669,1546623334.8715,471454000.0,,212594642.83400002,20405599.0,821239578.6,309330242.59000003,,103753301.0626
2022-08-15,3285832400.9028,291465259.439,105298266.1178003,1531601621.876,474260420.0,,208855354.42499998,22543161.0,796497695.233,296390521.468,,105826741.3924
2022-08-16,3260876880.8128,293790736.5,105740056.99713595,1553182767.448,477912090.0,,209243738.27,23612306.0,812018783.8600001,307317867.92,,105406539.3611
2022-08-17,3435878997.049,311161832.392,103895693.23250447,1658176223.301,485582210.0,,221511940.3077,24344717.0,822098847.688,310453794.02750003,,106943324.7696
2022-08-18,3390226206.3407,296351463.109,102742967.71046355,1664290067.088,488744490.0,,211519853.3824,24263182.0,827680072.0,301926413.741,,108581023.15300001
2022-08-19,2887495670.8328,274761729.985,92222342.88079634,1439508532.179,439839110.0,,209532062.9576,24065058.0,777009905.152,260795577.54000002,,101520979.805
2022-08-20,2914397278.4309998,285553667.2705,93752552.34453121,1434364581.508,436258200.0,,208076006.28,24425278.0,773550411.608,252472230.711,,101287647.92639999
2022-08-21,2969385307.1507998,285185630.909,96071307.05835773,1445401303.455,435749650.0,,206148242.669,24414826.0,769462809.306,296634990.575,,102302600.4474
2022-08-22,2943500573.6766,276358276.868,95917607.7205248,1442397125.655,435534190.0,,202200638.175,24365006.0,798862847.0550001,270670213.36300004,,105515514.40679999
2022-08-23,2996298160.9494004,271406853.197,96500397.33326417,1475501436.6655002,428487090.0,,196074458.6561,23787635.0,787015026.776,294212090.4695,,104052455.97600001
2022-08-24,2986410320.6397,286471613.7275,97403277.813737,1484425582.018,420050520.0,,197267513.25480002,24366257.0,756087912.1600001,729609917.6395,,102754226.1345
2022-08-25,3013783554.7633,291467803.608,98298068.37687066,1468500064.7215,417029530.0,,203831476.1152,24466485.0,753831788.733,616138919.504,,105016062.22359999
2022-08-26,2998438437.7342,315103182.2825,92100878.01956119,1446680064.7529998,423305480.0,,199505119.4488,23331362.0,787372508.78,870232257.6545,,98480616.0507
2022-08-27,3027786760.5688,315766611.8,92600538.24819225,1473926870.3600001,429392970.0,,194010742.1404,30409827.0,803245676.005,803767149.0025,,96095295.13430001
2022-08-28,2941187965.5894995,321924504.9235,90585672.92020626,1461974898.104,435305700.0,,193235175.4544,31557587.0,806311222.24,816014107.992,,80406926.5209
2022-08-29,3060474786.3464,310739947.3275,95235207.83413593,1488222570.5324998,432166420.0,,187093027.3767,33163296.0,830652492.5999999,791512722.834,,82363342.7736
2022-08-30,3025532005.5354,303154917.555,91864274.1197085,1454457920.3655,426863700.0,,202860719.5936,31923860.0,816322564.572,782475774.1400001,,64956262.2393
2022-08-31,2857098343.5748,301478615.264,92220246.93781528,1388187426.0715,422752340.0,,186155658.36999997,32172616.0,786398959.6159999,871227708.4885,,58066200.5788
2022-09-01,2999038394.4605,289536811.587,92476500.50361529,1490433502.131,418377330.0,,193482854.53280002,32406083.0,815585281.624,815046405.7904999,,58805449.5232
2022-09-02,2904524434.8962,295677884.533,91829031.4168029,1440697674.165,422652960.0,,189252523.70749998,31353900.0,824113842.6600001,875802964.6960001,,55848033.476399995
2022-09-03,3141136025.6836,303196226.16,91670722.02827232,1541960977.4715002,425384400.0,,197170018.8033,31347163.0,854583105.4,698508782.247,,55502170.3608
2022-09-04,3067621339.5505,310730796.954,91872193.9576386,1546137952.596,425612180.0,,193023743.50719997,31382718.0,858398517.416,640782506.9200001,,56374606.897
2022-09-05,3160697472.1615005,336288596.578,90743044.83807005,1566840716.8999999,426910950.0,,202587616.69149998,31880921.0,854763660.951,824727645.608,,55684991.8415
2022-09-06,3093711687.4265,310747860.32,87432363.96332468,1536851946.385,432261670.0,,185970436.32299998,31017207.0,840954734.244,676841704.4549999,,53783062.379200004
2022-09-07,2963027121.0438,312459198.66,94481381.40777788,1514767612.188,425171480.0,,180483740.9855,31615028.0,819448608.16,819780806.7815001,,56867426.659899995
2022-09-08,2928359744.2574997,313421692.92,96136502.57624571,1531760255.546,437058440.0,,176508849.2072,31202836.0,826662490.845,824223662.4025,,54465366.0515
2022-09-09,3571817605.0318003,314762224.8,106359313.33138561,1605245978.1195,436502740.0,,192905463.6861,31606243.0,826285048.71,903949058.496,,63574634.103
2022-09-10,3669622949.8215003,336516475.204,108267674.14476316,1589443996.7975001,442858080.0,,192162814.5504,31043011.0,846108311.484,865984257.5480001,,67513509.385
2022-09-11,3814198251.9469,330840180.1165,108818599.4399373,1610398524.8600001,436450040.0,,195959050.217,31382258.0,866498979.015,794361914.1830001,,63751322.81999999
2022-09-12,3973791460.2615,336646094.936,110515417.34295456,1653940332.478,446240510.0,,198573878.6408,32704508.0,890137952.2360001,850695441.9749999,,64983017.7573
2022-09-13,3121932779.2736,298794379.441,99854528.55541947,1338844643.692,433989420.0,,198196569.71040002,34444927.0,807478830.435,741147233.0105,,54325768.144
2022-09-14,3028352513.9325,299357963.7015,100053020.70868792,1360378607.44,440823940.0,,191200047.924,35079111.0,802307196.372,854370249.5934999,,50450828.64130001
2022-09-15,2984974554.9044,303746755.734,97616719.03403124,1388355645.3899999,432086590.0,,194098135.2167,35424502.0,826715927.2739999,889500020.5135,,45730130.95999999
2022-09-16,3063947242.1375,300859953.876,98065621.20517676,1420748260.501,431252100.0,,197897355.8707,35382929.0,838401974.7509999,803015848.7030001,,47989307.2152
2022-09-17,3157942069.372,308983184.56,99615975.98334199,1448353848.044,430992350.0,,199496460.204,35123965.0,850843732.69,727957462.4660001,,52501574.8684
2022-09-18,3063211568.1493,301883411.001,95974862.9775975,1412228837.6430001,434848640.0,,199488562.53759998,37058671.0,815877327.409,789216884.525,,45050517.647999994
2022-09-19,2872139077.7152,310181046.85,100179413.61605173,1351226887.2125,449013630.0,,189133735.325,35421504.0,763794497.72,881913693.9205,,47127233.455400005
2022-09-20,2781062717.5094,299030486.93,99397974.14436871,1309040969.3400002,453653500.0,,180874175.094,35130214.0,802261269.48,775523315.588,,47492865.160900004
2022-09-21,2723054792.152,292986973.938,100081460.78936951,1261100757.3625,458273970.0,,177326116.5866,32269032.0,772341970.94,658559970.318,,47738541.3895
2022-09-22,2981515829.3551,290262007.5535,107752161.39881435,1317357435.389,453691250.0,,179294863.4672,31570279.0,799444584.234,777733590.076,,45309822.142
2022-09-23,2884106084.7679996,282319442.74,108453165.54517734,1305497227.498,448497060.0,,176835120.68909997,31665299.0,834741609.9260001,809339283.223,,47512430.766899996
2022-09-24,2887091631.6500998,284148503.982,106479085.93693231,1321898461.698,448011090.0,,178975394.639,31581194.0,815339902.737,824982459.8285,,48512158.454399996
2022-09-25,2908813761.1331997,284792473.825,106486364.87162401,1347553766.4,453571130.0,,178089860.84679997,31543122.0,802911712.1200001,720524050.629,,48010198.440900005
2022-09-26,3098530645.6517,284618649.622,109885735.23510072,1391303235.9845,452018690.0,,180625246.704,30478536.0,784103569.4860001,758541324.437,,50719720.447500005
2022-09-27,3079177071.6119995,295852132.114,108124320.23025835,1335358298.5359998,447723680.0,,186826378.14479998,29773224.0,864313909.48,818898387.904,,47083300.8051
2022-09-28,3184740645.4983997,293335563.6,111722939.1746088,1486585397.895,451820870.0,,184624208.721,29141860.0,766560510.05,813057236.2820001,,44422279.2566
2022-09-29,3245970960.3903,269854520.82,112748790.00898655,1425263078.876,447345740.0,,185796421.888,25006837.0,763907444.405,773708106.792,,42405793.2996
2022-09-30,3065046983.0639,276869227.656,111793019.1481531,1440174318.8065,447462730.0,,181426508.675,25929393.0,795270681.4000001,719459808.8199999,,42679450.041600004
2022-10-01,3071545966.481,272888692.693,110810798.57391882,1485935167.0175,446239150.0,,181670775.3521,25318443.0,820108150.312,743184952.279,,41423265.9505
2022-10-02,3056256871.9046,278579258.08,109353146.92522418,1462698012.71,448282820.0,,183892645.674,25772236.0,829929221.59,684666025.562,,40284082.256
2022-10-03,3340217869.2218003,279560995.281,112935498.69580255,1597164927.3425,444232310.0,,182703082.174,30732077.0,813934117.727,884567110.307,,44681099.32000001
2022-10-04,4145664120.954,296638157.698,117386790.17173514,1830595339.8209999,450188700.0,,190352258.918,29060716.0,901740619.948,844385917.64,,50883938.7848
2022-10-05,3952141639.435,282519479.226,116428101.7201598,1704559901.839,446806690.0,,187803874.9812,29561320.0,854369488.222,840494929.694,,52379022.8573
2022-10-06,3866448606.1044,283141980.47,115644776.46778369,1685991119.206,451429620.0,,189815720.48499998,29802330.0,858943191.792,691065252.1315,,62853742.5552
2022-10-07,3572816046.5404,299837880.044,112409816.08428581,1691796750.41,444245600.0,,188844088.31289998,29905261.0,899962409.974,715058238.4100001,,73593454.651
2022-10-08,3517638688.2241,304481881.872,111736504.21909058,1686957178.215,444834840.0,,188666892.7096,31067941.0,893488203.4,847354251.975,,71090403.8735
2022-10-09,3531570215.9905,306497172.2125,112147262.85226716,1727590351.373,449950850.0,,188894378.40359998,30572534.0,939366497.784,758518866.3085,,68161546.656
2022-10-10,3639336168.8388004,290815831.154,109866485.003781,1710190387.6399999,441690770.0,,190226879.44099998,26190081.0,970482128.458,887238659.869,,68079077.3292
2022-10-11,3710755225.1692996,290348150.92,109668392.8866792,1756940335.9575,443060310.0,,187412775.27760002,25274140.0,1177393564.92,833842560.472,,62038613.26229999
2022-10-12,3606443391.2037997,288749597.986,110159295.32968158,1767558829.6120002,437137430.0,,188155769.3116,25384239.0,1195939865.988,756492705.355,,63343898.4284
2022-10-13,3684905315.0975,292674168.75,112766699.07368189,1761972433.9120002,432436010.0,,189498214.4992,29267027.0,1306390551.8400002,800221287.7950001,,68741564.2335
2022-10-14,3480927950.5076995,291609559.802,111462487.00059856,1735060566.1245,432356670.0,,183259805.8136,29385394.0,1311632102.8,863919831.756,,65572978.5058
2022-10-15,3513710674.3577003,293549793.006,110774115.59616141,1720807612.066,432359800.0,,183163117.2272,30051515.0,1298565512.171,886194200.079,,65550452.1669
2022-10-16,3420093459.0323,280484060.852,112042948.6481917,1678320186.285,432283450.0,,187600630.60959998,29279503.0,1304023407.9439998,767358756.7125001,,69052326.51900001
2022-10-17,3754167827.5376997,290156374.964,113614407.46694346,1868337322.56,434121140.0,,189373987.1952,41570015.0,1326826161.0,804254921.1830001,,74795015.3013
2022-10-18,3619164327.4573,260541241.322,112415392.73826216,1800424585.5400002,434532240.0,,187752892.7566,41326389.0,1318573455.959,795828722.4690001,,73956803.4255
2022-10-19,3630775460.5568,268355028.16,111370602.80931018,1848744388.2605,438734100.0,,184053007.6236,42691063.0,1341462479.137,883226566.5215001,,68550808.0018
2022-10-20,3691587292.0322003,269104706.2,110911620.78804852,1901738748.9394999,439232810.0,,186186177.28,47533494.0,1379900522.408,796131867.7615,,66308673.169199996
2022-10-21,3568733788.8195,265049479.952,111443777.9237646,1821539426.462,416675630.0,,189399669.15,64924429.0,1362031491.1009998,759170917.2675,,62487437.2122
2022-10-22,3573263516.5677996,265826189.0865,111707319.53397033,1818777832.269,416442260.0,,190243108.5858,64842968.0,1351389006.475,818746005.46,,64635542.0568
2022-10-23,3844600194.6876,260442296.275,113909838.23430225,1832541660.8270001,416552650.0,,186676496.69439998,65343950.0,1346416946.892,815166703.6475,,60121169.216
2022-10-24,3499726549.9977,252933490.854,112439036.09998195,1756270376.7250001,411230270.0,,185222306.25739998,65530140.0,1334562882.9299998,796510572.56,,59712301.0638
2022-10-25,4026517698.2756004,277473166.51,117118572.48963334,1932585656.506,402580330.0,,196114782.615,59702162.0,1403024902.52,666058144.885,,65403195.5101
2022-10-26,4250523638.0497994,251146210.0,121354662.64244127,1910996964.116,403002740.0,,203741803.986,61071771.0,1443468910.245,832718449.0380001,,57756391.431
2022-10-27,3819934558.1359997,242166438.248,118485199.81414215,1807482329.139,387968470.0,,199810168.4081,62253475.0,1392759798.816,897449595.416,,63672969.293699995
2022-10-28,3760469145.4181,250663440.862,120415850.73796204,1760602617.85,378714430.0,,199548757.1382,61883010.0,1397287712.6160002,611015736.814,,67032573.048
2022-10-29,3930566483.1858,249682585.652,121741544.68150339,1764856384.2,382172250.0,,197573404.28959998,34611394.0,1427846299.0449998,763625231.9430001,,65727564.3089
2022-10-30,3689619755.3343,245172939.8455,120682114.56872581,1744290352.7705,383794570.0,,194030965.01299998,34942520.0,1388251257.28,710856635.8075,,59794536.58009999
2022-10-31,3456078515.4444,240045765.808,119677305.82045951,1728938187.12,386835520.0,,190529249.663,34151666.0,1360266315.6999998,643823638.458,,59660844.9736
2022-11-01,3469512338.9719,239884968.42,112432831.31045024,1713430320.365,388262310.0,,189580045.456,34120317.0,1350011343.5,804989611.141,,59013277.696
2022-11-02,3337067451.5506,234544234.5665,110354928.40308735,1672338878.851,406678660.0,,187563355.9626,33917272.0,1343247700.915,657332335.5485001,,56090548.8176
2022-11-03,3345480220.0790005,234800963.295,110645082.26598383,1749775564.982,402701120.0,,185465646.90960002,34216617.0,1320351519.23,918710313.4656,,55421923.022999994
2022-11-04,3785202702.1404,243730888.767,115970272.19684865,1830807906.168,414094810.0,,201537047.1975,33716314.0,1397180711.408,1329002618.709,,56650772.395799994
2022-11-05,3955720370.5981,242978733.72,114310835.54443175,1900566362.1920002,420747790.0,,205243077.4773,33804265.0,1424809105.1360002,842641639.51,,59956107.79710001
2022-11-06,3691649774.9727,239937902.187,111924588.01804812,1790745243.248,422837730.0,,199579327.3576,33807978.0,1405022022.104,852338507.347,,59407155.4791
2022-11-07,3457423155.9578,246593496.349,110269741.17656837,1763288861.385,434693260.0,,133954926.7836,45058695.0,1386840962.24,673210678.7188001,,56656479.54880001
2022-11-08,2919011354.2381997,223643518.884,108852932.51736197,1261098142.223,441701750.0,,113817440.2836,28998229.0,1186501946.1,874772690.8088,,54376164.33710001
2022-11-09,2785599154.4324,201751049.998,102364584.64941737,1085304587.4505,436186440.0,,106418337.221,29722427.0,1244560518.65,837288391.867,,48500127.4212
2022-11-10,2788228766.574,233988503.396,113174970.17861739,1107581871.959824,401278730.0,,98394384.17840001,29336300.0,1167516606.251,683432656.9728,,53457254.36
2022-11-11,2640623080.4343,202557104.451,110440487.70243363,1101158355.692,376735960.0,,94989615.1675,30041101.0,1160075519.028,758577249.107,,49924394.361
2022-11-12,2618661111.0101004,198411283.545,108861184.81420624,1090074029.636,370979600.0,,93218046.783,29863256.0,1148674364.18,799617798.87,,48925158.591800004
2022-11-13,2597181109.3176,195371247.4875,104566282.83811301,1056611191.004,372853960.0,,86833528.3375,29378719.0,1119593102.6030002,797194965.5144,,61609096.4199
2022-11-14,2575127347.716,186803550.0865,106757364.218817,969671569.8149999,344232300.0,,86065497.22760001,28927947.0,1116759002.438,768574517.8587,,55793316.1121
2022-11-15,2673689534.5843,180188924.682,108763932.0098961,1081999854.0279999,330408650.0,,87928274.5235,29629859.0,1122712661.98,671777381.431,,61882827.138500005
2022-11-16,2724841173.2302,163956782.836,107479531.3374702,1088967510.447,339808840.0,,88149899.3828,29458182.0,1099808518.375,729936593.8863001,,57957767.296000004
2022-11-17,2763801867.4607,172167950.896,106897444.26743147,1195289429.7065,336111440.0,,86594226.509,51247908.0,1084733735.856,514958856.8634,,64872232.69679999
2022-11-18,2739766337.3809,180168096.5465,106841226.19287217,1169322913.8000002,325436940.0,,88789129.7062,37367293.0,1136649917.955,509154762.7854,,77041749.95750001
2022-11-19,2720628859.36,183059133.179,106540856.6260761,1189769485.5040002,323980140.0,,85954566.6528,32803696.0,1135559460.234,506214013.1731,,68444591.181
2022-11-20,2724134014.6862,188694789.8,103642876.19355483,1127661555.466,331450920.0,,87191732.6004,34302462.0,1151080791.3600001,62305208.022,,69281079.85280001
2022-11-21,2770681282.0492,160636458.145,100000676.00190772,1088060289.6475,337191230.0,,86877552.43200001,37150598.0,1145035333.8600001,65837860.255,,65858217.2864
2022-11-22,2808088446.3667,169429952.504,102750185.69893153,1156877562.775,335394370.0,,88233624.92899999,37110931.0,1152139748.144,58296296.634,,70037375.5136
2022-11-23,2750178003.0224,166198227.143,105208014.36146566,1226141279.852,334328860.0,,86857169.2258,37362656.0,1144358497.78,66205722.4,,74150200.03439999
2022-11-24,2748367965.4539003,170055374.35,105072357.67514953,1249702331.181,335429970.0,,87625556.41999999,37062262.0,1153753032.94,70704085.764,,77061352.8308
2022-11-25,2759925822.4207,166893656.88,104502151.16659425,1240343690.3725,330914030.0,,87660856.85119998,38183652.0,1164232917.461,75785619.2402,,78852473.69999999
2022-11-26,2774485496.4992,168265350.229,104083281.7748304,1236715750.647,331775810.0,,90595390.7744,39581827.0,1180239787.259,71883258.7696,,82851228.3019
2022-11-27,2793211748.7009997,165848472.9,103826575.8680989,1257308878.486,330833370.0,,91614994.276,40109713.0,1178311904.1399999,77828111.79710001,,82979192.36950001
2022-11-28,2732369330.866,159033880.873,102490729.09180327,1178724671.3200002,329431740.0,,87517010.6622,40679753.0,1167389083.616,78882860.79800001,,87110792.3775
2022-11-29,2799278935.8332,165701338.6205,104004454.10610078,1223064543.6950002,328253120.0,,92033006.89039999,40885396.0,1200570562.8600001,64431457.4816,,93348832.584
2022-11-30,2875394167.6354,169627342.553,108680481.1624714,1256020191.3509998,333844590.0,,88608807.0248,40833064.0,1217999690.98,65226521.718,,110207408.2929
2022-12-01,2880552361.1383,163449702.5,107400687.61786826,1276911305.1975,323257320.0,,88068574.534,39550154.0,1216216872.858,54826859.6683,,116813747.8704
2022-12-02,2867368957.9598002,168628783.44,108223182.37116422,1259471198.207,305738220.0,,90668024.331,40180075.0,1218601651.02,62548536.8536,,118021428.7884
2022-12-03,2854440431.6467004,171480951.285,106802947.1733877,1256675689.9829998,303656930.0,,90936995.8696,40966237.0,1202104779.024,70187878.1388,,118661225.037
2022-12-04,3010422914.8999004,174158491.6,108381559.01242083,1291540481.4320002,303970570.0,,93454772.2385,41960774.0,1210048557.098,59021510.394,,127003733.1386
2022-12-05,2789122497.4561996,164063929.675,107142773.0710518,1311994393.944,304991370.0,,93906320.519,39942744.0,1217639931.463,46149301.5746,,133089809.05579999
2022-12-06,2573264188.3148,160364996.697,108173005.45187919,1330746335.2325,301418740.0,,93479293.0256,34261626.0,1229465830.487,54272859.391200006,,129489832.8126
2022-12-07,2485879791.69,153215680.366,107839265.596496,1344417224.239,299236130.0,,93641678.2975,31138765.0,1224640192.26,58650332.7827,,128460214.179
2022-12-08,2593242724.4754,154191661.5455,110564032.36930831,1384130524.0625,304136300.0,,91027425.82800001,30539768.0,1218482449.25,53569252.5832,,133313412.1116
2022-12-09,2541830854.2078,152219380.7625,110031457.17004664,1380125568.948,300319130.0,,89554718.27880001,29290566.0,1216470541.816,71114950.752,,117159642.477
2022-12-10,2570463581.1679997,161508786.5,110336050.46231516,1398645286.216,301598000.0,,90271476.472,26666314.0,1222241457.6160002,77444502.708,,107848277.12339999
2022-12-11,2538561008.3701,160700291.58,110412237.40933016,1404631944.454,300729770.0,,89241046.22279999,25779105.0,1222305898.917,84302078.2509,,99832621.60949999
2022-12-12,2470422649.0384,154521059.561,111126506.97109778,1439448865.7480001,307234630.0,,96648567.48300001,24473773.0,1215408290.935,75600587.5357,,95939296.25
2022-12-13,2544877798.5438,168795678.1,113646287.48642887,1490852150.923,311472370.0,,95145945.566,24616834.0,1286792941.032,59369971.0048,,91425321.45
2022-12-14,2631476715.5323,178459435.2,113853607.84193687,1547371856.2698221,315505590.0,,94029596.18360001,24659940.0,1291534972.992,65118282.32040001,,82974839.1696
2022-12-15,2510227732.5164,158284859.35,110987887.60774848,1528355434.363,323223520.0,,97324846.6805,23362928.0,1274867148.0,62338851.853,,75418456.124
2022-12-16,2237997269.5814,159663969.801,106247647.87279199,1399356743.214,325419440.0,,94769911.7411,23904462.0,1226969244.073,65001947.3496,,71519444.0502
2022-12-17,2264433343.3792,164931634.27,107167728.21344517,1446547361.7695,326863810.0,,94744475.76,24013189.0,1255611900.362,62143236.0096,,75268795.9542
2022-12-18,2245780400.8645997,169323506.376,107030369.21528985,1449654634.164,326155720.0,,94675155.5208,23942137.0,1195205683.8,80691527.2991,,69663557.4294
2022-12-19,2203532697.975,166207412.95,105073536.38248901,1427245150.345,325236830.0,,94317622.2537,24321435.0,1244418701.046,76809491.63,,84563426.39580001
2022-12-20,2220047979.7944,165155773.428,107867773.45163755,1401057098.46,321175310.0,,93080584.337,24746562.0,1235447796.1759999,78152882.59400001,,75873383.81
2022-12-21,2228133235.054,163284687.299,107473729.91715759,1439633912.888,315570550.0,,96287997.72800002,25251769.0,1246373528.3,81669192.7552,,80587933.6344
2022-12-22,2294193535.5439997,161725522.54,107749650.35748096,1493448570.9175,309595660.0,,98944594.5933,24509306.0,1251733777.984,79889982.6895,,89618162.4074
2022-12-23,2278701524.0974,163908071.724,107403907.03611875,1480511276.0098321,312247090.0,,97310050.6957,24905190.0,1259942787.304,84399698.89230001,,81103149.033
2022-12-24,2275905292.8478003,161305563.424,107644305.52166745,1471496409.0985,309881230.0,,97654034.65,24843700.0,1262078531.466,77791970.6938,,83229060.8043
2022-12-25,2262650930.4030004,164852342.11,107491848.46113844,1486633646.35,307752560.0,,99403318.191,24903569.0,1257672042.132,76373005.50459999,,82691056.8621
2022-12-26,2272515527.106,160154098.916,108326037.05313176,1481402204.331,306755210.0,,99939793.788,25064863.0,1262092388.8660002,81562569.408,,82665356.9586
2022-12-27,2373710934.4701004,167955533.836,107166425.19221362,1507460004.046,311908240.0,,100998027.23300001,24459655.0,1284949923.9229999,73014013.03220001,,85859341.0026
2022-12-28,2417507121.0924,162959535.7375,105664773.82503372,1565513108.129,306840110.0,,100537004.3105,23082220.0,1299507355.862,69162392.74000001,,87330428.53140001
2022-12-29,2444877861.1881,172447743.769,107058391.64414784,1604484689.174,314750550.0,,105123603.0972,23929909.0,1303641549.671,82810881.03999999,,84825083.0063
2022-12-30,2448718803.2021,168005850.79,108595606.96509296,1587397490.2275,301934890.0,,101626850.0035,24900114.0,1315991387.2649999,82871101.625,,79232984.3667
2022-12-31,2405884711.453,172459730.703,108630780.74189574,1563090271.8058345,299756590.0,,101850324.113,29578873.0,1299255621.144,81993887.8144,,80497027.71
2023-01-01,2466699488.5347,171441660.48,109546418.61140251,1604917179.76,298595470.0,,102097987.3264,29990432.0,1304791794.587,74715856.0208,,79230493.3266
2023-01-02,2394722607.8929996,165802340.1845,109501842.29404774,1622028374.456,292847220.0,,101913343.74509999,30353669.0,1291207467.552,66851401.5606,,79318482.4449
2023-01-03,2386331877.1416,169036077.718,109680573.51778737,1635779280.94,293410850.0,,101880728.6004,28251527.0,1320260247.078,72014012.6656,,77664074.2956
2023-01-04,2331292038.8052998,167263719.31,110489621.12063779,1561945232.0425,294100950.0,,100976586.7304,27433588.0,1312544206.76,101496500.6358,,73182933.3474
2023-01-05,2374641856.4990997,174847248.7355,110205020.56643549,1591516018.16,290383950.0,,97341312.34560001,35162017.0,1317231834.416,95571835.864,,69647968.6235
2023-01-06,2392600905.3054,181193488.966,111064128.22817968,1521024994.9398305,289894870.0,,88092104.4208,31100401.0,1322813755.834,88562756.12,,71518675.29660001
2023-01-07,2425316546.8173,176553013.696,110921885.13170831,1545908499.6339998,287380350.0,,89550972.53310001,28855805.0,1325112313.228,87653924.7353,,74956524.9687
2023-01-08,2399659364.1792,180860393.822,112279660.98354585,1486029979.241,290660990.0,,87656635.02250001,27216231.0,1321507402.975,100966884.6439,,79728975.70259999
2023-01-09,2443799578.4939003,179312678.5565,117144623.1748391,1490088301.4665,292886450.0,,89481790.799,23982852.0,1334747007.798,177383518.2264,,76103902.8197
2023-01-10,2660279171.8798,183057812.8945,118845056.83593686,1614754415.8665001,297123350.0,,91953860.4671,23322649.0,1349012510.77,246579369.3006,,78742329.35219999
2023-01-11,2619576332.0117,181547140.2925,122699090.55378664,1556006254.1439998,313926960.0,,87091347.33829999,23432473.0,1337865350.46,260021844.19230002,,68141613.26799999
2023-01-12,2784288615.6935,165760748.676,127189618.64750601,1555583860.3999999,334317460.0,,84004162.87,26292966.0,1387653092.75,287957993.9484,,71295245.7904
2023-01-13,2966400616.7148004,173220280.4805,135481614.0366494,1706560930.072,365013610.0,351247168.14612,87279036.58000001,24045296.0,1416938363.8639998,268840308.9288,,70458436.0392
2023-01-14,2672810978.9613,166961112.7325,139874013.7039536,1384399865.475,390097980.0,342269908.60179996,77586934.0046,23597116.0,1376777242.822,271272865.89269996,,65252245.7438
2023-01-15,2681603329.5955,172664648.68,136586800.567632,1413428729.132,395857120.0,346970840.74600005,76531376.59889999,23752168.0,1383747808.805,247643332.8614,,67456186.385
2023-01-16,2776766659.6131,177164110.875,139083447.56665567,1493734939.654,415975010.0,380773897.0371501,76845675.086,22776465.0,1395715719.584,249481787.28070003,,61645759.704900004
2023-01-17,2871004056.2657003,181665265.849,136555348.44941607,1530627694.34,427513530.0,350879415.50464,76664568.1439,22346067.0,1391982441.872,227282263.0921,,60018097.843
2023-01-18,2810827068.3722,179043116.864,131694946.89524218,1498164387.404,422818250.0,328387993.60247004,77952003.8563,22302650.0,1349057581.691,179662315.912,,63226062.3936
2023-01-19,2940064573.6264,183048176.033,133956069.76538184,1594785664.364,423226050.0,367373999.98404,81367776.5411,21968329.0,1401295927.3899999,227249249.248,,63882886.317600004
2023-01-20,3017659099.6708,183729405.504,138394069.2843408,1528356968.7,418632020.0,357004559.80799,79564544.26200001,21885320.0,1427844377.3600001,209353737.46400002,,68440854.965
2023-01-21,2940949642.3396006,186154533.545,136211842.3966158,1430511740.3860002,457890410.0,346248257.5884,82861272.571,22714200.0,1402917845.04,224885910.29360002,,70312205.2308
2023-01-22,2900092965.0948,186265042.9975,132436177.08654878,1469071771.5795,447620980.0,338783531.88205004,79105265.396,23533982.0,1380154231.8140001,265700608.148,,69017061.3928
2023-01-23,2892668194.8409996,190280392.66,133415824.54153733,1491179037.6205,454394440.0,339043523.47516,81981809.1284,24642813.0,1382087671.303,276941157.61259997,,72029167.8358
2023-01-24,2891121310.0126,191706248.9625,128441267.36351608,1537333743.4829998,425367650.0,315259368.4056,82075263.906,24907919.0,1403712524.42,292767514.413,,73517806.3961
2023-01-25,2763717221.7718,185068888.222,127618664.6282455,1405482853.7887695,430370760.0,325553490.80235,81333550.4216,24247426.0,1382816768.1859999,240635954.0647,,79901171.6628
2023-01-26,2814164347.9182,192762371.795,127339427.69292408,1477847824.7389998,407015280.0,338528070.27320004,82440756.3906,25699096.0,1385353837.5830002,298253631.6237,,81991730.6868
2023-01-27,2868015805.7203,192022574.896,127584557.11145046,1498528238.992,364699990.0,318658381.62745005,79282490.944,30196545.0,1393789615.9379997,274078263.0059,,92192559.6606
2023-01-28,2872954869.2937,198311950.9825,127180554.80692063,1535632098.1139998,362420150.0,335206359.8434,78289317.83379999,29434515.0,1375763419.8660002,261894205.9032,,83180224.3716
2023-01-29,3322990600.1180997,208389272.4145,129861565.21295537,1554983826.8500001,381583250.0,377300559.09775,81032676.25,29230071.0,1480396223.1999998,219728392.59420002,,85113813.8023
2023-01-30,2947901427.3504,186240608.65,122114101.49538432,1538732552.2855,377965190.0,337695244.83324003,82752659.996,28858143.0,1414359427.76,285354171.2136,,80077173.7208
2023-01-31,3100000971.4714003,190853365.87,123455031.32529196,1565417637.8899999,377553540.0,333443570.79405004,83133958.10339999,29172904.0,1431540041.07,294530159.1498,,78575692.2291
2023-02-01,3269930840.6002,185484339.135,126819210.7173423,1600257802.4755,383638040.0,348268596.07535005,87527587.856,29337599.0,1470362295.762,280256031.1395,,86793411.512
2023-02-02,3172334630.4206,183099708.064,120418049.05298714,1581083466.069,384031690.0,316866419.02610004,96854962.9298,29873848.0,1473073410.88,289162858.832,,84293222.7798
2023-02-03,3129871886.3116,178334866.272,113518764.46088104,1626138538.8195,360425790.0,347999264.688,98201849.0572,28869518.0,1474398145.696,280552941.88,,75482925.75400001
2023-02-04,3152816366.8633995,183285889.4515,113203200.48061512,1593823833.206,349999860.0,349414489.35225,100778588.5496,29529508.0,1482242561.52,231254998.3287,,74529870.9575
2023-02-05,3210885314.352,182959581.451,111594692.66510567,1650950431.812,348206310.0,355813101.89635,105154344.1743,28789901.0,1484433896.7200003,234583351.8536,,73387853.352
2023-02-06,3180566676.0286,185451382.3875,110843467.271603,1598483736.9175,345774950.0,365444744.2544,103343990.5712,28451016.0,1483098455.28,210674851.544,,74200411.7375
2023-02-07,3216404208.9725003,189749667.5,113825522.1912576,1611170996.1945,341644360.0,351266486.67410004,103627273.58139999,29297365.0,1507482087.027,202894795.31190002,,77021951.4614
2023-02-08,3283730982.3533,190255358.35,112006398.65829849,1662946210.631,337409990.0,362012152.9558,107039572.77600001,28886519.0,1485692708.74,206353239.42000002,,76528860.3684
2023-02-09,2986071317.5520005,175934198.425,105248628.6671365,1543642106.0700002,344851800.0,310979188.91064,98610163.95030001,28103278.0,1378520457.741,187770829.2944,,72435336.00659999
2023-02-10,3020783629.5632,179934852.42,104952265.5798428,1553388364.0516,346108040.0,315143297.55756,101475014.4038,27685280.0,1336211457.13,192550533.1898,,70650146.8906
2023-02-11,3005504344.8035,183390779.73,106171156.43788336,1584229265.0112,345009010.0,312469676.32088,100743597.8334,27878678.0,1340758522.8000002,183002948.49,,72452917.59979999
2023-02-12,2931418573.1590996,190435187.626,105706638.60298176,1554888979.8456001,341978060.0,336959371.55168,100584878.8678,27442611.0,1340837683.9440002,169628659.088,,71211804.5072
2023-02-13,2904530756.3974004,189496326.9625,112827990.09222311,1570503931.36,337473710.0,336314827.29300004,96519464.1938,26935335.0,1362750252.495,165767647.416,,75493615.1694
2023-02-14,3075778743.4726,183494179.164,111847963.94315685,1635656637.1474,338377830.0,351807150.91099,104657131.5059,30695736.0,1400901909.6,179432232.6256,,75284924.3838
2023-02-15,3491148279.5653996,204343411.9045,120572491.95342001,1680382472.0837,397312640.0,375250674.79792005,103337282.85499999,26245182.0,1499457655.626,227138918.808,,84293445.8051
2023-02-16,3379813274.0008,198588574.831,118107110.30997437,1497631975.3605,422325250.0,363735889.0284,94875217.014,25202292.0,1454779807.74,279379726.2256,,69847546.1551
2023-02-17,3473942412.3744,198545484.205,121746439.2989921,1548781398.8700001,443530410.0,339222485.14102006,98996942.9,24699195.0,1504009298.4,288054909.025,,75848106.8342
2023-02-18,3586909599.8557,202782984.379,122101395.967936,1617532772.4941,444366180.0,353914669.40174,100794291.1209,25441533.0,1521766510.948,267286512.81559998,,75326066.906
2023-02-19,3480536689.5297003,199068528.331,121835114.23574936,1618562135.3808,441185100.0,347582976.28751004,103014231.4817,26743817.0,1492799196.015,181308331.927,,81755844.51990001
2023-02-20,3640348254.7757,198634755.072,124043052.33295283,1694761431.519,440964210.0,347757784.79216003,104006281.3044,25937896.0,1546408659.35,158775394.331,,84400224.026
2023-02-21,3555478266.6546,199713128.969,124653946.18906417,1791592677.1005,442417610.0,353294867.99147004,105386679.43090001,25158024.0,1469645146.9,293098305.1076,,81728669.36500001
2023-02-22,3453083306.969,187938648.537,121549301.5892182,1763436091.8122,428643280.0,361874336.35800004,102386141.1288,24982716.0,1477966511.25,302448412.2132,,83593900.0794
2023-02-23,3392982401.8719997,194791565.432,117723810.46412463,1795315495.6944,377851730.0,369105007.03374004,105751867.0244,24155360.0,1459721219.024,224503152.97259998,,86382038.508
2023-02-24,3292455381.7244,193929346.82,111446195.523806,1688412483.192,351140370.0,384506102.732,107405128.5134,24676434.0,1422682002.639,222808304.4756,,85281966.85859999
2023-02-25,3368626205.7084002,179393478.918,111395180.149603,1719143337.906,346015980.0,389312988.7852,109387091.2613,24569863.0,1435090722.36,254728691.3958,,78530383.74
2023-02-26,3339381519.1226997,184110414.0265,117265427.526274,1690499582.9301,345919010.0,401189457.0386,109483996.191,25152980.0,1462651535.3379998,166455745.638,,76055134.1856
2023-02-27,3194741936.8416,181679815.312,116990277.83506007,1694436514.9146,344629470.0,394796385.6147,106912911.1813,25510783.0,1441202661.29,210812258.62199998,,75823484.79360001
2023-02-28,3227148123.632,186633967.36,115026265.49345586,1738572139.5155,341815760.0,398993552.05502003,105384637.201,26891969.0,1439407150.105,147619268.1807,,76132064.4624
2023-03-01,3273694673.5929,185475886.359,118313987.64801191,1685299387.28,351866220.0,375225813.35498,103562364.81909999,26232826.0,1453443292.692,175311948.5208,,72407022.57360001
2023-03-02,3377689291.6042,184571924.05,117682459.35623732,1793688607.4624999,340844620.0,416736355.31388,109102010.362,26817508.0,1456950649.648,186888417.507,,74669179.926
2023-03-03,3061400395.3048,185184778.5,119473297.15620673,1621689233.3181999,349603470.0,401521087.09132,111162616.6975,27801348.0,1285543699.078,287688299.1364,,70010431.8876
2023-03-04,3032238747.3196,179137588.624,120070946.48175529,1625093135.2851999,346322560.0,403581365.866,111350032.648,26697923.0,1250155300.3579998,238267490.7194,,69637264.74430001
2023-03-05,3027510630.1,186106799.772,120368218.25227499,1609396008.631,344057670.0,363045109.34528005,111261033.7625,26786272.0,1212212508.585,189393706.646,,68780532.0156
2023-03-06,3112857055.9914,188360505.41,120372353.8586117,1614377738.3515,339256110.0,375918393.11648005,113197878.1047,27353213.0,1215198122.348,173992644.2832,,70736200.0096
2023-03-07,3127462629.3325,185075889.4055,117991372.742664,1654105188.6824,347019860.0,385574425.40816,114397241.6268,43150231.4168,1065963930.465,263808063.33530003,,71893872.3114
2023-03-08,3132512604.2114,182085131.46,116338219.1478123,1689066036.522,356405750.0,394558765.30025995,112529165.0272,42555354.1675,976596712.383,182312659.072,,70570293.126
2023-03-09,2759251209.3888,164069654.056,101639552.64772636,1564060367.2048,378447260.0,377852487.8112,113855607.638,40426226.6814,898365060.2,287156444.0976,,75623796.9616
2023-03-10,2706603527.7171,160853657.89,104220188.8766765,1490058608.4394002,360597640.0,353339085.86166,112477541.7924,43766372.6296,914346666.77,149442960.248,,69410846.6016
2023-03-11,2662490759.4628,172535365.285,100460572.64758544,1455727495.5071,358228230.0,336246518.41991,119549059.43450001,43281587.9299,827415245.75,259018592.2271,,55492129.2579
2023-03-12,2635768890.3724003,162182075.836,108713254.18351783,1448628551.0331001,374836630.0,330922579.67190003,104343407.1416,46607801.9958,778161191.648,248774570.60250002,,63985468.1748
2023-03-13,3202051160.7022,176275074.537,118382488.99182653,1551004921.3566,415547080.0,356463029.65044004,104560355.46169999,45587890.72,943495730.9,202967387.5534,,74974353.32900001
2023-03-14,3190283975.4157996,168718114.21,125383390.50267576,1487125345.0335,460444490.0,500348630.36855,98245786.4951,51721572.082,1001150572.323,173957892.6398,,72589454.262
2023-03-15,2998342684.009,171413510.279,128896100.41993223,1495368977.4948,470504840.0,527547237.4201001,94837690.8928,52600916.5899,1020357466.44,171382064.9916,,58752424.247999996
2023-03-16,3345779388.9184003,165466093.868,128498691.61892588,1627706753.2772002,492195930.0,362543956.78184,99522399.6345,58798557.4403,893261538.139,152453065.74519998,,61833954.5691
2023-03-17,3754925477.7286,203689365.134,137468530.69659537,1868944282.2546,528518020.0,396717022.41048,106866921.03500001,58602979.537599996,988658078.816,279635832.5888,,93472320.8244
2023-03-18,3636883464.4693003,190451417.716,126805398.46077673,1854881884.7758002,538330620.0,412469629.10659003,106298991.4796,56607584.908,999493526.135,263236718.57590002,,89711145.5136
2023-03-19,3964385900.7840004,201508582.5705,132579401.4260433,1978558782.1358,551975170.0,461017661.50411004,107300223.1346,57871123.318399996,1034141404.238,253191016.2132,,110554014.9341
2023-03-20,3920862576.9852,183140706.296,131027684.02663788,1942607154.06,568575230.0,441666746.37350005,103958376.48320001,57612465.511999995,1014435973.3,176459297.2186,,117119646.8162
2023-03-21,3932189311.7679996,199173052.431,132963641.30699025,1977153284.26,568908950.0,433780842.21194005,110576800.0786,56742804.5871,957230066.0480001,226807183.8272,,112901616.38870001
2023-03-22,3611852934.8538,187739069.344,131969629.22801061,1909535089.793,563965730.0,343232801.14584005,107425765.3975,55222803.8118,894541205.156,169813843.2148,2239225.02271,118350094.08810002
2023-03-23,3777574213.1105,181833780.544,133060948.98490097,1929155135.884,559924400.0,404018297.17021,111561932.537,55979431.165199995,900156218.643,297199161.5154,5317607.69884,130334454.71200001
2023-03-24,3482915549.8423,178373360.4515,134569082.07555223,1848494129.4896002,523410630.0,353024068.89599,106860922.16860001,53059136.9526,871797737.632,258077378.752,2192689.55382,97608351.753
2023-03-25,3464116477.1542997,179350190.866,132470455.05408384,1842901270.3746,520623960.0,357431875.8036,107978418.6441,53228569.5,909238474.778,239416199.8724,2205538.00688,92230633.7337
2023-03-26,3665804353.7351003,180710886.82,132163051.31177272,1897639196.2991998,539514330.0,415083746.60780007,120590387.4436,54746233.1008,952688616.248,280701870.6505,6485575.92276,92540148.09
2023-03-27,3469535869.5768,174951877.16,128295110.3618681,1959865150.6460998,532875350.0,408134477.42416006,115791775.6471,49778405.747999996,913242212.462,276550619.7298,3201294.88728,84799612.3575
2023-03-28,3584141368.4902005,176704874.042,128760964.25762977,1991987133.9655,540729160.0,410721425.70550007,113359733.7456,50909096.118599996,924329906.564,271735851.8342,5122745.3329,79852046.51
2023-03-29,3938587506.7434998,197072604.5745,131272180.62948228,2031909010.68,554922770.0,486380626.17459005,118401654.512,52785368.32,973226596.923,290479462.37259996,6361098.3612,84806521.491
2023-03-30,3648645868.4985995,199877612.4685,130373834.34910335,1936597461.1213,519489910.0,430286277.28760004,114958958.6794,51759896.496,1003054848.32,281107782.4782,6678211.836,84525931.49
2023-03-31,3868176246.3665004,206715224.92,132485656.22270924,2009838112.2056,429992940.0,452935874.82028,116436833.3778,52981278.8895,1003396856.992,253160457.4438,6151293.217599999,82684347.9013
2023-04-01,3822034135.5116997,204255025.90399998,132239738.57416134,2007426026.4259999,438202890.0,435108473.0267,116849131.0854,51391851.3247,1018487693.872,223219527.451,3420017.832,84179735.31840001
2023-04-02,3759049635.6662,202862437.176,131521529.6052504,1987149963.5122,433304610.0,447662310.11732,117263862.1536,51931961.5518,1005637461.9150001,257167646.35,3034667.58545,87811015.1832
2023-04-03,3404835716.5232,209322281.165,131072086.95462659,1904908762.1833,446770770.0,424996133.16400003,117964479.58929999,54572623.3116,889663062.161,258704510.55060002,6105285.30612,83674449.1425
2023-04-04,3540667744.6456,203450009.54,131459811.57800639,1946716750.2927,443227250.0,451423560.00624,118992112.9797,56015735.662599996,947989597.5040001,228666630.877,4156882.1168000004,77702780.064
2023-04-05,3531692387.4568,197374019.976,131568110.03506364,1928169885.7218,451119530.0,418931846.06347,114955935.328,53000879.6522,931073514.04,261501460.3696,2485260.5269,79380137.3464
2023-04-06,3575557206.9839,202858896.78,131434968.081456,1965815306.4083998,452488330.0,439047515.90176,118253270.6693,49584716.5439,945949239.4679999,276563213.6448,5599087.8466,86254912.08
2023-04-07,3656756881.3816004,199937488.782,131228760.42090471,2001508490.1466,443279170.0,464625706.87776005,117248687.71309999,49776504.4105,951382836.211,293514275.9238,4022494.111,85435772.2619
2023-04-08,3650766350.4588,199464085.44,131350974.9391496,1988413278.4586,444583400.0,443650356.79874,116222365.6606,50857910.322,957421109.036,261920450.837,5458312.23552,88235842.5795
2023-04-09,3752887200.2984,204829785.0515,132491286.3438355,2005144555.2758,442336390.0,463588797.56818,120388087.68450001,53039559.423999995,990661243.4699999,277667056.6776,5032630.3804399995,85785114.19680001
2023-04-10,4427434266.3624,224412174.176,138063300.14069858,2193659360.4974,487473020.0,609163337.1106701,125959067.92,55783450.169,1166254330.0,302384300.8966,8368013.851829999,91684232.2773
2023-04-11,4393446929.5628,222269095.95,142226191.35681733,2258949137.9779997,504442000.0,618389317.4696,105726400.68370001,58427628.188999996,1219928776.4689999,283839926.68439996,6211851.01,91350730.38239999
2023-04-12,4349026762.371,208508418.4465,141502339.48244056,2216986038.795,488246150.0,546716305.6079301,107279535.56799999,58195855.1885,1264195586.9,301642016.7441,2512547.7614999996,94751341.88000001
2023-04-13,4378530534.4649,219334577.4705,145004015.444032,2300717588.0576,510321470.0,567116580.08414,106960597.4573,57633207.0568,1265036465.0679998,271614877.9404,3864016.8963200003,101028366.3608
2023-04-14,3965488566.8162003,210199614.24,144510575.11078343,2195326434.4498,480535950.0,528160864.75772,106054628.2114,57795417.230000004,1211048840.227,253951840.50980002,4045170.7717199996,96939971.02160001
2023-04-15,3969189999.1622,211633149.664,143850787.08616033,2225737594.3659,480582310.0,537471112.42992,107492673.8256,56989049.9911,1192357341.878,213166848.2525,4116310.9941,96089884.35900001
2023-04-16,3931692145.2086,216579330.163,144425746.41989613,2199524094.1694,480989990.0,510652492.52125,105484016.882,56577815.006,1168218867.318,189498177.6942,5938662.353309999,92586651.5457
2023-04-17,3815985151.5909,202276533.231,142767849.48340857,2199172197.2326,485897040.0,498976292.5188,110201081.2256,54346638.7088,1151993559.75,255820615.69849998,5223742.70178,90241832.15879999
2023-04-18,3866176125.0837,201300019.6925,149283859.80344895,2312017903.98,491385710.0,618055746.6277499,106812196.46,59554280.727,1164760854.178,259541366.6475,4969736.050032,99040630.08839999
2023-04-19,3629555354.3367996,195630898.4155,143613102.41531682,2069200361.0496,490154730.0,513964164.183,98004378.46079999,56361359.9934,1046113361.5,265613150.336,5421692.3376,88846278.5064
2023-04-20,3664108338.3823,192538779.32,140639045.0201801,2082070546.4556,498381760.0,546324777.7904,104359213.07440001,54743284.399000004,1030931864.8,299081775.1952,3552626.31094,85799264.325
2023-04-21,3605317566.2692,179818807.826,134795170.19529545,1993588859.0272002,465409180.0,498582274.9579,99007076.5827,51195112.345599994,998421495.85,294923883.431,3998603.1396,77503022.5734
2023-04-22,3737790065.4214,188764175.632,137759681.90596986,2077625999.4624,465353460.0,502563747.30881,97337797.79370001,51150970.188999996,1044662691.6,291274336.35590005,4918762.31292,74210751.7956
2023-04-23,3680837468.0516996,186303079.1775,137744378.53277192,2004467225.6784,469023180.0,449766631.86800003,96200423.8508,52220691.824,958956187.5300001,219935634.82999998,4953773.665139999,72499943.03580001
2023-04-24,3628923687.424,187065245.68,146354459.70881498,1992281176.2461,463673270.0,456625250.9667,93858962.414,51862406.9209,967325354.918,215978312.50270003,6707830.55605,74227315.68959999
2023-04-25,3707686839.8458,196315251.907,152077870.2749843,2108178039.0177,459468220.0,454312194.6236,100152466.53299999,52697720.7927,995063413.6960001,223638056.6447,6664698.61638,85737717.5616
2023-04-26,3416127691.8544,172432027.345,143914961.7950973,1807288510.3578,471370620.0,393953519.71448004,86676757.10999998,53770015.390599996,945036463.382,199114827.01999998,4132021.1204999997,72861508.987
2023-04-27,3683539530.2806,172261619.598,148373294.930634,1940690788.8422,431256190.0,434372374.35651004,88809910.00479999,53142590.9532,1148534199.88,222497533.053,5004484.2043,81965140.69409999
2023-04-28,3695894744.3519998,193460332.141,147865553.1064997,1987783653.9909,416987840.0,417680340.89320004,90372755.3888,52773060.6994,1185423734.0,252451713.4494,4290578.807130001,81062745.2956
2023-04-29,3679707417.6769,199686829.039,148074021.32347775,1993528320.2626,416986120.0,432767257.35719,93203952.8672,55444058.820700005,1194846010.9720001,276957322.1515,3996577.9923700006,80755003.2128
2023-04-30,3628717653.3858004,203271499.3425,148090445.02948266,1967548363.051,422070360.0,418936222.11340004,87769941.9315,55434495.73199999,1139804132.381,286258615.2508,4699695.62832,81083865.03999999
2023-05-01,3653168596.1009,183913503.34,141252123.8361168,1904761712.2416,429321700.0,421719811.72539,98554310.8122,53589971.202999994,1105657115.76,252031295.14,3752130.4004699998,71455121.4056
2023-05-02,3717636799.1895,193358838.312,138428165.9367322,1970384671.8648999,427345640.0,425107645.936,96392934.582,54063121.656,1168693280.87,277609512.1243,6033856.2,79681454.31240001
2023-05-03,3610737568.3736005,204676058.165,140037792.48363328,1945634446.198,419521290.0,437499410.31212,97769652.329,56863656.06,1160327282.68,293300223.32079995,6552538.18296,77630116.605
2023-05-04,3716096513.513,206708993.636,139345771.8430577,2022429589.5242002,413624990.0,424845753.89536,93573967.64,54492017.4144,1181455065.1999998,190342152.9928,5330701.27125,75114349.15900001
2023-05-05,3917319117.1396,223483382.4,142692522.22122225,2076456009.02,395074590.0,480757961.15620005,96904698.8094,55516500.9344,1205073379.3400002,260129660.0881,7154914.49706,81608262.04079999
2023-05-06,3658524179.154,218473916.564,138313538.98941657,1945413444.4055,397200930.0,412817648.77184004,97830510.4376,52197931.966,1201233973.6560001,232451992.1966,5096484.20422,80537863.97
2023-05-07,3643411168.1272,225022662.08,137139802.0824528,1924002689.3088002,407164380.0,420236162.53455997,103994550.53600001,51913613.9794,1189234476.3850002,283287405.36689997,6371686.34375,74494746.893
2023-05-08,3763226421.2056,254028424.9635,134177820.85526064,1974799575.974,426242470.0,456452699.49804,111271677.9312,60399998.329,1165922680.181,240368530.275,8786737.991519999,72408345.18879999
2023-05-09,3833827081.7225,225169411.2295,133771978.81291583,1979530795.3076,426013430.0,454113449.06071,115095875.9549,59973416.9841,1143002009.095,275640274.4719,8065244.68258,75879677.1432
2023-05-10,3618629572.7169003,202423071.637,133752804.2158215,1845177269.0289,415830370.0,456744482.78858,107473027.61,61141976.70900001,1067155336.3,247215383.9874,7960079.5877,68931794.9888
2023-05-11,3765607946.9792004,191658956.37849998,130260044.81989668,1962743355.8225,417984330.0,454514263.6254101,110214519.26099999,60277741.9216,1156356588.72,230601102.73839998,7352699.362799999,79321057.5484
2023-05-12,3679246202.2426996,182572267.956,126070711.992332,1849506607.9043,407511330.0,439336701.71475005,108953492.46489999,58515835.908700004,1100006219.8850002,189146780.0718,7587491.40552,70623020.05440001
2023-05-13,3696649224.1076,191037255.4725,126412365.66693603,1860808599.8562,411630800.0,439128518.56000006,109608197.2912,59655329.734,1096874902.721,197681588.4954,7187171.217379999,70512558.3464
2023-05-14,3719103600.8555,199040935.9,127354491.2784772,1880619595.261,416089390.0,444843990.03676,108617788.072,60884190.2246,1140824480.612,179171533.599,7368779.012560001,69719585.41600001
2023-05-15,3731370884.3008,203245163.848,130048475.32005695,1972900911.176,410239310.0,465717312.85488003,113637185.78119999,61681151.9172,1183207485.816,286212993.6682,6658511.829580001,70197346.47049999
2023-05-16,3759224574.1476,201558347.8625,129975015.76947127,2038185027.9104002,417587780.0,458400701.03016,114855209.2305,66546381.901,1128463591.76,286007426.7904,6660952.419,71913310.5384
2023-05-17,3783241343.0133996,201746353.134,131658636.2046026,1959313334.3072,418853410.0,499391146.26866,116510504.47049999,61094633.702,1206087756.409,221719485.4398,7678632.55488,72931210.7088
2023-05-18,3618198356.2730002,210403914.756,128761225.63406147,1947123326.7968,422286800.0,488098168.32196,113865049.3072,62191518.3392,1107410473.4,230165224.91500002,6717343.886080001,69097683.8188
2023-05-19,3609997141.7427998,202062698.696,129092449.33280024,1939279828.6192,432758930.0,453914377.31717,113853892.9312,59719009.107999995,1095968441.4559999,210522183.1665,6697929.17592,68281068.8409
2023-05-20,3668601694.9195,208589537.33,130087730.16989365,1988987158.6986,432350590.0,482274645.27698004,121493829.48369999,59484213.2884,1116222258.048,188955864.12039998,6530213.387999999,73332688.6305
2023-05-21,3660881415.6331997,203506064.82,128939663.61708678,1978939681.9299998,436517070.0,459622587.27208,119708193.90130001,64164599.800000004,1109380002.804,207932777.04320002,6550341.02256,71808090.01110001
2023-05-22,3672753199.6318,209186152.936,129715032.05819315,1969802673.3775,437349420.0,480242436.33653,118605502.796,61343778.2828,1122221471.0,192553151.1504,7087617.337859999,71564883.033
2023-05-23,3713328925.9155,199870842.759,131831590.70186594,2099048393.4822001,434283490.0,505838219.39040005,120596694.522,60698546.2261,1165627069.898,160046813.0712,9526518.79536,75819378.1283
2023-05-24,3881510393.0464,191110414.57,126534991.16346653,2076960112.211,430425720.0,523165246.81002,124361912.11729999,61441037.8214,1001391894.496,204346607.9152,3921386.3460000004,73730477.909
2023-05-25,3825365653.6728997,200842223.323,126716896.6429748,2077829707.6876,432795100.0,517815959.91126007,122551919.6636,60575772.98,988672316.0,210207077.771,3409286.3513200004,69756957.9192
2023-05-26,3689548993.3893003,189058249.814,128052305.2216806,2094561528.575,423332280.0,538358867.03285,125084688.4015,55146318.269600004,985081164.618,136625373.1258,2043058.09574,70435654.1653
2023-05-27,3754442528.5745997,190616326.568,129166036.4230452,2067818135.0925,425976410.0,529208799.88404,125769037.002,55048159.3185,984238965.558,236867678.77190003,4305173.2236,71747916.59750001
2023-05-28,4007790216.6520004,212736625.652,133662057.42014496,2192510908.6381,426308570.0,557628300.89232,120647387.36719999,57812543.0388,1134819618.334,183433555.327,3878793.7299200003,80050715.3454
2023-05-29,3959568154.3461,199894411.402,131257288.13507365,2183963585.62,426845220.0,529491460.16586,115230654.39199999,54489514.3792,1124534416.19,179607358.42900002,4693101.51024,84455483.3816
2023-05-30,3953778647.5657,208324029.918,130919216.09889954,2199929404.2200003,435714960.0,531373681.0823701,118146021.99059999,59099716.03479999,1126786644.729,263661887.6058,4328427.9043499995,83557738.2612
2023-05-31,3877949418.4210997,200865330.885,129513180.07606275,2101352400.741,446607700.0,512692986.45281994,114757935.9394,54615910.7113,1049224665.885,280651647.0291,6305529.6066,88090848.25649999
2023-06-01,3888131733.3959,201820582.08,133386982.1933796,2114904893.559,457053820.0,509203407.80896,115273455.8136,65208243.2718,1039954298.644,242788294.8472,5781913.78112,78120044.2591
2023-06-02,3921383370.9782004,204286505.911,144024055.71099508,2156138188.6040998,455884690.0,500100448.81324005,114314766.2715,67055943.0492,1039583070.48,292638337.9318,11070244.05536,77979164.2421
2023-06-03,3946990185.1658,208353917.048,147912212.80776665,2115831990.5078998,452512740.0,486743177.78254,115811121.39289999,63314532.0064,1039167573.762,183450557.868,10023831.86546,79847901.4515
2023-06-04,3808549898.2328,207164241.18400002,151650856.26918402,2054565446.5515,448590670.0,502038386.06845003,113833612.20920001,61954938.8102,1061117535.27,153482832.538,9884201.36159,77747572.614
2023-06-05,3918788374.0306997,205839383.88,156509656.29484034,2089532111.6560001,440966530.0,474214162.76056,112474825.794,60059514.7136,1123630074.164,284286882.00479996,5664413.0256,74958123.8358
2023-06-06,3803173625.1524,185724061.6345,176517224.90497866,2075628313.6376,438811290.0,505701000.4455,112725937.142,63449662.47,1099282811.842,132627721.8112,9023118.937520001,78061815.9068
2023-06-07,3510654368.1744,183680775.22,176448494.0522481,1938814031.9026,441880430.0,463473393.67200005,111123356.5845,63739907.7604,1037437909.96,227722601.6935,8542554.05003,72989519.964
2023-06-08,3539300133.5012,185518805.945,178282705.51810893,2013064242.3687,436828150.0,463123530.17626,117365569.09179999,64992916.8455,1041321696.544,210697789.3392,9751012.42125,74959238.3612
2023-06-09,3515292031.4960995,187232035.368,177528149.4732597,2021287203.7343,435052560.0,472319084.18048,114682090.578,64592545.8798,1060967469.44,233356523.038,7094314.40587,73791083.9237
2023-06-10,3458452070.2908,189124258.372,176011197.95716974,1953471054.3927999,433326550.0,459182024.44058,116287387.0048,70592439.8125,1067270943.1290001,191680004.1442,6598510.83792,70638787.4283
2023-06-11,3374460635.6159,179120388.967,176808429.3190542,1960240749.1792998,430271660.0,493692195.41119003,114851875.0202,71948736.2192,1088327762.605,234198995.5131,2257256.4375199997,68967009.5211
2023-06-12,3483392302.3747997,184843740.5725,175310306.01565766,1978089340.4553,433279400.0,483177056.66762,118632256.03840001,67696533.4134,1069351844.6379999,242425898.12950003,3169225.27915,67836134.076
2023-06-13,3491152540.3385,183258190.956,175287080.4815565,2088255419.382,440005190.0,486944861.3378801,122321207.2568,71774023.98719999,1085598301.512,231776538.838,2643804.2252700003,66838352.22539999
2023-06-14,3424367294.4698,196063618.151,169914564.20101056,2017385004.3490002,441690920.0,463216039.44168,115134049.0894,61511885.2332,1029278970.256,119938100.5544,4555774.87988,69351479.1468
2023-06-15,3502395388.1861997,183048602.0235,174593984.34224486,2040776929.6541002,430261840.0,482591127.87405,116295421.964,67596833.6224,1087872240.2,166873475.23409998,5549518.723839999,96600683.88180001
2023-06-16,3578752270.556,189038464.3575,179572703.59064543,2169108705.124,407104730.0,537020947.51683,116599528.26,67540880.7246,1263166324.9359999,272494151.7683,6046711.26825,81214608.2064
2023-06-17,3524135992.4674,194952297.158,180832520.3308304,2111730555.795,403480060.0,531405341.39432,114779204.52559999,71944851.6118,1236460526.0440001,321639132.2334,6347229.33852,86931492.6544
2023-06-18,3522477315.4456,194383933.24,179399711.76323342,2146585418.835,411094400.0,529282914.01566,114750629.2662,71317769.3382,1206297202.07,274823548.8103,6483329.96256,86522122.7736
2023-06-19,3718192007.6240997,193724427.5175,184143540.77728802,2215250033.1332,402279040.0,524091381.16028,118296089.21079999,70969041.231,1206102958.7,282805255.18200004,9564063.79648,94954839.188
2023-06-20,4278684430.1959996,218661107.325,196054299.5986575,2423409793.33,470344090.0,570404434.3249,131581465.95910001,66957532.383999996,1392447243.132,197873508.95520002,15479771.97038,108940641.3672
2023-06-21,4387741788.8725,201692804.046,207025089.88654208,2294201321.4107,536081110.0,526660103.81625,131543651.9648,68261420.1488,1390783123.0,192535484.4612,14015387.886,123944539.47980002
2023-06-22,4385256922.0991,208491805.363,207665225.937661,2371308761.9756002,532360910.0,529232033.2177,134574656.59930003,63750782.188,1383497029.8,199416190.8437,7135167.50284,109811790.79200001
2023-06-23,4380321477.2672,209811132.3385,213220136.12428603,2470996942.7581,564993510.0,532208966.47376,145777659.09179997,71343647.07699999,1411525243.1560001,289485023.2695,11512760.10126,117529832.30999999
2023-06-24,4313954377.5038,201477358.329,217672919.04273468,2443857543.0480003,554729170.0,556815040.9303999,143440756.8544,77306208.1645,1413264473.279,283230580.2156,11753224.945120001,115490845.464
2023-06-25,4308038451.492,197747356.4725,217737904.3283728,2454062252.1654,556983440.0,537538181.78836,148505536.8028,76598058.49419999,1426096198.104,202635750.945,11236011.20256,112893933.7701
2023-06-26,4322139934.9095,204309616.286,221305244.47706145,2460514408.7032003,549812090.0,549565319.2325001,148985580.9784,75896369.712,1390832229.542,215625142.0108,12732924.344250001,108025342.074
2023-06-27,4413753219.6313,210929158.212,226774302.63750678,2541336179.0497,564504090.0,565212009.2428801,154090533.83310002,81311351.62619999,1373087926.977,204819098.6615,13034049.806049999,110962662.6069
2023-06-28,4219549038.6007004,207667765.422,232463303.3564741,2540780189.0402,546264270.0,518871225.8464,150893770.947,78707925.85,1336909338.954,199392953.0386,7064539.150950001,104290478.8596
2023-06-29,4427652073.4299,183348776.157,236025071.87182334,2540066864.2545004,542654480.0,536994935.48806,142375733.82,77406635.837,1366201048.538,259038039.24159998,10983795.15832,109144476.2672
2023-06-30,4037974325.52,198047755.168,234329733.0784572,2327258452.773,529176510.0,483255929.00352,133917037.38569999,89754946.4121,1240974352.35,305414572.543,14254344.00806,102508782.5088
2023-07-01,4150300264.4561996,208071873.442,248487625.9264566,2339962108.526,525167820.0,521317112.92141,139117780.8816,86193977.9364,1264748815.461,232961424.2995,10694243.317219999,103851837.801
2023-07-02,4136690715.1105003,201256362.854,252974842.569688,2312316925.8979,529975640.0,519287354.5804,138833281.70450002,86768477.2653,1239814475.4290001,176130769.8752,6400798.05544,95131914.6583
2023-07-03,4531631852.9354,211634079.9085,266707004.6415852,2439868990.0696,531045860.0,579705047.1475,141954233.3268,86930767.0299,1322462932.1,193809082.3562,7825163.533000001,109315170.0837
2023-07-04,4354385952.646299,208117712.693,284392821.7855682,2433802950.5283,519427140.0,531405618.2771801,141556745.3044,86476731.6164,1292699155.204,146180890.0284,8684416.78874,103805659.692
2023-07-05,4280873713.3952003,200235169.55,298353497.71686214,2465043417.3676,501947880.0,528346416.27125,138933095.6404,87853506.197,1285862818.66,303375322.7875,7056541.92555,101129233.8287
2023-07-06,3905530537.2828,207158825.035,296350201.94442624,2370310917.4702997,513704850.0,502803046.98036,140068397.4252,99354323.9235,1250578957.12,285821606.0,5134966.551,94622726.7466
2023-07-07,3957735825.1492004,210399616.203,301282703.3193536,2371777729.6695004,502169400.0,514088494.71751,133131339.927,102652199.748,1240716201.416,291721115.1308,8370467.80722,103130923.725
2023-07-08,3958884339.1938,204015514.712,301158599.1643107,2348757209.4017,498639050.0,452232879.31382,138793846.759,97291056.148,1243843111.6890001,324867607.64750004,4129724.69216,96743603.286
2023-07-09,3906935556.5534997,205110167.755,300100302.685773,2407675380.45,497653600.0,461504386.86976004,134548823.29549998,98333811.31,1229426484.356,303561792.5495,5042910.34275,93936163.8168
2023-07-10,4061937184.5516,209040902.1165,299483666.1465023,2445832749.6879,490218130.0,103061785.40354,131791359.5456,96602664.5492,1343604374.8720002,224661168.4288,7366361.919840001,103139711.82800001
2023-07-11,4151604387.2836003,211811728.287,308817245.182812,2451712565.4820004,491307640.0,71764217.85096,134089831.0378,98257101.7648,1347988507.68,385683143.7584,4983179.880480001,106790751.09120001
2023-07-12,4219562583.8554,190553421.447,308771761.50127476,2611978178.0128,499206690.0,461502884.89124,130898422.43499999,101062176.8282,1355629555.304,339453781.3792,5519740.061500001,105690884.1153
2023-07-13,4382936676.2584,223279333.9395,320429958.32318467,2534085355.803,526611960.0,541393406.31218,133575542.2341,100574566.4918,1475827019.8,419751470.1257,4786685.19567,115387773.1888
2023-07-14,3933778504.2809,200154927.5615,306135965.5758485,2466156678.2251997,523989260.0,472401842.92305,125067971.98640001,104877304.911,1293514686.784,429908233.3045,7157810.620239999,105775637.0504
2023-07-15,3897899661.7114,206798861.0,305254795.7930178,2470751473.876,523091130.0,484228270.8096201,125571117.3568,105780946.16,1285232129.2740002,432861062.25339997,7235874.04687,106516117.02000001
2023-07-16,3914112264.0924,203728676.614,304663504.65915495,2503220513.3364,524289500.0,478719568.32420003,123316641.62959999,105292800.226,1286903377.592,391129349.2218,6930198.23184,102434776.183
2023-07-17,4017245782.7647996,189206297.593,304104248.09045845,2518884343.9300003,521829360.0,470252817.48142,128496126.1314,107738779.479,1258494321.69,610145152.1664,7033544.3917499995,98208271.7952
2023-07-18,4048545099.1555996,191486133.5725,295125210.6696537,2563067922.926,524947890.0,486326926.85625005,134374585.01,106517012.1801,1337337029.8200002,346276693.46320003,7046767.10379,102498803.8935
2023-07-19,3993739372.2096,188711348.291,297786664.80836433,2533727365.028,515067610.0,477136420.3153,135907572.96249998,105546607.912,1313176061.94,363541608.9368,6919737.1605,103010505.10630001
2023-07-20,4143359925.3832,198328339.03,293993942.9500326,2458595187.7427,515563100.0,493222065.49345,130026189.1,104963530.86299999,1338630689.4959998,659837192.1155,7250823.444972,99103116.93100001
2023-07-21,4059866979.1152005,198406353.083,286880717.63999337,2435173992.896,496932250.0,476675803.20336,127061166.1504,104143889.4788,1326052149.6490002,503522707.76,6697057.4856,100564371.4768
2023-07-22,4017404306.5771003,199969975.427,286099938.4068006,2390090326.9379997,490504440.0,483780360.70725,126747937.91430001,105596905.23779999,1332269998.5349998,374842442.419,6344823.199105999,101355626.90849999
2023-07-23,3879981923.4332,204517476.17,288503512.6549077,2394835619.0638,487285220.0,482024991.09765005,130895452.24440001,105813395.9984,1331045083.996,273563425.5056,6898338.428603999,103641158.2572
2023-07-24,4136300113.7531996,199126464.78,279737488.2803756,2467485091.3409,511006940.0,721651838.42173,128172173.295,103842251.785,1310948726.888,450726755.5739,3496146.513708,101383107.6328
2023-07-25,4024927605.7952,195368786.015,280384319.6331553,2440554740.7544003,509925110.0,678515788.8896,135184829.1592,104604784.5759,1329610239.52,392352219.8914,3733846.126689,100242452.2736
2023-07-26,4065691451.4272003,197647422.627,283608227.52632195,2455876565.4842005,509208510.0,637094716.02252,122080323.5686,105845885.36,1290438134.217,202529701.432,5175991.187008,104841483.18540001
2023-07-27,4078202075.0129004,195080048.273,281707589.3569258,2480619094.1152,500025450.0,646850517.6693,129839898.0465,108060211.984,1309787565.0240002,297274321.9402,5246777.026063999,98265375.4065
2023-07-28,4028754765.6253,188986347.0,282722588.7065936,2488194173.1756,511570300.0,745024390.4004301,128999420.6895,106158742.58,1318641170.6399999,255883847.0402,7039637.9235000005,98443435.81799999
2023-07-29,4038137867.4136996,190823595.398,283585758.11947006,2482103652.6445,511116890.0,746668623.54108,134093510.9158,108599848.4375,1318525295.7460003,262164374.4138,7003956.69144,96331164.41149999
2023-07-30,3973208927.5312,193865837.122,282757831.29854065,2473653691.5387,508665430.0,746737705.57042,133462403.9283,107809567.4345,1316917811.88,324419244.56700003,5623082.84454,96035184.4138
2023-07-31,4050022024.1983995,198289864.59,283004595.1520313,2611277700.2316,507412150.0,739158467.76975,131283725.9469,105665505.2732,1298332368.8329997,401582197.2557,4876895.007512,94007914.1232
2023-08-01,4113999494.9874,203099910.839,287279569.2324354,2493735410.1770997,502994000.0,764438390.0102401,125529358.6328,106288696.26,1312553067.184,372207850.1875,5521911.137730001,98282314.70660001
2023-08-02,4140032708.2342997,191486552.483,280898184.30846226,2488779302.1954,502148900.0,740455926.25276,124584287.7425,103171830.91749999,1277434011.57,375417795.65610003,7956111.065615999,109823791.8581
2023-08-03,4123128795.6972003,191732509.8855,282322494.83435297,2530434701.4960003,511949580.0,750795271.20514,119956343.85700001,104961751.9796,1308708254.394,399929377.348,7814068.732057,91917519.404
2023-08-04,4219378847.7226,203049990.674,281125507.26318485,2540506488.115,510763900.0,729617098.1543,122532795.3563,104654410.94749999,1276555437.272,402922410.61759996,7428601.9935,90689295.4624
2023-08-05,4151305200.0408,206713299.95,280950564.587339,2529682912.7606,509564420.0,731638224.55145,120303894.8553,104738650.7552,1287563261.1539998,257427575.9475,4247887.851438,91101475.2288
2023-08-06,4093550074.9097004,199286636.697,282461431.8000996,2524573550.8794003,509868120.0,727004799.59128,118559838.0312,103117332.9937,1246314770.0159998,262169880.2852,3811523.2188150003,89072868.88499999
2023-08-07,4132866521.4874,200867287.0525,285147505.57386714,2582751662.0,499571640.0,709998002.48896,115045140.39,104670026.1215,1284946209.2150002,263968601.368,5661889.658586,92356455.55770001
2023-08-08,4627593243.556,215399148.7115,290438324.1849633,2653491180.0015,524246280.0,465795692.23552,116664611.1642,96628253.6794,1507244091.9120002,335677298.06939995,12464838.224666,94404347.7363
2023-08-09,4365861786.398999,204521694.1555,288644452.5302295,2640836498.0346,529055420.0,452045660.29389,121177474.6789,109295598.9242,1354885507.152,311623533.28,9814441.934484001,90603901.9368
2023-08-10,4373020277.8727,208602688.185,288478347.9336315,2715615551.4124002,517240380.0,461457994.04,119777844.24820001,110725717.612,1357165227.612,392355356.72,10765205.1234,93305322.4032
2023-08-11,4357071009.8675,201153207.6875,290078921.44784933,2705885027.7764006,504986000.0,483940637.76633996,117812743.1224,107688478.7446,1339630520.35,280860752.4263,10587192.150834,91744148.1046
2023-08-12,4323303225.259399,198635448.596,290171018.6095075,2714058690.1334,504209960.0,489241098.20120007,116916276.8616,107299227.935,1319780306.329,258394183.2676,10640050.69532,93262596.2763
2023-08-13,4238213645.9079,203875349.774,288877442.09956205,2704820205.2750998,498127220.0,474087405.12832004,114529237.2628,106393880.31,1321968112.08,272146316.636,11416921.407302001,93307651.5399
2023-08-14,4021315950.1940002,194468120.7445,290338964.20731103,2706341149.616,502343740.0,462688632.58186,113915438.756,107997274.405,1368073678.72,355336316.88,8940166.002502,125583015.7956
2023-08-15,4211126377.4223995,201102446.5495,288454658.5935027,2745069795.8568,511941810.0,490739838.52825004,119085951.0025,107249386.482,1386369065.652,433449584.6746,9309523.0635,95324104.1408
2023-08-16,4264428212.4796,204819915.335,282708563.09603375,2764337180.1134,515336910.0,496758641.14838,126981868.8984,104302299.4798,1389286313.6479998,461465053.69780004,9788168.118375001,106087294.18980001
2023-08-17,3520648763.4341,200373832.048,256426983.5573338,1905914723.5822,506763510.0,423076157.25384,74547624.6575,77263606.0732,1013374616.422,704427434.1522,8473973.156118,82593187.7165
2023-08-18,3174671025.9038,184228607.789,233358628.46690944,1867571025.203,455189130.0,404995734.41928,77694373.8152,73787958.74759999,1021026022.686,436381671.72800004,8154090.614516999,85604185.10000001
2023-08-19,2950693557.0188,183974336.83,233825656.9081414,1877321513.2991998,452492590.0,415214850.29739004,82849914.492,73653615.40900001,1043073573.692,364760666.84239995,7607379.32352,86777106.288
2023-08-20,3024725007.4259,187483688.6265,234657750.272717,1951825365.831,454987450.0,420806746.17713004,82765540.6936,75261367.93079999,1048239723.968,402318630.5552,7722400.991700001,92312005.95210001
2023-08-21,3051760704.3578005,187485215.74650002,233218667.01160046,1951958272.8665001,453423660.0,414349508.9098,82735647.6742,70660167.8434,1036328176.3670001,212570205.284,8953855.9083,83008835.66250001
2023-08-22,2943733004.2965,170631434.171,233768908.11125994,1884113378.304,445531150.0,408046009.58950007,84932197.5961,70198693.6376,996128248.434,344096475.60289997,10754796.071398001,83536871.818
2023-08-23,2894580882.716,161017233.274,237699541.9532925,1943448349.0341,457787450.0,387629624.7131001,83662389.8482,70441424.22240001,970750566.345,140428243.6957,9295140.379228,81044253.6384
2023-08-24,2915392050.8910003,161776283.492,235503833.26170623,1969740601.5648,468831680.0,378655591.78298,86656844.61199999,70580210.84400001,959519190.347,400754089.8704,8053846.122784001,77281804.0566
2023-08-25,2882117733.86,160679540.065,234400288.0611691,1946015290.8834,436735480.0,379891309.3852,91261237.22600001,70586509.7568,950248909.093,383599208.3972,7586786.852260001,80383893.568
2023-08-26,2907343761.1482,158139115.7205,234059271.4208618,1945267711.0835,436346100.0,375804743.58936,90828914.407,68205439.0984,962178537.12,383875126.34800005,7693895.35548,80901277.99810001
2023-08-27,2940467673.5051003,162497366.056,235380643.0741821,1950523127.3070002,431022630.0,386755179.67670006,89838484.12,72100859.832,1001818192.408,367869118.2408,8706367.79332,82382637.7647
2023-08-28,2942008108.0747,164934644.13,235303763.86246997,1940077177.28,430795860.0,392832223.31000006,87633736.2615,71786040.29710001,959336573.945,180591669.1136,8454047.445164999,84867008.0874
2023-08-29,3275783068.7033997,182066332.016,263252694.26180404,2138205680.2012,443508460.0,470882529.90016,99412649.0874,81545295.3648,1225866664.3360002,363635779.855,8517041.001216,116744694.03090002
2023-08-30,3152260636.5012,179993526.56,257902532.10889536,2112728779.3343,417484570.0,415619056.26304007,96275044.10159999,75093362.20719999,1093573535.1,193123592.4864,8976728.090400001,109376288.79800001
2023-08-31,2823070988.1264,177247730.366,237023056.6880964,1878792729.0802,427657010.0,382669723.4624,91915402.20719999,68839240.781,996555082.887,353920634.704,7226630.69328,87126679.92500001
2023-09-01,2845002646.8156,185546725.40399998,235190770.56421828,1860077363.1471,427914420.0,378442226.36976004,86578670.3018,68472852.62,1005679801.8210001,240583494.3585,8141800.929708,81688974.87040001
2023-09-02,2773487559.1754,186228832.832,240608077.2756216,1854098995.7382,428637620.0,380960470.94816005,88956524.7234,70121948.6273,1056462134.683,195417839.57050002,6869577.28728,79693837.96
2023-09-03,2769673415.4362,207159759.2565,240672288.42731217,1875164121.0511003,429894140.0,393546917.92309004,89971268.7194,71133842.64649999,1066040676.0120001,273900697.1091,7786150.8515,78708767.081
2023-09-04,2764105537.1144,178929133.755,239300101.91836965,1879826544.7086003,434581500.0,377077838.46057004,95318404.9905,69622712.7736,990332262.5480001,450028478.88470006,8105957.3376,77029543.8688
2023-09-05,2836840757.6286,178288346.416,239458099.32803568,1935558334.0662,435631400.0,379243070.6891,94445250.6032,70698955.3724,1009165896.92,286846008.424,6237187.99605,78376844.2842
2023-09-06,2823099788.4174,207943517.526,240223954.35022563,1887963718.785,433179170.0,391626648.17976,92202512.7064,70639584.6391,1023410156.144,262179252.04299998,5390503.820599999,78647156.5649
2023-09-07,2852934873.301,220451786.052,244672637.67930984,1921580492.5904,436286100.0,416044640.6228,96633800.9425,70260683.516,1094552360.178,282766241.19780004,5562365.9841599995,81268635.0
2023-09-08,2830817797.302,212532932.0885,241484483.67117345,1919217391.7146,432350250.0,396894766.31911,103293375.226,71809158.854,1081078756.316,296305794.148,6078011.595710001,79450793.048
2023-09-09,2824644011.4144,212070214.605,241463425.2277225,1924458859.4231,428033380.0,379405774.70054,101890010.4846,70728975.7482,1069573936.175,299318681.742,8410573.93048,80056414.49520001
2023-09-10,2771592177.2701006,203331321.5205,241542867.51590255,1887103930.8896,424859500.0,376106899.28436,97471314.498,69668908.36160001,1052906312.63,360576365.482,6671748.818159999,84929194.69970001
2023-09-11,2931223493.7220006,202319046.6385,238537470.0816511,1913673774.0365,433437090.0,383586737.20065004,105062785.55440001,70578722.8628,1050706993.734,248073055.4417,6407119.56654,88816248.4356
2023-09-12,2926432442.5582,198102100.5545,242651641.4515325,1958368285.675,424726660.0,361121342.39065,109925091.1592,71741435.8615,1064609211.404,314837197.26320004,4757005.29139,89630803.4027
2023-09-13,3021280721.9686,196745670.528,244920100.6355655,1982957648.5326,428790970.0,408790743.16705,107295719.6249,75569905.2684,1113559789.76,299235207.9375,4810869.17964,91159365.2992
2023-09-14,3103523101.0567,195879663.043,248434665.20522526,2074498832.3,457783540.0,418255459.72686,112601300.288,74543869.19420001,1195708608.9699998,252178114.4316,6126541.18293,90111016.9836
2023-09-15,2972195099.6329,193875580.96,249409442.29310343,1989453674.0281003,451641130.0,427867489.33048,124324298.575,75716890.26339999,1139321879.344,357632013.616,5888702.5974,88097521.1302
2023-09-16,2961056269.3674,201566518.647,248353748.51669133,1992869187.1,446553770.0,425348728.07303005,121725830.2323,74559288.53999999,1132525756.3860002,258435130.1108,6664812.705320001,91411021.8216
2023-09-17,2917501138.3334,201131529.652,248031321.29314786,1975695308.9903998,443537640.0,412210912.33176,119498330.22399999,74799649.5818,1119452317.92,294275117.445,8808055.354559999,87617967.6489
2023-09-18,3060837563.794,209706593.3545,248473475.1116462,2027229666.0615,453770480.0,413501666.14375,110539410.6481,75591465.3574,1189121581.772,259859382.6017,10440224.144890001,92028890.7945
2023-09-19,3194181466.175,215295998.648,255049087.74871203,2091581847.1390002,454836370.0,432518184.28744006,112609236.56979999,74445939.195,1227850561.682,271579916.16499996,9482996.463,97809171.2648
2023-09-20,3109346681.2252,210703389.594,252511081.89836538,2082097282.3444,462305220.0,408692636.67346,112761222.652,73614915.8714,1134838836.8,296789786.8009,7804219.6276,89799361.652
2023-09-21,3120070704.1322,206537064.129,249884728.1932139,2040797417.5695,446576150.0,359441756.14426005,119074480.1135,73533269.2236,1123487148.98,288385542.659,8041628.475520001,81404344.256
2023-09-22,3121578300.0689,206000861.89,248766549.59778717,2007313150.2375,444400440.0,372608195.781,127047814.08430001,73974707.77759999,1088058315.862,289824057.248,6448508.70356,81323150.9967
2023-09-23,3086041825.5803995,217503731.048,248411428.34494638,2003228382.6655998,443649370.0,357649473.71252006,125116897.9456,73769632.6162,1090597377.146,259007757.58100003,9360218.7776,84412402.512
2023-09-24,3026159140.9265003,208602323.069,246034309.9851318,1931269693.4836001,441315830.0,392583602.7483,119378509.95099999,74412243.4216,1060158717.19,225182315.2363,9102999.4418,90202823.4276
2023-09-25,3008891973.2714,196268259.264,246144812.05196586,2026477148.7125,435582360.0,419540518.21704,115432842.2657,72238719.33379999,1116679393.276,158960048.4853,12174850.92915,89627767.9439
2023-09-26,3038589944.9048004,201141998.99,244394727.89562935,2073819595.8534,447058720.0,552173700.68943,114510581.15380001,71802041.1228,1077883105.1100001,223601722.2536,12292320.87222,90116860.4127
2023-09-27,2991992405.9235997,214355599.932,245802701.76551569,2010254946.2705,453504260.0,554458080.14861,123279789.1559,72130986.6618,1088288044.42,237937221.9561,11316724.781,84834339.6296
2023-09-28,3206949189.6157,221769338.3505,251830202.01739892,2102036155.8624,464404980.0,637807768.07098,136512382.2306,68285573.52160001,1276322646.0180001,266478679.7418,7771272.34734,88822809.0857
2023-09-29,3037161698.6505003,208990186.4605,250241428.5376896,2056542786.4325,441520860.0,588930268.48315,131239495.6688,66286114.9968,1178355900.084,313441888.76129997,7667871.5376,94914764.851
2023-09-30,3088104076.028,207737798.4035,250699336.0372249,2081409792.2825,447412930.0,619427231.0324401,131222209.965,65324017.775,1180459669.369,371833792.58430004,7480546.48992,105034414.4744
2023-10-01,3122377611.347,213736805.606,261065353.59336826,2070011619.71,462374450.0,660464228.6578801,129068514.3456,67365033.8,1205533791.803,397485554.469,6757347.54807,110081520.07259999
2023-10-02,3104376778.7012,209226767.584,256484318.9889369,2087547651.1446,510074080.0,624604241.32392,109385853.4712,69777912.88229999,1164592200.843,318291241.34720004,8122474.914799999,87214980.1365
2023-10-03,3073716782.5058002,210061846.402,254821287.21134275,2182394510.1368,476737490.0,607599954.2284501,113234099.7523,70073807.904,1151970215.348,303085100.153,17332478.413119998,93509122.77149999
2023-10-04,3178427684.3683,216446693.962,258552165.9811368,2269801515.1477003,469181310.0,621904198.2828801,128214334.78879999,74131213.308,1246823361.5099998,394912579.8488,15728842.6668,112508081.9628
2023-10-05,3180975684.7849,216374948.25,255858928.3022765,2246661529.5135,466501420.0,634575006.3007001,119786162.4952,73675655.5205,1244557618.6030002,390828497.0816,11743040.3136,105923615.4373
2023-10-06,3297722002.1886997,208112552.034,261907315.67059302,2293196975.5625,481749890.0,691081437.92106,125598891.65859999,76098084.3854,1336420342.04,340693818.5325,16689666.2634,109740077.1498
2023-10-07,3229349682.7372003,213514012.158,262684674.74681032,2288295679.2123,475666700.0,720364800.64688,124118422.998,74145215.1204,1353279425.551,303436105.3198,13949849.00138,106072706.4356
2023-10-08,3258605282.5708003,208240607.1635,261729799.96497694,2333487635.0629997,474594830.0,676856756.91405,121891178.8324,73281777.5936,1306801051.2800002,242887560.28280002,19187852.08307,105162999.1797
2023-10-09,3182934221.2084,214618735.737,261586055.5797786,2334680247.0624,495465830.0,631650487.00704,124510186.72639999,67276934.97279999,1216851788.0930002,271961990.2583,15230654.452899998,98292313.94340001
2023-10-10,3223399644.7222,210547654.1955,257988471.5517744,2344657097.528,501638860.0,627828206.5780001,127134737.12539999,68518972.94929999,1184936983.6,205191923.332,16535550.072959999,99856247.3595
2023-10-11,3299024221.5394998,217463174.84,254231496.5697378,2407243045.7139997,497529030.0,626490855.16334,132205068.96059999,69755085.0718,1134129801.96,215687957.2864,16491075.21341,94052282.125
2023-10-12,3244738403.1183,193948501.42,252878139.6925616,2408663658.6632004,508267930.0,626183352.54472,130615370.7456,68000270.974,1107203526.764,159266545.5372,21748019.10627,93328329.7041
2023-10-13,3267642022.9224,191272005.792,253452324.90789118,2356398895.1105003,513140750.0,617474264.9357201,128975469.5368,72672970.0472,1118864043.416,182235238.8639,20466518.760380004,95656059.1276
2023-10-14,3299622829.0542,193714380.32,253208878.62314805,2326503881.9392,513669730.0,621988573.5962,129663074.3,72834914.677,1139373953.916,202691283.1824,19335703.34246,92287797.015
2023-10-15,3316029018.4128,198791178.679,255674734.0738752,2407978037.1874,513221190.0,665839154.4624001,124569786.6144,74918497.801,1199935398.703,249270016.01160002,16235588.012,89715176.574
2023-10-16,3189197241.28,203765236.526,269812687.619159,2172626601.7363,588941870.0,651337038.12728,91508310.3121,71222657.9102,1183884012.675,141480347.0838,14335341.8379,102216446.84
2023-10-17,3228860878.3846,202520034.5155,266063358.226614,2262234854.8249,602895760.0,666280974.9920399,97452501.64999999,70054640.77180001,1197517716.327,197085947.2088,17842087.780950002,100039606.5679
2023-10-18,3084762862.4683,197838363.964,258730768.9574104,2225410190.2265997,574022060.0,601514590.84368,101322774.2016,72443718.998,1178711321.72,302809558.5264,17205046.8036,94995882.9693
2023-10-19,3330956072.8561,208711159.1625,258845164.49796918,2203354874.5308,596664570.0,634493413.3168701,98382158.9336,72522323.20199999,1260677066.165,273765221.57280004,16901871.32223,105602315.13
2023-10-20,3328875679.4526,217149166.16,265500785.6297943,2274851941.91,638219710.0,717013105.7395701,104644290.9198,75181528.8512,1321770855.21,193268196.9332,15810396.277049998,105266272.0806
2023-10-21,3515767140.8546,218543164.936,264735494.96609303,2354985709.4252,648811680.0,747440906.08252,104668385.3944,77452337.223,1348094235.125,242425118.2261,16206656.664210001,117119565.2305
2023-10-22,3437272581.8375,215355229.375,265900288.33593434,2266173701.5011997,653277170.0,718084756.1424,114467863.4315,76292689.73640001,1338981812.806,256562656.8025,15962211.62052,117401635.4817
2023-10-23,3568069549.65,218784685.936,287580690.5406043,2151088236.4674997,721437710.0,593908649.58988,82041192.15,78210075.3432,1245207243.3580003,209161009.2575,10844170.933589999,141731403.72300002
2023-10-24,3515147847.9476,212754622.624,269917118.45407856,2306465600.0488,714161630.0,593562578.91472,89586000.9376,76308495.61250001,1287549107.48,256626960.4426,10725920.786079999,138556339.1225
2023-10-25,3537775444.6752996,239255560.5205,272266316.2763805,2456375596.285,735164650.0,708615844.8709499,94605538.54010001,77435152.1976,1336135056.907,219058633.7733,11719822.62315,127181242.3626
2023-10-26,3531438710.7067,241948938.439,263208296.0868993,2533778402.6392,737226280.0,608480370.54217,98514774.97929999,86187667.813,1304456437.041,211298238.07999998,4549698.747,124705358.6208
2023-10-27,3523889760.6541,223530709.717,256790432.69369978,2500370876.088,694270070.0,603979032.98123,102175640.9392,84442608.8384,1267081947.616,225923064.2691,18514397.1453,144528277.6815
2023-10-28,3570571402.5952,264233539.9875,256064368.7383875,2478716992.2732,700113510.0,607079568.97195,105273952.2616,81678335.1446,1335767787.913,226453731.8032,19947775.36241,156030187.3026
2023-10-29,3738041997.8547997,268866996.448,259067977.773399,2543368955.4394,701480550.0,655182933.8712,113179291.79,82501475.3082,1432832504.56,288874619.01,19010297.62276,164980628.0025
2023-10-30,3668584616.5674005,265588810.144,258935249.4920448,2552422049.2335997,704249270.0,611491428.31816,105367529.521,84159901.376,1351526402.3789997,240287013.9695,23637766.712279998,141815706.7712
2023-10-31,3729882374.1460004,274835878.31,259771982.06250936,2592010235.8998,714574470.0,623980068.498,112655448.504,85474267.3933,1355977172.58,211556577.8008,23344796.22024,132471157.744
2023-11-01,3764338863.7286997,270813410.125,266510536.45546088,2602091859.308,736174250.0,667418665.0265201,113913409.034,91241270.301,1403549446.2020001,277316046.2125,8127633.7773,145207904.215
2023-11-02,3543307183.5176997,256213029.707,255606903.76326028,2611037627.259,709382430.0,634416959.22896,122968109.4481,88439170.2686,1333151231.645,239830647.0758,8733872.5347,147199477.6952
2023-11-03,3520439614.4608,220785763.285,252050851.81200168,2614410058.0762,722274950.0,630176986.6841,124784115.36760001,86391242.10700001,1280243746.6,212488320.74510002,8074042.08898,127962667.1754
2023-11-04,3624226487.1066,232469344.128,252747782.6170275,2621936743.2250004,724953850.0,653979005.0627102,116480966.3307,83943824.97,1330775162.056,211684619.39880002,9748696.92696,131437910.5203
2023-11-05,3714201147.013,260304388.432,253284677.98178422,2637097206.9272003,720825270.0,629964200.9564799,118815323.2198,85960247.7855,1377532789.709,256377299.974,9730303.12659,125175800.2047
2023-11-06,3716756383.7777996,259966571.136,254770453.21642965,2640624888.7936,704034960.0,651659898.354,124517298.22,86051006.90609999,1386278763.4770002,259094400.8145,7658059.885,123442301.7388
2023-11-07,3845003216.7458,272218813.19,256612997.6543889,2702084071.6879997,674344760.0,659541995.2101802,120084129.024,89726643.7408,1469375071.0660002,296130172.90400004,8093766.94378,124746317.74599999
2023-11-08,3939274790.056,278576242.2,241350706.1871924,2717288861.2841997,657550630.0,688210000.93245,124866029.7259,86346833.2596,1486627986.247,310356786.22720003,13965548.77764,149498011.703
2023-11-09,3620209744.0002995,284130611.384,239858740.96602857,2617943832.257,689563320.0,635813842.14384,120433013.9095,89306131.399,1405899715.18,287991246.76489997,4548242.80794,125472989.41319999
2023-11-10,3659917373.2433,281476849.082,238055658.42641863,2578576596.6456,664605150.0,643897275.6019801,112829789.91000001,88561685.7024,1430082197.305,263049072.0002,17395440.29496,141097909.4272
2023-11-11,3685203518.1117,276621375.791,236458258.35211104,2521284838.2139997,659300360.0,644322124.79955,109375211.1658,88421503.7779,1402569804.667,236844166.6573,15560838.911519999,150879716.88300002
2023-11-12,3691104231.1833,283185454.447,237881656.21769407,2552849781.1140003,657718520.0,669082898.6995499,111420061.4165,90800224.243,1421300251.25,263223913.11400002,15947472.135959998,149669226.837
2023-11-13,3635895708.8329,263970967.881,237307602.65334192,2584359478.6415997,651863440.0,635972998.56129,116638454.085,86644656.8409,1415045463.242,291513246.561,17246305.07442,114002999.5544
2023-11-14,3480858224.8588004,261922172.864,228649410.6827964,2496424645.3824997,645928640.0,587529715.5032,116352282.16120002,88666640.2048,1259972444.48,296396891.2163,9344833.8175,117008827.95719999
2023-11-15,3873667864.2467995,265768253.2105,244754258.10739335,2639817516.8933,668791770.0,691164819.85028,119814551.29980001,83353234.90200001,1418457926.008,314925259.2952,11274696.474299999,109381826.9196
2023-11-16,3635786820.3651,254543855.68,229707160.09207076,2532262714.7775,667368310.0,609998795.13944,128675425.446,83156077.712,1320319800.7,298629332.7282,9254668.6548,95024569.7968
2023-11-17,3540542277.4586005,254742678.751,228600713.4495,2522873396.6049995,646941710.0,624475487.4648001,127948988.80059999,84567752.2516,1317835169.8,302286886.63890004,10421776.007399999,91181702.55
2023-11-18,3599971037.3978,255135749.991,226828353.27038014,2547627719.5271997,651846250.0,631622864.38915,132470830.764,87373055.3888,1326581457.9910002,295246778.1993,10231353.3615,87613586.40280001
2023-11-19,3727547522.5308003,261097803.103,230173873.51745632,2607834019.9339,655146770.0,681363062.3486,130465639.2332,96973882.91999999,1426674477.119,303630341.6761,9516351.6144,93464577.6704
2023-11-20,3821314960.2693996,248035694.416,204977718.5962722,2626872453.2721004,699044680.0,701246775.0481501,123365219.13779998,101627738.7362,1431495743.118,316785643.2945,9741209.682400001,99337211.5424
2023-11-21,3520377319.5095,232485427.8795,195215028.48207206,2454801879.0191,681741900.0,607596785.73987,125287016.06199999,83307219.0733,1329341412.0,300584531.0464,8562449.9254,86403229.059
2023-11-22,3711389285.9196997,219866623.304,205814446.88567525,2598245381.7840004,685785240.0,631469678.7812802,121066500.8461,86516652.90779999,1417578401.0100002,312815564.1691,9840268.0932,97888373.2878
2023-11-23,3747053139.5226,217348702.213,202868560.66071472,2597105133.3715997,688278030.0,644755643.4093001,122187852.5154,88815298.145,1471851741.8830001,307881387.91260004,7012099.2816,94160804.46599999
2023-11-24,3716726743.461,227025416.88,205585552.55142024,2642076399.6000004,683340380.0,705420492.4995999,122254157.6106,99024892.9438,1487096916.924,296626376.92579997,6920599.3632000005,108122076.63250001
2023-11-25,3707111610.4631,243240733.727,205212520.1365056,2684852530.846,683719320.0,697763018.9634,122527773.246,96659447.58749999,1462687169.362,299674438.3191,6278473.1205,105689990.52
2023-11-26,3662674904.5069003,241844547.525,203172401.74926788,2698658068.3136,691645380.0,663739850.2818301,110609898.03999999,94357590.9056,1412027368.5,270273756.2072,6566657.1788,104186017.744
2023-11-27,3664382829.5598006,244965896.95,201787635.76431116,2808440194.36,671920160.0,646506285.74752,111925350.43879999,88755991.908,1419260976.608,277811526.026,5927326.387200001,97247384.10640001
2023-11-28,3767829014.5452995,237661516.0385,204741965.10382864,2789233398.2000003,684816870.0,743004082.14012,114339244.535,94380206.3974,1529786042.49,310188571.759,6351040.371,106976872.1718
2023-11-29,3827255135.3936,240237775.3,204758584.49443525,2727310337.5235996,701067170.0,706128969.9155,116451657.71299998,93794739.301,1497051884.648,261094773.2304,5844656.955,107461899.72
2023-11-30,3813584180.018,236114666.895,203675426.30733314,2777206572.9828,694870710.0,672422184.074,115199004.6678,93986522.4322,1479882229.6169999,261621096.3058,6185274.777,107149819.049
2023-12-01,4172555495.0474005,440741176.3305,196429285.5569923,2881885563.8640003,732028480.0,818834670.6952901,130798997.11500001,101064173.0275,1728941590.0,255893875.8916,6523342.842,111313256.55579999
2023-12-02,3961378335.8184996,441772693.572,184870560.65272015,2828608019.165,732121610.0,785333037.99964,126541987.9408,108596117.2864,1576199631.96,278080615.57490003,6602740.8708999995,110022556.77
2023-12-03,3940056682.8252,430941432.8765,187324814.44683373,2931446215.3444,738356280.0,762288757.03679,126006111.0608,110763128.7324,1541214600.348,277682337.92120004,5314086.47,114044989.9644
2023-12-04,4236712153.084,420093443.64,196616665.61324492,2990396333.7585,721621530.0,767486782.8201001,122771794.4328,108763829.3848,1623204269.288,309154219.7392,4399802.1984,127839844.0368
2023-12-05,4407342665.6395,452625272.93,204303080.2311183,3240795744.114,789436000.0,759166092.7843499,124184075.13000001,106978147.3107,1619555671.753,308411117.71599996,5716214.328600001,138664331.53559998
2023-12-06,4496034919.8394,314638307.914,203067916.0723633,3284500093.6952,793293160.0,700970127.1986,116753578.0386,105168454.28889999,1583302213.93,301957207.9404,5812380.2958,130132038.7472
2023-12-07,4396149313.7116,307859153.185,201417795.25186902,3327926349.088,780389270.0,732409836.57521,116976586.828,98451989.3712,1570572090.006,296642463.85459995,6065531.8752,127696429.25299999
2023-12-08,4372505722.7404995,312544974.9505,203453037.4064769,3216435387.4142,745838550.0,722254691.6718,113938719.0,108709425.2736,1591168949.812,297644420.7514,5040661.738,131368433.478
2023-12-09,4258835153.4186006,314015605.375,202825686.6997181,3115761037.48,743167280.0,726418361.8504701,117748481.2339,105473272.2744,1594265619.95,278290508.9882,4014685.1875,124064353.1694
2023-12-10,4419208810.198,322974676.226,203703620.20004326,3253820598.9128,756509020.0,734661148.78633,120731161.9088,106389585.57249999,1640459765.686,284127254.28620005,4263687.0705,120179647.86


==> data/perp_open_interest_margin.csv <==
date,COIN,STABLE
2020-01-21,833268497.0,144649510.39941
2020-01-22,871683662.0,150934873.8462
2020-01-23,903226371.0,159862997.60639998
2020-01-24,893894057.0,155349209.62075996
2020-01-25,867433276.0,152393862.8304
2020-01-26,928047373.0,160274088.04580998
2020-01-27,987351819.0,170190176.33134001
2020-01-28,982231697.0,172464073.98234
2020-01-29,1010639503.0,176195544.625
2020-01-30,1025449989.0,189554850.87924
2020-01-31,996271464.0,196713444.20672002
2020-02-01,1026591499.0,197221493.93197998
2020-02-02,1049182140.0,194712927.9714
2020-02-03,1064970964.0,206730877.76208
2020-02-04,1064874772.0,199378863.02005002
2020-02-05,1103944936.0,212741183.52
2020-02-06,1072168484.0,211032383.20824
2020-02-07,1114716167.0,218731545.99432
2020-02-08,1096242157.0,225674944.29878998
2020-02-09,1141744107.0,231108960.04292
2020-02-10,1069357645.0,247109074.20288
2020-02-11,1095348328.0,256289108.52905998
2020-02-12,1061618754.0,237863146.25805
2020-02-13,1082568795.0,241460284.96553996
2020-02-14,1096853017.0,248096152.43156
2020-02-15,1069295281.0,236463340.13425002
2020-02-16,1054455393.0,213919399.32818002
2020-02-17,1074819248.0,224121507.876
2020-02-18,1094862627.0,243521331.768
2020-02-19,942381073.0,194268246.59549996
2020-02-20,959255211.0,193438512.28131002
2020-02-21,959173422.0,195138832.62564
2020-02-22,963822361.0,200249192.86240003
2020-02-23,966930778.0,220273675.97312003
2020-02-24,1029803656.0,203888187.0223
2020-02-25,1027238494.0,204138847.06800002
2020-02-26,973708174.0,181987497.73733997
2020-02-27,903019401.0,162054192.348
2020-02-28,885239602.0,181158497.24665
2020-02-29,888613070.0,180553470.67268
2020-03-01,929493988.0,181809631.5288
2020-03-02,936540316.0,177094551.3449
2020-03-03,928230553.0,176273668.79
2020-03-04,916457663.0,183728150.03998
2020-03-05,1062680479.0,196404197.52326
2020-03-06,1055505420.0,212953128.5154
2020-03-07,1082015175.0,205664152.25008
2020-03-08,1020122075.0,154437899.90404
2020-03-09,967038608.0,157585255.72965002
2020-03-10,958174129.0,149702783.11844
2020-03-11,949084258.0,158135189.70090002
2020-03-12,573058262.0,72802036.66835
2020-03-13,514116083.0,78927108.35776
2020-03-14,503054331.0,78653171.78283001
2020-03-15,484786851.0,84981961.763
2020-03-16,460975001.0,86623142.85990001
2020-03-17,446853579.0,95165489.6933
2020-03-18,449636092.0,108529186.51320001
2020-03-19,465408328.0,119238848.7948
2020-03-20,441934564.0,94192454.08323
2020-03-21,451833339.0,110416228.35498
2020-03-22,461685866.0,115009584.37009999
2020-03-23,434059274.0,119688346.20784
2020-03-24,425828795.0,120535182.63989998
2020-03-25,441123635.0,122314949.88723001
2020-03-26,432167930.0,132733971.46592
2020-03-27,444255643.0,131808847.73148
2020-03-28,547773215.0,173513798.6826
2020-03-29,602587108.0,173918250.63488
2020-03-30,565879814.0,188451867.03444
2020-03-31,583230749.0,208763441.75840002
2020-04-01,615109464.0,213283625.20899
2020-04-02,590101983.0,187168974.94016
2020-04-03,607445508.0,185216018.24740005
2020-04-04,703351562.0,248195592.8121
2020-04-05,692451573.0,231533788.1206
2020-04-06,714933621.0,286817819.77705
2020-04-07,726022394.0,246115293.4767
2020-04-08,715567024.0,258138934.95498
2020-04-09,750533641.0,323540903.00685
2020-04-10,799457792.0,288847047.68886
2020-04-11,822239769.0,269739086.64222
2020-04-12,787484289.0,259242232.19760004
2020-04-13,806216506.0,258390174.929
2020-04-14,812430976.0,277295668.30461
2020-04-15,863650324.0,297862348.74778
2020-04-16,791944510.0,337183912.61039996
2020-04-17,792970411.0,337403328.02028
2020-04-18,816801184.0,361127757.1511
2020-04-19,802957187.0,346138254.13686
2020-04-20,853550152.0,324845903.4808
2020-04-21,857901571.0,323964052.37
2020-04-22,883653887.0,354462112.6137
2020-04-23,809398335.0,340747075.28295004
2020-04-24,800300421.0,329650261.87347
2020-04-25,829477205.0,319448089.92253
2020-04-26,839308893.0,324834696.93379
2020-04-27,825388697.0,333733426.486
2020-04-28,831035400.0,369409988.9544004
2020-04-29,863657588.0,387042632.7942599
2020-04-30,812386914.0,392677196.9782863
2020-05-01,860364660.0,418143187.8535224
2020-05-02,887692635.0,411604227.20054
2020-05-03,903505993.0,440975229.544565
2020-05-04,902673831.0,417017624.0101084
2020-05-05,919877088.0,426741247.9779454
2020-05-06,1012552311.0,458476256.0187243
2020-05-07,1082707475.0,492042132.7671817
2020-05-08,1158878687.0,488986353.8694695
2020-05-09,1183801071.0,527449179.846194
2020-05-10,946288303.0,339202159.22519684
2020-05-11,925293386.0,328546580.13015956
2020-05-12,969631337.0,333641246.0061504
2020-05-13,1071821321.0,403820284.5882033
2020-05-14,1098153829.0,416146511.1338587
2020-05-15,1072401961.0,439949561.8271259
2020-05-16,1047831987.0,452174303.90891623
2020-05-17,1106840884.0,470848692.4701432
2020-05-18,1125995058.0,484817904.1977611
2020-05-19,1102557726.0,473315122.88772875
2020-05-20,1132116572.0,481237902.0034377
2020-05-21,1107454274.0,456090105.3097264
2020-05-22,1131291114.0,479877260.2817691
2020-05-23,1105148563.0,467402829.89635
2020-05-24,1140839997.0,435364470.7827226
2020-05-25,1126186607.0,450142288.82302237
2020-05-26,1143216077.0,446336765.03575766
2020-05-27,1157690075.0,484498120.6067059
2020-05-28,1164115588.0,499969853.6823876
2020-05-29,1177731232.0,503756339.4665224
2020-05-30,1159483435.0,499080478.4687178
2020-05-31,1130257348.0,499983939.6570677
2020-06-01,1276427106.0,563969776.25404
2020-06-02,1102755734.0,433267109.448473
2020-06-03,1080682025.0,461674933.82906497
2020-06-04,1114669715.0,481448216.6387335
2020-06-05,1146785439.0,465198374.2240661
2020-06-06,1139343962.0,463264241.2540436
2020-06-07,1153412785.0,453435084.85328215
2020-06-08,1208523573.0,467745596.5338761
2020-06-09,1201567900.0,447367294.7229078
2020-06-10,1210268441.0,446959852.13778687
2020-06-11,1227544875.0,447224842.6704031
2020-06-12,1176872032.0,454286384.21011424
2020-06-13,1186425126.0,452382239.26927394
2020-06-14,1230841583.0,463203738.22413856
2020-06-15,1211049864.0,519630959.57277286
2020-06-16,1201007147.0,513874785.28086936
2020-06-17,1219399012.0,508696606.2936449
2020-06-18,1239264033.0,513146873.8656689
2020-06-19,1216903694.0,517592868.8315234
2020-06-20,1197442392.0,509546127.943967
2020-06-21,1201500733.0,499230302.2669983
2020-06-22,1259573116.0,526813457.41468465
2020-06-23,1290872085.0,557025990.989177
2020-06-24,1316029438.0,524914868.9095926
2020-06-25,1277559991.0,502522381.6559588
2020-06-26,1335377522.0,512442701.97036296
2020-06-27,1357577766.0,530704223.5925808
2020-06-28,1312540852.0,537467600.9637728
2020-06-29,1304886828.0,535545580.0229307
2020-06-30,1289253806.0,534344028.1719759
2020-07-01,1331376324.0,561955509.470905
2020-07-02,1352691082.0,533649217.6299656
2020-07-03,1372067120.0,529274628.7839329
2020-07-04,1315465712.0,537831814.3201284
2020-07-05,1334401201.0,527130892.0586832
2020-07-06,1373995727.0,581273038.4160134
2020-07-07,1353510651.0,570820434.1307589
2020-07-08,1433375663.0,619014768.1763268
2020-07-09,1408365875.0,562932389.9882495
2020-07-10,1380102181.0,558279380.5007393
2020-07-11,1400632451.0,555263310.7567016
2020-07-12,1402520264.0,549858997.2881031
2020-07-13,1491090778.0,556798678.1735413
2020-07-14,1469361125.0,549602292.4321749
2020-07-15,1532012166.0,562365188.6766281
2020-07-16,1580598812.0,585307080.4703271
2020-07-17,1553053283.0,590997871.1382661
2020-07-18,1529539492.0,580014857.6434941
2020-07-19,1542658513.0,590679380.0058546
2020-07-20,1516662687.0,570888488.721489
2020-07-21,1608707370.0,664854451.3911499
2020-07-22,1636525177.0,648269689.1922725
2020-07-23,1635627432.0,655970789.1846857
2020-07-24,1590857791.0,634049122.9632052
2020-07-25,1670383751.0,665018981.0079345
2020-07-26,1609195583.0,587469127.9432437
2020-07-27,1573602644.0,614094738.1661135
2020-07-28,1513966610.0,600648419.8329008
2020-07-29,1577241927.0,637707284.3535885
2020-07-30,1578796435.0,652280817.1479541
2020-07-31,1664783418.0,672140571.9705608
2020-08-01,1731380715.0,730519018.7523403
2020-08-02,1473885682.0,551699115.6151853
2020-08-03,1488154973.0,566901853.3429823
2020-08-04,1474867560.0,576233080.3657626
2020-08-05,1536389349.0,642809487.7032337
2020-08-06,1601041220.0,657632860.6643746
2020-08-07,1581443354.0,593861122.7701722
2020-08-08,1517817178.0,623630844.4274205
2020-08-09,1576757292.0,625204290.2172639
2020-08-10,1631015458.0,642629734.2308007
2020-08-11,1607233311.0,645964932.0014118
2020-08-12,1530186832.0,645379223.7044363
2020-08-13,1550526609.0,634002434.2856367
2020-08-14,1583331511.0,634110982.8655596
2020-08-15,1628327474.0,650620881.9519019
2020-08-16,1645456594.0,667539284.8257346
2020-08-17,1752814212.0,692566481.6164805
2020-08-18,1707420726.0,684142641.6389349
2020-08-19,1627289243.0,652368584.9511311
2020-08-20,1615721933.0,653441482.5947963
2020-08-21,1672631144.0,630728216.927576
2020-08-22,1594545400.0,624889026.4457089
2020-08-23,1597075111.0,621562046.7774637
2020-08-24,1632152127.0,645604235.6336182
2020-08-25,1691489903.0,656810528.2122271
2020-08-26,1585803399.0,627160767.3671595
2020-08-27,1646820019.0,615301762.1453693
2020-08-28,1593359202.0,630360720.1854875
2020-08-29,1587701788.0,625009451.0408447
2020-08-30,1623475873.0,653614345.4787853
2020-08-31,1635869005.0,680393247.0511018
2020-09-01,1684217425.0,705770120.3681233
2020-09-02,1663609411.0,641749253.3830328
2020-09-03,1419340782.0,485357024.0601992
2020-09-04,1235496100.0,501137521.67104465
2020-09-05,1212012073.0,490723065.0369648
2020-09-06,1214614062.0,503693332.1771871
2020-09-07,1229216196.0,518615639.3716972
2020-09-08,1259409106.0,519438808.69138026
2020-09-09,1230622621.0,523436364.17615557
2020-09-10,1269366196.0,522335645.8863333
2020-09-11,1263343148.0,526714360.1949495
2020-09-12,1270191448.0,534718705.7554442
2020-09-13,1304353672.0,532890094.1084279
2020-09-14,1326211222.0,568340600.9105825
2020-09-15,1287753422.0,585399475.314842
2020-09-16,1356230990.0,628093573.3912258
2020-09-17,1350853715.0,600108876.7815264
2020-09-18,1371372271.0,596645179.0807958
2020-09-19,1374242715.0,633599948.381363
2020-09-20,1323285575.0,622732113.7178507
2020-09-21,1299820447.0,589682117.9651996
2020-09-22,1269455330.0,608160275.238385
2020-09-23,1269446000.0,617585868.9010377
2020-09-24,1249580242.0,616050160.8876024
2020-09-25,1301417013.0,601550523.5005205
2020-09-26,1310104933.0,624806392.57322
2020-09-27,1312493893.0,623312140.2677388
2020-09-28,1323128399.0,572045431.8843324
2020-09-29,1323644756.0,605519501.6080316
2020-09-30,1346826425.0,606152156.7427933
2020-10-01,1310932709.0,590224847.1097977
2020-10-02,1284533114.0,595453825.0177838
2020-10-03,1279815429.0,601938824.5366509
2020-10-04,1279376039.0,613687424.4183729
2020-10-05,1323889020.0,655521561.2660168
2020-10-06,1347290264.0,607507267.3960013
2020-10-07,1316354030.0,625665699.2201182
2020-10-08,1357831715.0,656610229.0204394
2020-10-09,1395553871.0,672714927.465276
2020-10-10,1387081648.0,655580666.4342359
2020-10-11,1378287602.0,673116578.7413714
2020-10-12,1380593932.0,654925526.7357923
2020-10-13,1371683511.0,643382234.3359516
2020-10-14,1351403502.0,630406775.0893527
2020-10-15,1377410712.0,642279898.4693626
2020-10-16,1356676075.0,638104515.5455519
2020-10-17,1348390927.0,631720210.110632
2020-10-18,1363175977.0,661982028.9647635
2020-10-19,1470081970.0,724765949.9442205
2020-10-20,1455157153.0,794587671.0146779
2020-10-21,1442988263.0,819408378.5858216
2020-10-22,1485650301.0,855713957.8613143
2020-10-23,1541153019.0,853101218.1296862
2020-10-24,1604585801.0,904359810.8074869
2020-10-25,1566053541.0,833280358.5797805
2020-10-26,1606831923.0,830331385.1290977
2020-10-27,1612687492.0,940769024.931743
2020-10-28,1499658770.0,821837568.8802091
2020-10-29,1567109232.0,901394650.2790167
2020-10-30,1546704983.0,934429273.6289009
2020-10-31,1626238351.0,1010450149.3981732
2020-11-01,1603684898.0,999128935.7275097
2020-11-02,1584717456.0,944345642.2898377
2020-11-03,1573270624.0,1034120726.9457659
2020-11-04,1583961493.0,1045865943.2465568
2020-11-05,1590718496.0,1082417999.1374555
2020-11-06,1670033232.0,1057470469.7265635
2020-11-07,1548328127.0,896419680.0981306
2020-11-08,1660608599.0,953137248.8916937
2020-11-09,1649948137.0,935433829.5497508
2020-11-10,1634195612.0,946075216.9205896
2020-11-11,1803440644.0,1046333860.4417065
2020-11-12,1874047063.0,1125650214.1654422
2020-11-13,1877075626.0,1100597101.1522377
2020-11-14,1777652668.0,1071090122.0867736
2020-11-15,1811300825.0,1065764738.9199252
2020-11-16,1954337169.0,1175554383.4363203
2020-11-17,1955269033.0,1232019345.208499
2020-11-18,1901364726.0,1252295200.8307848
2020-11-19,1993105530.0,1302130398.392666
2020-11-20,2185576545.0,1397549213.000271
2020-11-21,2190573066.0,1458258404.3214357
2020-11-22,2222197929.0,1426872249.391038
2020-11-23,2354030102.0,1402363775.0024848
2020-11-24,2185871059.0,1495818343.6597664
2020-11-25,2263483582.0,1376472434.2438731
2020-11-26,1773783581.0,1005125939.6558019
2020-11-27,1783855666.0,995599817.533866
2020-11-28,1903033483.0,1037142258.2866659
2020-11-29,1976694817.0,1081505069.0373313
2020-11-30,2190472272.0,1240312475.6461756
2020-12-01,1963420355.0,1085241816.7870913
2020-12-02,1981184685.0,1129428854.4180896
2020-12-03,2028370616.0,1233055619.7271996
2020-12-04,1960603386.0,1186674505.985705
2020-12-05,1993831092.0,1229086166.3681061
2020-12-06,2037262833.0,1291748021.3833232
2020-12-07,2077492736.0,1257545165.4470098
2020-12-08,2074918299.0,1210992156.6325848
2020-12-09,2066973217.0,1214660706.9166749
2020-12-10,2074971258.0,1210098143.130755
2020-12-11,2019509132.0,1202931190.2060244
2020-12-12,2032406285.0,1294421434.589773
2020-12-13,2067495513.0,1341343097.6480172
2020-12-14,2129789927.0,1372639673.0583432
2020-12-15,2114988308.0,1453877301.775569
2020-12-16,2276223715.0,1544550712.864572
2020-12-17,2127153025.0,1477247510.2675312
2020-12-18,2316087061.0,1542309727.9547608
2020-12-19,2421460299.0,1678101227.9849539
2020-12-20,2427430981.0,1596685363.0977254
2020-12-21,2280991225.0,1441125128.9945836
2020-12-22,2378799800.0,1560883279.0305412
2020-12-23,2269877104.0,1315190765.453293
2020-12-24,2355002025.0,1451797647.7464619
2020-12-25,2530794053.0,1574364672.6045287
2020-12-26,2727723771.0,1650709716.9863863
2020-12-27,2653155707.0,1611873036.550351
2020-12-28,2751723491.0,1626418341.9631455
2020-12-29,2730936813.0,1663291234.2210774
2020-12-30,2819162215.0,1702707311.029483
2020-12-31,2777878029.0,1725893328.1876223
2021-01-01,2769869019.0,1805115141.3212821
2021-01-02,2933900535.0,1936583089.1349263
2021-01-03,2981264101.0,2006296055.5659184
2021-01-04,2730469548.0,1699937044.4526544
2021-01-05,2860162772.0,1854570749.4936042
2021-01-06,3183331344.0,1888420159.5564117
2021-01-07,3297271792.0,2111595305.8262448
2021-01-08,3319477105.0,2041426918.377805
2021-01-09,3387100451.0,2212057073.3803134
2021-01-10,3333711418.0,2079440455.9959507
2021-01-11,3162874789.0,1774531909.9623463
2021-01-12,3023730955.0,1575948909.1713867
2021-01-13,3195369766.0,1932469531.4389672
2021-01-14,3531297021.0,2029473832.2947485
2021-01-15,3289914162.0,1959823928.945955
2021-01-16,3257693620.0,1876900889.1442719
2021-01-17,3060803866.0,1853016371.1441784
2021-01-18,3125292323.0,1940776472.283154
2021-01-19,3361067800.0,1940406149.0254743
2021-01-20,3112464240.0,1974111819.718942
2021-01-21,3009270806.0,1819267139.705459
2021-01-22,2850479061.0,1707933501.4660537
2021-01-23,2746433803.0,1670815609.4532907
2021-01-24,2767369661.0,1721136104.7770147
2021-01-25,2916032668.0,1728700346.659978
2021-01-26,2863675466.0,1767851447.446251
2021-01-27,2837155582.0,1701374400.0965886
2021-01-28,2856251206.0,1965629783.2419372
2021-01-29,3080809201.0,1847591976.6887207
2021-01-30,2964570612.0,1905515895.8142183
2021-01-31,2973974108.0,1900487163.0537014
2021-02-01,2903908705.0,1824289564.519327
2021-02-02,3141173404.0,1981817402.01595
2021-02-03,3225484361.0,2123872072.111147
2021-02-04,3211361246.0,2113902467.6293392
2021-02-05,3479579191.0,2270213594.9010487
2021-02-06,3739811873.0,2553483300.391883
2021-02-07,3871416261.0,2406004628.210246
2021-02-08,4235942164.0,2978772468.1394157
2021-02-09,4278871885.0,2797997312.599907
2021-02-10,4386701292.0,2640243943.641564
2021-02-11,4735326237.0,2961201824.525122
2021-02-12,4598742066.0,2878792151.902147
2021-02-13,4718826391.0,2787457746.9249873
2021-02-14,5047544276.0,3062479714.8004847
2021-02-15,4865075146.0,2863643310.5044703
2021-02-16,5019110981.0,2982147068.653852
2021-02-17,5497924700.0,3369651503.7966695
2021-02-18,5421459659.0,3190855790.958875
2021-02-19,5295672556.0,3477661454.454568
2021-02-20,5172128572.0,3222906108.6755223
2021-02-21,5601695417.0,3285689897.726708
2021-02-22,4939071171.0,2767188914.570144
2021-02-23,4603829496.0,2308098420.2663097
2021-02-24,4650153053.0,2426494102.3713536
2021-02-25,4700421533.0,2425657109.0526743
2021-02-26,4381079846.0,2287870928.1612816
2021-02-27,4459320108.0,2313311586.7783217
2021-02-28,4517447644.0,2409005536.78233
2021-03-01,4877646015.0,2611896631.3524327
2021-03-02,4768354369.0,2542014358.5779066
2021-03-03,5153942693.0,2704465829.516346
2021-03-04,5096519561.0,2632046552.447155
2021-03-05,4821989624.0,2651609679.1287847
2021-03-06,4899000563.0,2681229897.1790695
2021-03-07,5225809087.0,2847082095.988097
2021-03-08,5908681010.0,3103953325.4483495
2021-03-09,6276846079.0,3265249434.478922
2021-03-10,6800490255.0,3345863678.64565
2021-03-11,7381687431.0,3625486774.4378653
2021-03-12,6979945225.0,3427224672.4502707
2021-03-13,7988963885.0,3961006857.460544
2021-03-14,7658996558.0,3819710260.4178452
2021-03-15,6879504216.0,3425535487.847461
2021-03-16,6544274339.0,3391336777.8624535
2021-03-17,6717197600.0,3458109918.4523163
2021-03-18,7016487416.0,3366101814.338876
2021-03-19,6660294311.0,3398471821.2192936
2021-03-20,7016452692.0,3449154481.744362
2021-03-21,6850263081.0,3458383037.3633704
2021-03-22,6758715311.0,3329100484.2362823
2021-03-23,6500358592.0,3342604553.6997476
2021-03-24,6394876228.0,3151936264.6051254
2021-03-25,6105510441.0,3186264210.06858
2021-03-26,6330034829.0,3341809633.448382
2021-03-27,6475027726.0,3331112827.3029017
2021-03-28,6274446539.0,3286212858.1656413
2021-03-29,6747200340.0,3548659637.3687444
2021-03-30,7460863917.0,3780888225.671491
2021-03-31,7382175804.0,3684061972.7373533
2021-04-01,7402384492.0,3612615471.164244
2021-04-02,7716751512.0,3740861249.260265
2021-04-03,7797808333.0,3599573703.681652
2021-04-04,7721922486.0,3563889399.88967
2021-04-05,7770459568.0,3634037947.531605
2021-04-06,7907788413.0,3563885752.0506263
2021-04-07,7555085561.0,3560190284.2912025
2021-04-08,7450624247.0,3556436823.729865
2021-04-09,7453814260.0,3492956934.1517434
2021-04-10,7734451946.0,3690556142.080297
2021-04-11,7867755380.0,3764872801.948831
2021-04-12,8272093156.0,3876806603.7205234
2021-04-13,8843833404.0,4396646051.250795
2021-04-14,8854239440.0,4143597772.4837227
2021-04-15,8802785600.0,4039385061.6425195
2021-04-16,8701128321.0,3888718173.208111
2021-04-17,8880095671.0,3820804094.1174073
2021-04-18,6998697908.0,3167319261.8434896
2021-04-19,6742446001.0,3046129722.704153
2021-04-20,6810597181.0,3104718468.3685412
2021-04-21,6939272124.0,3042064769.8077083
2021-04-22,6619303956.0,3066935731.3874273
2021-04-23,6247284167.0,3042856349.433151
2021-04-24,6197379022.0,3048430823.5137925
2021-04-25,6293723398.0,2947042118.405178
2021-04-26,5865294514.0,2898310995.023442
2021-04-27,6015052376.0,2988646279.0265613
2021-04-28,5794387454.0,2960415954.506517
2021-04-29,5968084827.0,3000646874.4338274
2021-04-30,6173361591.0,3369246323.244598
2021-05-01,6221667309.0,3354448421.2870355
2021-05-02,6323522974.0,3357313854.4057584
2021-05-03,6337399679.0,3473026235.0289307
2021-05-04,6259603901.0,3222109439.7331004
2021-05-05,6100351523.0,3238065036.294963
2021-05-06,6201211824.0,3318917769.5860367
2021-05-07,6016589328.0,3284764679.2869925
2021-05-08,6145015404.0,3434442743.9497643
2021-05-09,6234379024.0,3342879742.783511
2021-05-10,6417157904.0,3309086230.053108
2021-05-11,6290395449.0,3226638676.4712334
2021-05-12,6358886348.0,3033975298.6172266
2021-05-13,5646346860.0,2991857727.9600782
2021-05-14,5572138693.0,2960510533.9640436
2021-05-15,5851481882.0,3025909878.568116
2021-05-16,5741549132.0,3002408117.9820266
2021-05-17,5284419198.0,3128198328.5982428
2021-05-18,5302207975.0,3110034747.6786566
2021-05-19,3367369669.0,2281119436.3255887
2021-05-20,3260942583.0,2435134848.2211895
2021-05-21,3267334851.0,2240299475.547298
2021-05-22,3130741635.0,2032911232.965172
2021-05-23,3016467858.0,1948238576.7400668
2021-05-24,3128746509.0,2098154468.8931885
2021-05-25,3111878578.0,2113046952.0003395
2021-05-26,3186912639.0,2197845153.3324485
2021-05-27,3105178057.0,2177498242.9419484
2021-05-28,3221614034.0,2219146816.839428
2021-05-29,3101765973.0,2235337365.490626
2021-05-30,3098674379.0,2253218735.9593334
2021-05-31,3117862755.0,2464082000.1524544
2021-06-01,3060496800.0,2337676170.9057965
2021-06-02,3192604030.0,2505907863.845927
2021-06-03,3409959231.0,2789300665.277711
2021-06-04,3321522437.0,2541930768.498368
2021-06-05,3338285607.0,2504311195.0086374
2021-06-06,3345795904.0,2586850481.0944424
2021-06-07,3523751949.0,2641218738.5761867
2021-06-08,3276094599.0,2598469326.2867336
2021-06-09,3429095841.0,3172286251.319307
2021-06-10,3251917697.0,2789726280.2385683
2021-06-11,3271711093.0,2925179218.086832
2021-06-12,3182075814.0,2760727788.7104044
2021-06-13,3407671903.0,3245171773.857891
2021-06-14,3432806329.0,3317909885.215953
2021-06-15,3487442767.0,3296525996.579648
2021-06-16,3475401867.0,3287541619.7511663
2021-06-17,3590215230.0,3337167477.1601458
2021-06-18,3412466002.0,3053203611.6814632
2021-06-19,3332670699.0,3080694390.74319
2021-06-20,3229083617.0,3169462784.772099
2021-06-21,3116125496.0,2693407397.535255
2021-06-22,2996955020.0,2861400305.512373
2021-06-23,2933231928.0,2881096422.542655
2021-06-24,2964315206.0,3103704340.0392947
2021-06-25,3039031883.0,2750414141.6453104
2021-06-26,2908234849.0,2897883587.834259
2021-06-27,2939266448.0,3101777213.5095105
2021-06-28,2867969335.0,3026908312.9468765
2021-06-29,3092323079.0,3308986130.3536353
2021-06-30,2979532142.0,3132283763.0709367
2021-07-01,2969181392.0,3088130213.928503
2021-07-02,3028745634.0,3180307173.7305784
2021-07-03,2983657490.0,3359386428.688422
2021-07-04,2979530853.0,3456301333.298306
2021-07-05,2950534354.0,3221374490.7384267
2021-07-06,3004929350.0,3174873941.5554633
2021-07-07,2978681721.0,3195555661.047942
2021-07-08,2928697946.0,3335424651.256262
2021-07-09,2855377859.0,3384291237.2590427
2021-07-10,2917681731.0,3305258301.309322
2021-07-11,2949669823.0,3488899136.9232206
2021-07-12,3032888055.0,3318901597.165588
2021-07-13,3022547112.0,3332064368.877243
2021-07-14,3008471821.0,3203317526.7335606
2021-07-15,3171655569.0,3375435707.5894914
2021-07-16,3007314498.0,3205822741.822962
2021-07-17,3058139190.0,3318853626.824389
2021-07-18,3038061593.0,3343390806.645943
2021-07-19,3197116213.0,3588335507.9249067
2021-07-20,3092387943.0,3413495753.961017
2021-07-21,3037489106.0,3596372579.859673
2021-07-22,3050816221.0,3571913168.568767
2021-07-23,3190214486.0,3823392360.1832023
2021-07-24,3260358876.0,3946737411.754405
2021-07-25,3353912364.0,4256869558.688684
2021-07-26,3092711024.0,3402575132.6584625
2021-07-27,3181458175.0,3725767153.936497
2021-07-28,3191991920.0,3786020127.6047535
2021-07-29,3250868814.0,3841296735.7086544
2021-07-30,3386303586.0,3919952750.490956
2021-07-31,3266759494.0,3819118767.4758873
2021-08-01,3218387284.0,3492675931.782172
2021-08-02,3176295297.0,3592101173.932369
2021-08-03,3176497092.0,3625964107.767447
2021-08-04,3218372834.0,3728471382.440964
2021-08-05,3199231108.0,3719085013.6881957
2021-08-06,3444095338.0,4026063790.6974063
2021-08-07,3631670353.0,4085254438.631685
2021-08-08,3509547887.0,3925778537.3191004
2021-08-09,3617704195.0,4390323402.287171
2021-08-10,3777174634.0,4262742834.702098
2021-08-11,3769932178.0,4346690061.259019
2021-08-12,3797101911.0,4280131337.961789
2021-08-13,3932984852.0,4550704188.85072
2021-08-14,3961018287.0,4414190656.131478
2021-08-15,3905244674.0,4307977322.107338
2021-08-16,4092053163.0,4437654202.76281
2021-08-17,3980031405.0,4361920886.391031
2021-08-18,3857494882.0,4186752451.7320724
2021-08-19,4042435544.0,4373095887.125704
2021-08-20,4294051371.0,4846314481.504777
2021-08-21,4293481673.0,4848944152.417342
2021-08-22,4357742105.0,4796138821.735298
2021-08-23,4539582234.0,5019825135.691922
2021-08-24,4691652869.0,5082612497.084115
2021-08-25,4536794449.0,5004476333.506053
2021-08-26,4466172091.0,4871599113.681107
2021-08-27,4418470352.0,4936573248.642091
2021-08-28,4525184705.0,4968700392.252464
2021-08-29,4483083373.0,4835535158.4674635
2021-08-30,4564446803.0,4816018333.591538
2021-08-31,4658592222.0,4853533909.651895
2021-09-01,4707954057.0,4945126093.805159
2021-09-02,4872500599.0,5330076169.395676
2021-09-03,4975920437.0,5229901534.765511
2021-09-04,4911180599.0,4966457116.809314
2021-09-05,5241216595.0,5644072601.27523
2021-09-06,5344887643.0,5769017733.109638
2021-09-07,4105004699.0,3749291848.780549
2021-09-08,3956282146.0,3792107165.936312
2021-09-09,4008835780.0,3788057255.0781674
2021-09-10,4060684067.0,3887527171.8485246
2021-09-11,4063274093.0,3895401725.3070993
2021-09-12,4088167258.0,3938905433.8534565
2021-09-13,4079343834.0,3813305392.027965
2021-09-14,4079334894.0,4239946720.5204268
2021-09-15,4244104531.0,4600216636.437598
2021-09-16,4114518306.0,4383196693.102354
2021-09-17,4179225887.0,4361789513.160126
2021-09-18,4174135549.0,4539060022.451677
2021-09-19,4132075566.0,4485570464.819588
2021-09-20,3866740798.0,3975102771.374097
2021-09-21,3488202435.0,3578465151.2084975
2021-09-22,3727022727.0,3742522896.8630576
2021-09-23,3625163098.0,4017728724.1023245
2021-09-24,3590515971.0,3748792037.8243585
2021-09-25,3578453685.0,3707395889.6353636
2021-09-26,3542181711.0,3761981118.727355
2021-09-27,3585699945.0,3677047298.411263
2021-09-28,3535496435.0,3655961406.4012036
2021-09-29,3678089639.0,3838028423.527824
2021-09-30,3586038642.0,4095860660.1871357
2021-10-01,3722677244.0,4725291426.835329
2021-10-02,3747003092.0,4595934277.550134
2021-10-03,3837889650.0,4562090484.252031
2021-10-04,3888912254.0,4699657880.7593355
2021-10-05,4034510406.0,5297496441.371189
2021-10-06,4006421901.0,5256585759.769338
2021-10-07,4129141539.0,5243645719.216626
2021-10-08,4196231289.0,5193127409.607389
2021-10-09,4213641934.0,5272976258.446073
2021-10-10,4384488742.0,5345189658.611662
2021-10-11,4566123910.0,5769340064.500992
2021-10-12,4535718062.0,5409448488.2090225
2021-10-13,4652574677.0,5411040523.394269
2021-10-14,4654816204.0,5480542941.330468
2021-10-15,5124604241.0,6145637794.952332
2021-10-16,5177285351.0,6191919658.074003
2021-10-17,5257445863.0,6193998432.160032
2021-10-18,5211974799.0,6114274303.243645
2021-10-19,5515998841.0,6731291994.81372
2021-10-20,5749324501.0,7063143705.613532
2021-10-21,5633318404.0,6591827673.86874
2021-10-22,5523780425.0,6456797997.306134
2021-10-23,5445190108.0,6388186980.1172695
2021-10-24,5504758985.0,6532551415.201527
2021-10-25,5694885104.0,6576410769.112922
2021-10-26,5563525706.0,6480967881.459241
2021-10-27,5226288923.0,6037723635.702567
2021-10-28,5414235705.0,5865766526.23209
2021-10-29,5681997109.0,6085725635.571529
2021-10-30,5575654070.0,6070748194.260791
2021-10-31,5809836748.0,6383030851.047144
2021-11-01,5769575504.0,6257195664.931456
2021-11-02,6140872176.0,6534462130.156836
2021-11-03,6123822755.0,6368813894.285901
2021-11-04,5889462694.0,6473859245.384014
2021-11-05,5788028812.0,6588185903.056207
2021-11-06,5770450301.0,6706215353.504296
2021-11-07,5905429422.0,6815894538.361283
2021-11-08,6346707034.0,7566387979.689632
2021-11-09,6447051323.0,7425028253.019154
2021-11-10,6123339031.0,6993784066.301769
2021-11-11,5951126237.0,6815764316.583409
2021-11-12,5696049548.0,6998975577.746706
2021-11-13,5722359880.0,6949509229.895
2021-11-14,5868137362.0,7144611055.710616
2021-11-15,6064624768.0,7334352984.417536
2021-11-16,5586222885.0,6688251897.334169
2021-11-17,5558667058.0,6615306489.854323
2021-11-18,5505278073.0,6389931851.395077
2021-11-19,5374048462.0,6444145493.501608
2021-11-20,5456208661.0,6511103202.490687
2021-11-21,5453129121.0,6305529540.702464
2021-11-22,5430887312.0,6321467076.109182
2021-11-23,5326498997.0,6327867848.473173
2021-11-24,5360117702.0,6309766924.3539095
2021-11-25,5436542442.0,6582469568.6957445
2021-11-26,5392660019.0,6404048209.623492
2021-11-27,5286399243.0,6258595297.787491
2021-11-28,5252198129.0,6502517943.915497
2021-11-29,5356103375.0,6521775449.821763
2021-11-30,5300704835.0,6233329012.9851
2021-12-01,5411526160.0,6380112282.361539
2021-12-02,5396245768.0,6259807258.679074
2021-12-03,5318178656.0,5984399282.3956995
2021-12-04,3443221384.0,4060021883.901058
2021-12-05,3339835461.0,4039368691.3587117
2021-12-06,3287680129.0,4053425692.9792066
2021-12-07,3393275422.0,4169307076.778823
2021-12-08,3380875371.0,4104984551.6142864
2021-12-09,3399822104.0,4063510006.039678
2021-12-10,3334410320.0,3844477097.6246004
2021-12-11,3370062333.0,4094162898.078043
2021-12-12,3444569096.0,4336638416.643215
2021-12-13,3416578515.0,4051788462.5085464
2021-12-14,3358290171.0,4130687009.626817
2021-12-15,3402993322.0,4221493355.8376403
2021-12-16,3505578608.0,4373096678.111832
2021-12-17,3434864201.0,4383204585.456662
2021-12-18,3398718771.0,4590228520.35543
2021-12-19,3389323020.0,4702206698.575958
2021-12-20,3451987910.0,5050896761.462255
2021-12-21,3583676248.0,5778526000.240195
2021-12-22,3551485436.0,5791901095.715499
2021-12-23,3673963072.0,6147988118.322282
2021-12-24,3685029965.0,6088643602.163477
2021-12-25,3729973983.0,6091360533.774092
2021-12-26,3733188436.0,6052621665.711251
2021-12-27,3776147370.0,6151672024.595458
2021-12-28,3729710726.0,5876659675.761993
2021-12-29,3722255831.0,5636206354.773706
2021-12-30,3781821343.0,5690712894.953915
2021-12-31,3791768228.0,5688180273.641252
2022-01-01,3743425867.0,5762347690.174929
2022-01-02,3786700613.0,5700391705.820469
2022-01-03,3896369878.0,6031196697.54095
2022-01-04,3911192115.0,5975514484.523113
2022-01-05,3797079736.0,5535697154.548348
2022-01-06,3771860119.0,5583484195.105304
2022-01-07,3632205893.0,5230258440.619217
2022-01-08,3622187570.0,5205687838.893645
2022-01-09,3662606885.0,5239589959.704377
2022-01-10,3546231443.0,5312364842.951001
2022-01-11,3555561767.0,5503082329.233568
2022-01-12,3513468210.0,5628818952.917854
2022-01-13,3517406590.0,5464212273.208977
2022-01-14,3466180956.0,5375325328.765855
2022-01-15,3440209854.0,5436397683.630434
2022-01-16,3409132761.0,5314384280.79854
2022-01-17,3435501172.0,5400170310.444583
2022-01-18,3408540424.0,5363202357.100879
2022-01-19,3464166322.0,5336969974.965768
2022-01-20,3423875906.0,5278562007.482266
2022-01-21,3080486273.0,4446329070.569152
2022-01-22,2916165175.0,4309292779.247393
2022-01-23,2925174208.0,4534082099.521788
2022-01-24,2858830175.0,4473921048.334387
2022-01-25,2860382555.0,4695042169.195015
2022-01-26,2829965896.0,4550384976.698088
2022-01-27,2774101368.0,4563068069.004621
2022-01-28,2741877451.0,4804280188.62283
2022-01-29,2763659962.0,4981846345.109675
2022-01-30,2777413198.0,4938237228.449929
2022-01-31,2779799788.0,5371876859.754418
2022-02-01,2762051175.0,5135101426.88166
2022-02-02,2759110224.0,4863559234.2537985
2022-02-03,2740307924.0,4909525109.490551
2022-02-04,2807811855.0,5650796631.444631
2022-02-05,2828011831.0,5607682850.822031
2022-02-06,2875916255.0,5758079032.857296
2022-02-07,3028914344.0,5845080277.435786
2022-02-08,2987658269.0,5512000825.067308
2022-02-09,2951931296.0,5665127319.663375
2022-02-10,2948316587.0,5411621501.278948
2022-02-11,2841696852.0,5283491363.705054
2022-02-12,2853906877.0,5258797721.0632925
2022-02-13,2857815272.0,5189272437.0127
2022-02-14,2878406485.0,5433726705.438196
2022-02-15,2981844262.0,5895973220.040998
2022-02-16,2990435125.0,5782272993.711423
2022-02-17,2941559758.0,5304902951.63856
2022-02-18,2845605035.0,5168600136.616343
2022-02-19,2836322150.0,5327235785.647201
2022-02-20,2828268654.0,5002322118.811914
2022-02-21,2824215242.0,4679844662.999633
2022-02-22,2828073099.0,5026452425.38597
2022-02-23,2824970118.0,4792138567.018303
2022-02-24,2743574603.0,4554583700.86205
2022-02-25,2805825172.0,4766737992.066645
2022-02-26,2847431952.0,4778977474.809217
2022-02-27,2797364374.0,4525833090.503463
2022-02-28,2819044600.0,5195721849.407681
2022-03-01,2904786687.0,5520736180.53845
2022-03-02,2876744136.0,5471860660.331629
2022-03-03,2881478841.0,5389562358.349784
2022-03-04,2809335273.0,5030400230.531169
2022-03-05,2825807111.0,5148241345.260084
2022-03-06,2791984412.0,4807770138.767592
2022-03-07,2698044759.0,4608805115.598905
2022-03-08,2732004028.0,4760202806.459377
2022-03-09,2872575853.0,5332412935.4318
2022-03-10,2747193210.0,4876124599.189508
2022-03-11,2796234877.0,4846419253.489629
2022-03-12,2822635468.0,4929418147.593136
2022-03-13,2893440657.0,5008802570.084924
2022-03-14,2847780952.0,5118290471.022642
2022-03-15,2897201316.0,5208317037.061663
2022-03-16,2895898509.0,5314869436.972763
2022-03-17,2894115283.0,5375947475.709874
2022-03-18,2988967053.0,5559635328.206212
2022-03-19,3024200776.0,5714379103.213323
2022-03-20,2997901287.0,5445006212.988859
2022-03-21,3026815763.0,5348095778.042394
2022-03-22,3136880496.0,5567895246.518696
2022-03-23,3160738419.0,5506959638.695788
2022-03-24,3288369760.0,6292101900.004589
2022-03-25,3298327774.0,6322682699.692162
2022-03-26,3340518000.0,6332921713.899204
2022-03-27,3339029008.0,6638508045.912598
2022-03-28,3433907790.0,6474122942.29515
2022-03-29,3358366381.0,6516062225.094957
2022-03-30,3278172438.0,6455970037.79095
2022-03-31,3245882027.0,6217724949.494715
2022-04-01,3228216564.0,6093871937.881704
2022-04-02,3188668885.0,6000559918.806688
2022-04-03,3234474724.0,6092794435.998148
2022-04-04,3181017547.0,6274750555.678331
2022-04-05,3244848339.0,6316704302.864321
2022-04-06,3191470213.0,6148709272.71518
2022-04-07,3203133158.0,6160196601.631321
2022-04-08,3146536134.0,6116516350.335013
2022-04-09,3190274407.0,6252075853.759662
2022-04-10,3213280687.0,6214958790.192216
2022-04-11,3144716360.0,5808025453.075536
2022-04-12,3216798903.0,5840347869.948678
2022-04-13,3146045651.0,5876019904.734134
2022-04-14,3177190631.0,5958727731.177774
2022-04-15,3211406875.0,5888192810.461383
2022-04-16,3194938745.0,5901155473.63148
2022-04-17,3291812219.0,5909858345.531205
2022-04-18,3134429842.0,5746153392.344017
2022-04-19,3133943585.0,5980219956.9388275
2022-04-20,3057812911.0,5902244529.384462
2022-04-21,3021351055.0,5803132799.459305
2022-04-22,3062855120.0,6016507956.367666
2022-04-23,3061826639.0,6051766234.4608345
2022-04-24,3033275465.0,5941985994.1885805
2022-04-25,3014670123.0,5880605175.677923
2022-04-26,3108700395.0,5849366784.324831
2022-04-27,3001780186.0,5774904507.731956
2022-04-28,2999336972.0,5691752864.9899435
2022-04-29,3043828798.0,5755889667.80444
2022-04-30,3067894290.0,5684912705.307196
2022-05-01,3056739564.0,5656755404.375524
2022-05-02,3045211200.0,5600571142.063301
2022-05-03,3142184711.0,6181427395.359748
2022-05-04,3065903386.0,6008670302.638429
2022-05-05,3094383738.0,5777766527.858687
2022-05-06,2932301646.0,5736315494.981719
2022-05-07,2981683149.0,5802504844.381637
2022-05-08,3025605559.0,5414108738.874352
2022-05-09,2819678837.0,4567871185.546902
2022-05-10,2793188532.0,4498792780.297619
2022-05-11,2748065782.0,4223144846.829192
2022-05-12,2637515727.0,3961603249.8788733
2022-05-13,2711328443.0,4185370467.4312716
2022-05-14,2519763449.0,4085241244.1030545
2022-05-15,2694252410.0,4365201488.795841
2022-05-16,2609584465.0,4231856136.2517824
2022-05-17,2627506358.0,4271536819.3157315
2022-05-18,2696177450.0,4352823546.817302
2022-05-19,2701183739.0,4849642470.762713
2022-05-20,2728403932.0,4538046899.879615
2022-05-21,2730308781.0,4472042296.172199
2022-05-22,2796821178.0,4800009252.361719
2022-05-23,2784391673.0,4638766706.619284
2022-05-24,2817180983.0,4707715299.493106
2022-05-25,2775890910.0,4558677614.997774
2022-05-26,2756124109.0,4602428523.741355
2022-05-27,2749258689.0,4517117182.728771
2022-05-28,2746750110.0,4586481194.858129
2022-05-29,2768055926.0,4827172395.078493
2022-05-30,2778818722.0,5148646782.243722
2022-05-31,2785233432.0,5211448465.016202
2022-06-01,2783298026.0,4725746172.879777
2022-06-02,2744681145.0,4846789727.806308
2022-06-03,2750480802.0,4788835835.234804
2022-06-04,2786816083.0,4763065460.578036
2022-06-05,2799477240.0,4797617412.323647
2022-06-06,2868746548.0,5521733083.376944
2022-06-07,2735785482.0,4968155575.181474
2022-06-08,2729766972.0,4560800889.693712
2022-06-09,2790213730.0,4840430047.180945
2022-06-10,2807310411.0,4950410201.685844
2022-06-11,2872831074.0,4856058197.379475
2022-06-12,2880197810.0,4366217238.690942
2022-06-13,2582921326.0,3483937122.44756
2022-06-14,2337889386.0,3489519490.3758545
2022-06-15,2257861867.0,3497612860.7755837
2022-06-16,2345130059.0,3369122445.369732
2022-06-17,2237769560.0,3536589094.281158
2022-06-18,2182920006.0,3231122090.185879
2022-06-19,2132132598.0,3450305066.1028743
2022-06-20,2143152464.0,3490310600.042265
2022-06-21,2112728706.0,3618897297.525525
2022-06-22,2126611388.0,3529836104.1517844
2022-06-23,2109615776.0,3773564877.6756954
2022-06-24,2157627848.0,3722970100.75306
2022-06-25,2137205572.0,3974825173.167743
2022-06-26,2161640680.0,3745690877.366374
2022-06-27,2159124521.0,3749303933.185
2022-06-28,2141622925.0,3782137210.118865
2022-06-29,2128910018.0,3707577921.5948935
2022-06-30,2150655384.0,3558961175.239888
2022-07-01,2105701623.0,3315001165.5731964
2022-07-02,2084148007.0,3422293919.3715696
2022-07-03,2087130685.0,3399427617.1466584
2022-07-04,2131840653.0,3847396875.9514184
2022-07-05,2173320350.0,3697737021.242078
2022-07-06,2193762038.0,3886099580.925537
2022-07-07,2198453200.0,4577712181.053415
2022-07-08,2223959565.0,4247857729.0979786
2022-07-09,2214121313.0,4260478818.743377
2022-07-10,2164697954.0,3998577482.762286
2022-07-11,2116851212.0,3821716753.515319
2022-07-12,2164546950.0,3798850427.6390996
2022-07-13,2141118476.0,3849608004.807111
2022-07-14,2189110086.0,4034276065.5320024
2022-07-15,2202800827.0,4174403133.9743776
2022-07-16,2179524981.0,4243867739.800863
2022-07-17,2146249068.0,4233584851.757668
2022-07-18,2213257682.0,4445292005.954988
2022-07-19,2239506343.0,4912662112.115239
2022-07-20,2204907209.0,4568985560.108191
2022-07-21,2206187420.0,4602573063.642464
2022-07-22,2176989984.0,4611832144.207221
2022-07-23,2139919475.0,4627151983.709105
2022-07-24,2166835092.0,4586814002.177359
2022-07-25,2156263092.0,4168902555.832246
2022-07-26,2138109822.0,4254486231.4229193
2022-07-27,2223574049.0,4675613821.415561
2022-07-28,2185433423.0,4737413295.819699
2022-07-29,2250560618.0,4803905550.963999
2022-07-30,2278680855.0,4777460941.941616
2022-07-31,2248703636.0,4591140622.595044
2022-08-01,2235140445.0,4564253369.11156
2022-08-02,2216787130.0,4438558482.460687
2022-08-03,2229038851.0,4645142074.760387
2022-08-04,2244161280.0,4504208234.302519
2022-08-05,2232527655.0,4440044782.078365
2022-08-06,2261976008.0,4518358612.062899
2022-08-07,2265269995.0,4542522014.951813
2022-08-08,2273811176.0,5004755930.998479
2022-08-09,2280401963.0,4860394597.212237
2022-08-10,2275266755.0,4764506143.682871
2022-08-11,2265345940.0,4939909348.024307
2022-08-12,2343204271.0,4991505953.759924
2022-08-13,2325513467.0,5184487526.49483
2022-08-14,2352340794.0,4995699058.546037
2022-08-15,2349260050.0,4769311391.854
2022-08-16,2365948546.0,4783153221.169036
2022-08-17,2436555384.0,5043492195.767304
2022-08-18,2405249812.0,5011075926.524564
2022-08-19,2259079220.0,4247671749.332196
2022-08-20,2254218165.0,4269919689.0794306
2022-08-21,2291820322.0,4338936345.570558
2022-08-22,2254562339.0,4340759653.919925
2022-08-23,2250548539.0,4422787066.022764
2022-08-24,2487279250.0,4597567890.387736
2022-08-25,2381080222.0,4611283531.04547
2022-08-26,2497801071.0,4756748835.723261
2022-08-27,2465540998.0,4801461442.259192
2022-08-28,2546507790.0,4631995970.744506
2022-08-29,2412191902.0,4899431911.624836
2022-08-30,2398114886.0,4802297112.120508
2022-08-31,2443404127.0,4552353987.901415
2022-09-01,2368520443.0,4836668170.152616
2022-09-02,2458580369.0,4673172880.550903
2022-09-03,2493200325.0,4847259266.154472
2022-09-04,2437075648.0,4784860907.798338
2022-09-05,2511071227.0,5040054389.569571
2022-09-06,2435337469.0,4814235203.496025
2022-09-07,2410130982.0,4807971421.886477
2022-09-08,2465854249.0,4753945590.805945
2022-09-09,2503788621.0,5549219688.277786
2022-09-10,2502781237.0,5646739842.9351635
2022-09-11,2449615461.0,5803043659.598337
2022-09-12,2519454101.0,6038774512.627554
2022-09-13,2435762144.0,4693246935.26192
2022-09-14,2480001238.0,4682372241.313488
2022-09-15,2517115214.0,4681133767.02663
2022-09-16,2447346005.0,4790214588.259577
2022-09-17,2536240804.0,4775569819.187741
2022-09-18,2410485598.0,4784353684.890498
2022-09-19,2462882610.0,4537248109.8146515
2022-09-20,2461074079.0,4322393408.246669
2022-09-21,2387031106.0,4136702479.4759693
2022-09-22,2432809241.0,4551122581.615615
2022-09-23,2375794180.0,4553172544.1561775
2022-09-24,2452206617.0,4494813265.925932
2022-09-25,2451339686.0,4430956754.266524
2022-09-26,2402070546.0,4738754807.5678005
2022-09-27,2409944145.0,4803186557.826158
2022-09-28,2380715720.0,4985295790.477609
2022-09-29,2348506677.0,4943501016.479886
2022-09-30,2421722149.0,4684389971.611153
2022-10-01,2400713443.0,4798411918.6590185
2022-10-02,2476960529.0,4642753791.701824
2022-10-03,2461258972.0,5269470115.069102
2022-10-04,2502411033.0,6354485526.935535
2022-10-05,2496095773.0,5970968674.97466
2022-10-06,2536482331.0,5698654008.2118845
2022-10-07,2518261895.0,5510207650.426586
2022-10-08,2550564617.0,5546752168.488291
2022-10-09,2617826734.0,5495442941.580367
2022-10-10,2625110775.0,5709005693.733781
2022-10-11,2643144504.0,5953589564.865379
2022-10-12,2612896012.0,5826469010.214481
2022-10-13,2690615385.0,5988257887.200882
2022-10-14,2737656745.0,5767530601.310198
2022-10-15,2767423481.0,5767303310.669962
2022-10-16,2666596297.0,5613942432.6025915
2022-10-17,2727910419.0,6169306753.208143
2022-10-18,2678786728.0,5965729322.667663
2022-10-19,2825860619.0,5992102885.07051
2022-10-20,2887286690.0,6001349222.578449
2022-10-21,2792056724.0,5829399322.887964
2022-10-22,2816361068.0,5859512680.03487
2022-10-23,2790629668.0,6151142238.473803
2022-10-24,2738632089.0,5735505837.487883
2022-10-25,2760396082.0,6386182529.311334
2022-10-26,2823199543.0,6712581997.508242
2022-10-27,2829607626.0,6162375376.270942
2022-10-28,2724932392.0,5882700882.4842615
2022-10-29,2676149526.0,6262253615.305803
2022-10-30,2783367754.0,5788067893.199626
2022-10-31,2706102505.0,5513904503.987459
2022-11-01,2752377725.0,5608859638.86035
2022-11-02,2814633705.0,5224501661.614887
2022-11-03,2872010330.0,5485558640.250185
2022-11-04,3117842522.0,6290051520.982549
2022-11-05,2894856361.0,6305921925.974933
2022-11-06,2853960271.0,5953289957.713449
2022-11-07,2965084543.0,5342905714.159569
2022-11-08,2734876381.0,4477897787.392062
2022-11-09,2596935647.0,4280759971.6895175
2022-11-10,2484108276.0,4192281767.8706417
2022-11-11,2333230415.0,4191892451.9432335
2022-11-12,2361484666.0,4145801167.430106
2022-11-13,2357925465.0,4063267737.5220127
2022-11-14,2349651092.0,3889061320.4727173
2022-11-15,2272016577.0,4076965322.377196
2022-11-16,2298029945.0,4132334853.79077
2022-11-17,2237340432.0,4139334660.2558312
2022-11-18,2223899164.0,4146639203.3243723
2022-11-19,2227459301.0,4125495500.9099765
2022-11-20,1925493358.0,3954252071.9809546
2022-11-21,1916257596.0,3941071901.6770077
2022-11-22,1942450561.0,4035907932.565232
2022-11-23,1932409702.0,4058578927.8190656
2022-11-24,1936815595.0,4098018693.61485
2022-11-25,1947781331.0,4099513539.092194
2022-11-26,1961422770.0,4119054411.2549305
2022-11-27,1966321255.0,4155551706.5376987
2022-11-28,1959434149.0,4004195703.6045036
2022-11-29,1975919907.0,4135651741.0708013
2022-11-30,1986023099.0,4280419165.7175713
2022-12-01,1956786326.0,4310261259.384369
2022-12-02,1939563307.0,4299886750.970964
2022-12-03,1953488128.0,4262425937.157488
2022-12-04,1961363235.0,4458600128.813421
2022-12-05,1975716230.0,4232326840.7586517
2022-12-06,1959402610.0,4055534097.412579
2022-12-07,1949407193.0,3977712081.410696
2022-12-08,1950647333.0,4122550217.225508
2022-12-09,1956867765.0,4051249045.4121466
2022-12-10,1961142084.0,4105881648.265715
2022-12-11,1959084821.0,4077411180.81363
2022-12-12,1966609185.0,4024215041.522198
2022-12-13,1971761714.0,4215233584.106029
2022-12-14,2012075545.0,4332909290.509659
2022-12-15,2011345574.0,4153046090.4946485
2022-12-16,2017946691.0,3692903388.6830916
2022-12-17,2020533224.0,3801192250.717945
2022-12-18,2018481428.0,3743641263.66919
2022-12-19,2010964571.0,3740761732.977989
2022-12-20,2004227225.0,3718377919.051038
2022-12-21,2013992578.0,3770273958.5757575
2022-12-22,1982344151.0,3929064612.0331807
2022-12-23,2003164527.0,3887268217.792351
2022-12-24,1996194568.0,3875635530.5060678
2022-12-25,2002372618.0,3868051701.0138383
2022-12-26,1998473454.0,3882004595.426732
2022-12-27,2047468645.0,3990013452.7351136
2022-12-28,2041523786.0,4096580264.2278337
2022-12-29,2080482895.0,4163467366.5897474
2022-12-30,2049557034.0,4169718044.444893
2022-12-31,2048044304.0,4094953514.4851303
2023-01-01,2048705282.0,4193321498.6469026
2023-01-02,2037932521.0,4116614228.1301475
2023-01-03,2062592752.0,4131716496.9569874
2023-01-04,2085884198.0,3994841178.7520375
2023-01-05,2091764428.0,4064784634.2101355
2023-01-06,2069153398.0,4028712682.1108103
2023-01-07,2061790028.0,4090419807.744108
2023-01-08,2069237535.0,4017328982.569746
2023-01-09,2140540300.0,4084390403.3348393
2023-01-10,2192146218.0,4471524308.366636
2023-01-11,2193508783.0,4376799622.260587
2023-01-12,2212045708.0,4612298056.775806
2023-01-13,2231871953.0,5333613707.86207
2023-01-14,2181436959.0,4729463304.937654
2023-01-15,2182638853.0,4763603488.371432
2023-01-16,2192351049.0,4997612422.401505
2023-01-17,2191544427.0,5084994321.359756
2023-01-18,2131303169.0,4931833207.990812
2023-01-19,2195920691.0,5242298011.269522
2023-01-20,2152247941.0,5298617016.018131
2023-01-21,2183056900.0,5118600959.391016
2023-01-22,2241702446.0,5050079171.391199
2023-01-23,2306032010.0,5032632022.017998
2023-01-24,2321844233.0,5044366383.362316
2023-01-25,2255016829.0,4791729920.5482645
2023-01-26,2267214263.0,4964182111.702424
2023-01-27,2239757766.0,4999291256.8957
2023-01-28,2221802555.0,5038465111.0151205
2023-01-29,2299316617.0,5571293633.539805
2023-01-30,2288737268.0,5113313432.304924
2023-01-31,2374986309.0,5232690562.903042
2023-02-01,2374433940.0,5494241814.272893
2023-02-02,2409636888.0,5321455378.054288
2023-02-03,2407515082.0,5306279408.939181
2023-02-04,2354614064.0,5306265102.709565
2023-02-05,2398452171.0,5388306608.276357
2023-02-06,2365100203.0,5321233478.992303
2023-02-07,2406259145.0,5338125568.914058
2023-02-08,2403907888.0,5448954105.252799
2023-02-09,2280383647.0,4951783657.617077
2023-02-10,2277133448.0,4971749432.786403
2023-02-11,2289786567.0,4971824330.026664
2023-02-12,2276535218.0,4894557230.192362
2023-02-13,2305125623.0,4873488233.379323
2023-02-14,2310665260.0,5177269178.753447
2023-02-15,2421610359.0,5787872096.39904
2023-02-16,2463861774.0,5440424888.665375
2023-02-17,2519749098.0,5597627984.048613
2023-02-18,2593380619.0,5724841897.888976
2023-02-19,2598068569.0,5496323395.70836
2023-02-20,2606896028.0,5759141915.503213
2023-02-21,2606878795.0,5835288526.708134
2023-02-22,2593413096.0,5714489549.936818
2023-02-23,2533600226.0,5614683422.025265
2023-02-24,2475928235.0,5408815481.478806
2023-02-25,2448782572.0,5567411351.224303
2023-02-26,2489024690.0,5429140111.996774
2023-02-27,2446561802.0,5340974697.40486
2023-02-28,2443564621.0,5360060276.005076
2023-03-01,2479604021.0,5341229401.840391
2023-03-02,2476746103.0,5608894920.229816
2023-03-03,2290964375.0,5230114281.170027
2023-03-04,2221574906.0,5180977449.046255
2023-03-05,2232973380.0,5025945109.109655
2023-03-06,2191719087.0,5159901127.473492
2023-03-07,2171150441.0,5205292263.726523
2023-03-08,2208779162.0,5046751528.417172
2023-03-09,2081558675.0,4679188991.687126
2023-03-10,1971577627.0,4493539469.826437
2023-03-11,1913199320.0,4477246235.921796
2023-03-12,1766124355.0,4536800065.659618
2023-03-13,1939368807.0,5251940666.202167
2023-03-14,1975392669.0,5354576554.332425
2023-03-15,1983796588.0,5206207324.785132
2023-03-16,2015553665.0,5372506664.992466
2023-03-17,2245670132.0,6171828699.026075
2023-03-18,2256368580.0,6018801801.140567
2023-03-19,2366070462.0,6487012818.258754
2023-03-20,2374225284.0,6283240573.071338
2023-03-21,2338007919.0,6370419633.90753
2023-03-22,2243475552.0,5852412639.055561
2023-03-23,2211382697.0,6274732884.965051
2023-03-24,2258362868.0,5652020169.566962
2023-03-25,2220652541.0,5680539522.787663
2023-03-26,2273420053.0,6065248343.229533
2023-03-27,2272999193.0,5844022563.000608
2023-03-28,2287950347.0,5990403959.56613
2023-03-29,2318863374.0,6547342026.781873
2023-03-30,2289482057.0,6117874536.024703
2023-03-31,2185223241.0,6429731881.35709
2023-04-01,2200657756.0,6336156490.326061
2023-04-02,2251084418.0,6233312682.816021
2023-04-03,2200115598.0,5732474562.051247
2023-04-04,2181853868.0,5968614997.266646
2023-04-05,2209207274.0,5892045692.516233
2023-04-06,2258817477.0,5990589187.408115
2023-04-07,2231976474.0,6166740594.240165
2023-04-08,2219060954.0,6119283482.76591
2023-04-09,2232252548.0,6301599158.371055
2023-04-10,2440562848.0,7390076005.401898
2023-04-11,2447686102.0,7457521883.735717
2023-04-12,2428600208.0,7350962690.74497
2023-04-13,2490514149.0,7436648147.300792
2023-04-14,2426867635.0,6827190238.346024
2023-04-15,2409998959.0,6828678103.00848
2023-04-16,2409089518.0,6693078471.281357
2023-04-17,2333330041.0,6679572493.300189
2023-04-18,2334588765.0,6998309664.338331
2023-04-19,2348174932.0,6254303899.534416
2023-04-20,2361696453.0,6340834822.07302
2023-04-21,2218834511.0,6183726541.197896
2023-04-22,2241922083.0,6431490356.7777
2023-04-23,2231078868.0,6101829750.044112
2023-04-24,2195441737.0,6089441536.026865
2023-04-25,2199192879.0,6342799610.513465
2023-04-26,2109949230.0,5656729694.076878
2023-04-27,2059962328.0,6350485328.797344
2023-04-28,2099353486.0,6426693566.123929
2023-04-29,2137966643.0,6437986248.675737
2023-04-30,2165578943.0,6278106345.885803
2023-05-01,2189474486.0,6129702905.965277
2023-05-02,2189001733.0,6365734187.983831
2023-05-03,2187083498.0,6263466536.710114
2023-05-04,2210183203.0,6313176663.089067
2023-05-05,2226458322.0,6715712675.646782
2023-05-06,2244302165.0,6195790249.315176
2023-05-07,2261202286.0,6205071057.637063
2023-05-08,2341487041.0,6326598341.3929205
2023-05-09,2296456587.0,6433626057.464906
2023-05-10,2182460388.0,6049974781.570102
2023-05-11,2224290692.0,6342601915.177707
2023-05-12,2159990573.0,6059086088.600402
2023-05-13,2194179325.0,6073007186.4686165
2023-05-14,2202728519.0,6150909841.267898
2023-05-15,2190494042.0,6444622690.982417
2023-05-16,2179315586.0,6500062733.359432
2023-05-17,2148667559.0,6531558887.212842
2023-05-18,2144032774.0,6260286311.448101
2023-05-19,2165454913.0,6156693037.38649
2023-05-20,2183823778.0,6293086645.353973
2023-05-21,2192487238.0,6255463249.8545265
2023-05-22,2123723961.0,6348701356.9400835
2023-05-23,2149324444.0,6527192038.889926
2023-05-24,2146305561.0,6552594633.4057865
2023-05-25,2146967517.0,6489571354.922855
2023-05-26,2158294775.0,6279033705.708771
2023-05-27,2143320732.0,6431884435.013684
2023-05-28,2175739159.0,6935540133.396885
2023-05-29,2224406767.0,6769623880.951074
2023-05-30,2339486566.0,6776133809.41072
2023-05-31,2270719689.0,6591907865.003882
2023-06-01,2284554514.0,6567073155.654059
2023-06-02,2303012189.0,6681446597.047495
2023-06-03,2282803220.0,6567156521.658266
2023-06-04,2264841725.0,6385738466.108924
2023-06-05,2300375101.0,6646548951.159901
2023-06-06,2188808645.0,6491917938.884499
2023-06-07,2195059880.0,6041447463.033678
2023-06-08,2183304570.0,6151901220.112219
2023-06-09,2215589933.0,6147605158.517509
2023-06-10,2199992887.0,5992642340.81007
2023-06-11,2144521922.0,6050623771.808564
2023-06-12,2207924531.0,6099279506.660328
2023-06-13,2179599853.0,6266255657.5406065
2023-06-14,2222496054.0,5889911645.772171
2023-06-15,2204082391.0,6150373654.706235
2023-06-16,2265613542.0,6602046484.308526
2023-06-17,2263190734.0,6521448469.55327
2023-06-18,2215326510.0,6528091785.520353
2023-06-19,2209824567.0,6810548110.520648
2023-06-20,2266251596.0,7804586722.542438
2023-06-21,2366672882.0,7707812942.972592
2023-06-22,2365383405.0,7767117871.318901
2023-06-23,2466883710.0,7951842619.967406
2023-06-24,2450019532.0,7882972965.776555
2023-06-25,2448396839.0,7801676236.565292
2023-06-26,2384073967.0,7875670235.2697115
2023-06-27,2387598667.0,8072215915.284137
2023-06-28,2488405271.0,7654449528.065925
2023-06-29,2393352865.0,8038539065.063404
2023-06-30,2399177677.0,7297689063.750637
2023-07-01,2336435416.0,7494439468.968786
2023-07-02,2266759745.0,7428821813.000229
2023-07-03,2347525712.0,8075364471.132185
2023-07-04,2372595941.0,7738339853.564288
2023-07-05,2426167346.0,7772843267.340062
2023-07-06,2460980127.0,7210459229.479186
2023-07-07,2429122512.0,7308053504.812584
2023-07-08,2449135188.0,7220221354.007291
2023-07-09,2454659357.0,7189170022.984583
2023-07-10,2374383990.0,7142356069.049482
2023-07-11,2454340850.0,7310469449.299052
2023-07-12,2493135824.0,7836694255.830915
2023-07-13,2617353674.0,8161286073.672335
2023-07-14,2596828729.0,7372090094.223038
2023-07-15,2498373000.0,7452848439.301108
2023-07-16,2465695761.0,7479045409.110395
2023-07-17,2464700815.0,7766938230.513429
2023-07-18,2441713897.0,7701836177.650594
2023-07-19,2339403869.0,7694867005.670364
2023-07-20,2461152060.0,7981722042.549854
2023-07-21,2394644505.0,7727332932.938154
2023-07-22,2369481948.0,7545525134.269856
2023-07-23,2339301607.0,7349703989.849762
2023-07-24,2462860781.0,7951016317.264613
2023-07-25,2389987967.0,7805416755.634144
2023-07-26,2321977831.0,7658060581.0372505
2023-07-27,2383778980.0,7747179943.85459
2023-07-28,2412459678.0,7747959141.599124
2023-07-29,2420015998.0,7759138539.73279
2023-07-30,2438397836.0,7724758882.129001
2023-07-31,2433879379.0,7991034029.381292
2023-08-01,2448425087.0,7937504886.354805
2023-08-02,2416947775.0,7925241627.283738
2023-08-03,2404804458.0,8018846210.83285
2023-08-04,2457178633.0,8032046150.578384
2023-08-05,2458260063.0,7816977304.682426
2023-08-06,2429455200.0,7730335627.307395
2023-08-07,2445314075.0,7832536865.913513
2023-08-08,2502766468.0,8437280841.47545
2023-08-09,2520844084.0,7957521885.319603
2023-08-10,2552349778.0,8096160135.162532
2023-08-11,2539150440.0,7952288199.4443245
2023-08-12,2532297531.0,7893614551.164328
2023-08-13,2540144258.0,7787619129.420884
2023-08-14,2546406670.0,7710935777.902773
2023-08-15,2560885563.0,8038336978.965853
2023-08-16,2582122098.0,8144178322.204589
2023-08-17,2146669959.0,6627214453.052992
2023-08-18,2104374280.0,5918288174.473307
2023-08-19,2065270897.0,5706973863.400452
2023-08-20,2111419074.0,5871686604.424647
2023-08-21,2046827193.0,5739625724.6316
2023-08-22,2020836546.0,5654634621.632257
2023-08-23,1959450364.0,5478334735.819421
2023-08-24,2101502764.0,5631243262.84527
2023-08-25,2081338885.0,5542167302.148029
2023-08-26,2053136219.0,5597507674.289402
2023-08-27,2055184136.0,5674178143.777802
2023-08-28,1901560698.0,5597060153.806934
2023-08-29,2064925528.0,6604495360.75788
2023-08-30,1996319424.0,6116088227.551036
2023-08-31,2095022518.0,5437022390.920576
2023-09-01,1944229776.0,5479089971.202086
2023-09-02,1921701639.0,5439841779.820862
2023-09-03,1926214166.0,5577437878.513702
2023-09-04,2030303910.0,5533954106.36014
2023-09-05,1972271621.0,5578518530.727786
2023-09-06,2025824887.0,5490681076.176386
2023-09-07,2022962682.0,5700051935.06397
2023-09-08,1946706229.0,5724607281.283093
2023-09-09,1938849594.0,5701204663.946242
2023-09-10,1989934533.0,5586826007.969923
2023-09-11,2049479202.0,5622943335.274342
2023-09-12,1954101957.0,5812801260.011873
2023-09-13,1950599487.0,6024517224.901455
2023-09-14,1976658608.0,6252986104.382115
2023-09-15,2082061119.0,5993362602.770584
2023-09-16,2136247693.0,5824822368.500141
2023-09-17,2144756312.0,5757802976.774967
2023-09-18,2073146149.0,6077954250.783986
2023-09-19,2082890443.0,6354350332.337752
2023-09-20,2126467756.0,6114796879.139325
2023-09-21,2117007165.0,6000227068.875793
2023-09-22,2063792870.0,6003551182.247348
2023-09-23,2044434388.0,5954314109.929866
2023-09-24,2009984022.0,5814418486.880833
2023-09-25,1962200669.0,5935818024.750756
2023-09-26,2027382846.0,6120002473.25838
2023-09-27,2117820928.0,5970334172.644626
2023-09-28,2092199869.0,6636791127.862019
2023-09-29,2153586051.0,6221707213.4638405
2023-09-30,2151078588.0,6405067226.441285
2023-10-01,2203451532.0,6502870298.952518
2023-10-02,2248618536.0,6301079965.337657
2023-10-03,2218555285.0,6335981409.826313
2023-10-04,2256588184.0,6730043797.827217
2023-10-05,2260533814.0,6686928292.602577
2023-10-06,2206819578.0,7032191475.406553
2023-10-07,2234223697.0,6930653576.92737
2023-10-08,2259936558.0,6822790772.927897
2023-10-09,2277149231.0,6637910214.041418
2023-10-10,2257337528.0,6610896821.014634
2023-10-11,2189754685.0,6774548409.443788
2023-10-12,2125547198.0,6689294850.269952
2023-10-13,2162502376.0,6655748187.420391
2023-10-14,2186649400.0,6678245599.965608
2023-10-15,2240462870.0,6871714906.531475
2023-10-16,2292417032.0,6387910759.947739
2023-10-17,2349600407.0,6559247954.250104
2023-10-18,2247325662.0,6462441477.67889
2023-10-19,2244978495.0,6815897715.689869
2023-10-20,2315347066.0,6942204863.163815
2023-10-21,2262722845.0,7393527549.127623
2023-10-22,2340758287.0,7134974310.070654
2023-10-23,2398820150.0,6909244466.949274
2023-10-24,2399279694.0,7072082528.370479
2023-10-25,2483872017.0,7331716842.03188
2023-10-26,2512886359.0,7232906814.695069
2023-10-27,2475138811.0,7170358007.623529
2023-10-28,2529113514.0,7272817638.353647
2023-10-29,2606917161.0,7660471066.680259
2023-10-30,2559454152.0,7448611592.484185
2023-10-31,2597508042.0,7519026387.158649
2023-11-01,2626141499.0,7720561795.385481
2023-11-02,2586583753.0,7363702889.14332
2023-11-03,2599615886.0,7200466472.402182
2023-11-04,2555358165.0,7439026227.342097
2023-11-05,2645016443.0,7544252212.330054
2023-11-06,2593547686.0,7621307300.319229
2023-11-07,2578535395.0,7939426560.912949
2023-11-08,2591153044.0,8102759382.600183
2023-11-09,2641362621.0,7479808809.225708
2023-11-10,2568611977.0,7550933020.639059
2023-11-11,2583855344.0,7442986373.330881
2023-11-12,2590184184.0,7553999506.658005
2023-11-13,2575603633.0,7474857688.927852
2023-11-14,2528400028.0,7060654701.128296
2023-11-15,2588355366.0,7852816611.207173
2023-11-16,2577679976.0,7287047555.091911
2023-11-17,2519124678.0,7233293861.7774
2023-11-18,2542685080.0,7309863956.68293
2023-11-19,2538487188.0,7685401133.666857
2023-11-20,2582094587.0,7801750460.113222
2023-11-21,2506608550.0,7119095647.796143
2023-11-22,2523898207.0,7574378209.988656
2023-11-23,2533949897.0,7655368496.380815
2023-11-24,2562010986.0,7738209019.391921
2023-11-25,2584537128.0,7730879898.291105
2023-11-26,2544872772.0,7614883668.952198
2023-11-27,2536148058.0,7702783499.856031
2023-11-28,2535135357.0,8054173466.751949
2023-11-29,2519958558.0,7968499026.194534
2023-11-30,2521576586.0,7940321101.125933
2023-12-01,2820680684.0,8756329222.926083
2023-12-02,2831367896.0,8308760011.61086
2023-12-03,2815681124.0,8349758313.026524
2023-12-04,2846870732.0,8782189935.995846
2023-12-05,3032615487.0,9124562926.472868
2023-12-06,2951059289.0,9084571108.960464
2023-12-07,2995515599.0,8967041209.99968
2023-12-08,2883030485.0,8937872489.236477
2023-12-09,2862062677.0,8722817368.62719
2023-12-10,2909851882.0,8961368239.138193


==> data/perp_volume.csv <==
date,Binance,BitMEX,Bitfinex,Bybit,Deribit,Gate.io,Huobi,Kraken,OKX,Phemex,WOO X,dYdX
2018-03-20,0.0,3097767700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-21,0.0,3037026000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-22,0.0,3051634400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-23,0.0,3052311800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-24,0.0,2776539000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-25,0.0,2698671800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-26,0.0,1597930400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-27,0.0,3195373800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-28,0.0,2426819000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-29,0.0,4140983600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-03-30,0.0,397512200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-02,0.0,2060052100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-03,0.0,2729520600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-04,0.0,3370244000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-05,0.0,2956938500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-06,0.0,640508900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-07,0.0,1581087100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-08,0.0,1042591000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-09,0.0,556992100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-10,0.0,1759326700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-11,0.0,1293558500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-12,0.0,3137119200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-13,0.0,2669067300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-14,0.0,2356445700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-15,0.0,2042609700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-16,0.0,2236873000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-17,0.0,2154881500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-18,0.0,1900623100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-19,0.0,1663758700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-21,0.0,2993577200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-22,0.0,2643105500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-23,0.0,2134507600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-24,0.0,4135744300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-25,0.0,5803011000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-26,0.0,3598461000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-27,0.0,2857574100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-28,0.0,2856273000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-29,0.0,2282229500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-04-30,0.0,2369117700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-01,0.0,2580225000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-02,0.0,1794072300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-03,0.0,3062913800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-04,0.0,2686288600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-05,0.0,2448141800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-06,0.0,2904876300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-07,0.0,2974054000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-08,0.0,2519938300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-09,0.0,2192331800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-10,0.0,2311841800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-11,0.0,4069004500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-12,0.0,3742436400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-13,0.0,2489551600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-14,0.0,3327531500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-15,0.0,2260341500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-16,0.0,2750865700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-17,0.0,757861900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-18,0.0,1908890000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-19,0.0,1389203200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-20,0.0,1688532000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-21,0.0,747828900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-22,0.0,1614189000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-23,0.0,4240151800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-24,0.0,3551226600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-25,0.0,2525455400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-26,0.0,1583280000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-27,0.0,1587830900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-28,0.0,2093654900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-29,0.0,2519125800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-30,0.0,2266417400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-05-31,0.0,2044467200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-01,0.0,2065209100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-02,0.0,1629435500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-03,0.0,1458369800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-04,0.0,2107654700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-05,0.0,2413517600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-06,0.0,2123435300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-07,0.0,1649253100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-08,0.0,1512593400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-09,0.0,1298236000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-10,0.0,4350396000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-11,0.0,1816829700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-12,0.0,808625200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-13,0.0,2266157600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-14,0.0,3213152300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-15,0.0,1297914900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-16,0.0,1623462800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-17,0.0,1130180000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-18,0.0,1824167800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-19,0.0,1571633900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-20,0.0,2095898100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-21,0.0,1259415800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-22,0.0,4251639000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-23,0.0,857889340.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-24,0.0,651440260.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-25,0.0,614248400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-26,0.0,1728136700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-27,0.0,1724841200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-28,0.0,1858065900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-29,0.0,2320263400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-06-30,0.0,1826518300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-01,0.0,1333608600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-02,0.0,1907335700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-03,0.0,1515543900.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-04,0.0,870679700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-05,0.0,2643581400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-06,0.0,1739462300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-07,0.0,1559385500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-08,0.0,1137118100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-09,0.0,1323132200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-10,0.0,2436714200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-11,0.0,668160200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-12,0.0,2324904700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-13,0.0,1778386400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-14,0.0,1341865600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-15,0.0,1314368400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-16,0.0,2958209300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-17,0.0,4087639300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-18,0.0,4926473700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-19,0.0,3252965000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-20,0.0,4045767700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-21,0.0,2077990400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-22,0.0,2953653800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-23,0.0,4394616300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-24,0.0,7558023000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-25,0.0,5850918400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-26,0.0,4793772000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-27,0.0,4712393700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-28,0.0,2338380000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-29,0.0,2692763000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-30,0.0,5060020700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-07-31,0.0,5808025600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-01,0.0,4453931000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-02,0.0,3202449400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-03,0.0,3201061400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-06,0.0,3437675300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-07,0.0,4548202500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-08,0.0,5589386000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-09,0.0,3883169300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-10,0.0,4434064000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-11,0.0,3036993300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-12,0.0,2602525000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-13,0.0,3001767400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-14,0.0,4415454000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-15,0.0,5401854000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-16,0.0,3763457800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-17,0.0,3530501600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-18,0.0,2438891500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-19,0.0,2282211600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-20,0.0,2947260700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-21,0.0,2927025700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-22,0.0,2782657300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-23,0.0,846768400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-24,0.0,818310850.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-25,0.0,777838340.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-26,0.0,872259400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-27,0.0,818166800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-28,0.0,1049904960.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-29,0.0,2779316500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-30,0.0,3726368500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-08-31,0.0,2934120200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-01,0.0,2537836000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-02,0.0,3425710600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-03,0.0,2585212000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-04,0.0,2636347400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-05,0.0,4619860500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-06,0.0,4451628500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-07,0.0,2827037400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-08,0.0,2167302000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-09,0.0,1848322300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-10,0.0,1949559600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-11,0.0,2205960400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-12,0.0,1945971300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-13,0.0,2592608000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-14,0.0,2449587500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-15,0.0,1214445800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-16,0.0,1285218300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-17,0.0,2602983000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-18,0.0,1769919600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-19,0.0,2819258000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-20,0.0,1615008000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-21,0.0,2533758500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-22,0.0,1609648100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-23,0.0,1016880500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-24,0.0,1648900100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-25,0.0,2721233000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-26,0.0,1801964200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-27,0.0,1926963700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-28,0.0,2921853000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-29,0.0,1714855700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-09-30,0.0,1192912400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-01,0.0,1635888100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-02,0.0,1401400700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-03,0.0,1539766700.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-04,0.0,1666643800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-05,0.0,1156011800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-06,0.0,578221300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-07,0.0,683197300.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-08,0.0,1246963000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-09,0.0,772132100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-10,0.0,1499401600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-11,0.0,1625544800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-12,0.0,1140277800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-13,0.0,565308740.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-14,0.0,1002827600.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-15,0.0,3804419800.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-16,0.0,1346898400.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-17,0.0,710931460.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-18,0.0,1113178500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-19,0.0,620648100.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-20,0.0,468509630.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-21,0.0,604090750.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-22,0.0,687203460.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-23,0.0,649990000.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-24,0.0,835178500.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-25,0.0,755863940.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-26,0.0,773385340.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-27,0.0,320236160.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-28,0.0,382164200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-29,0.0,1480298200.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-30,0.0,621137440.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-10-31,0.0,1038555660.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-01,0.0,527607068.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-02,0.0,779817385.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-03,0.0,418518243.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-04,0.0,1079190784.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-05,0.0,680611418.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-06,0.0,1008332348.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-07,0.0,1199491673.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-08,0.0,1340385487.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-09,0.0,1238135388.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-10,0.0,463914785.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-11,0.0,769461393.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-12,0.0,976781774.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-13,0.0,1362635923.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-14,0.0,5164977188.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-15,0.0,3649588056.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-16,0.0,1716661902.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-17,0.0,854000974.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-18,0.0,935728658.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-19,0.0,5232596594.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-20,0.0,6489034529.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-21,0.0,3427936186.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-22,0.0,1921494762.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-23,0.0,2602839427.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-24,0.0,2444429081.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-25,0.0,3937118449.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-26,0.0,3724730922.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-27,0.0,2530303445.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-28,0.0,3147203385.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-29,0.0,2592414278.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-11-30,0.0,2584621533.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-01,0.0,1640007226.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-02,0.0,1787717143.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-03,0.0,1946640833.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-04,0.0,1935438543.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-05,0.0,1775227694.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-06,0.0,2752500327.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-07,0.0,2747024120.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-08,0.0,1640458252.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-09,0.0,1456049836.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-10,0.0,1601479252.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-11,0.0,1214535628.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-12,0.0,1211304596.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-13,0.0,1424958947.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-14,0.0,1534717205.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-15,0.0,1009379912.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-16,0.0,1025714809.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-17,0.0,2149020224.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-18,0.0,2155549689.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-19,0.0,3567662389.0,0.0,,0.0,,0.0,,0.0,,0.0,
2018-12-20,0.0,3970979521.0,0.0,,0.0,54060.0,0.0,,0.0,,0.0,
2018-12-21,0.0,3040005377.0,0.0,,0.0,471279.0,0.0,,0.0,,0.0,
2018-12-22,0.0,1678974202.0,0.0,,0.0,256610.0,0.0,,0.0,,0.0,
2018-12-23,0.0,1492668939.0,0.0,,0.0,704834.0,0.0,,0.0,,0.0,
2018-12-24,0.0,2192727832.0,0.0,,0.0,4421684.0,0.0,,0.0,,0.0,
2018-12-25,0.0,1990293431.0,0.0,,0.0,22292887.0,0.0,,0.0,,0.0,
2018-12-26,0.0,1419097616.0,0.0,,0.0,13266713.0,0.0,,0.0,,0.0,
2018-12-27,0.0,1386104225.0,0.0,,0.0,8924920.0,0.0,,0.0,,0.0,
2018-12-28,0.0,1540632855.0,0.0,,0.0,10542086.0,0.0,,0.0,,0.0,
2018-12-29,0.0,1267429101.0,0.0,,0.0,3830048.0,0.0,,0.0,,0.0,
2018-12-30,0.0,1225534428.0,0.0,,0.0,5931093.0,0.0,,0.0,,0.0,
2018-12-31,0.0,976475574.0,0.0,,0.0,3669523.0,0.0,,0.0,,0.0,
2019-01-01,0.0,902873081.0,0.0,,0.0,3208740.0,0.0,,0.0,,0.0,
2019-01-02,0.0,1074586398.0,0.0,,0.0,4776981.0,0.0,,0.0,,0.0,
2019-01-03,0.0,880837736.0,0.0,,0.0,4449138.0,0.0,,0.0,,0.0,
2019-01-04,0.0,907202598.0,0.0,,0.0,3960228.0,0.0,,0.0,,0.0,
2019-01-05,0.0,742213208.0,0.0,,0.0,3997308.0,0.0,,0.0,,0.0,
2019-01-06,0.0,1072137901.0,0.0,,0.0,5654513.0,0.0,,0.0,,0.0,
2019-01-07,0.0,950704483.0,0.0,,0.0,4542279.0,0.0,,0.0,,0.0,
2019-01-08,0.0,1297065278.0,0.0,,0.0,6927879.0,0.0,,0.0,,0.0,
2019-01-09,0.0,147890514.0,0.0,,0.0,4654123.0,0.0,,0.0,,0.0,
2019-01-10,0.0,1580722412.0,0.0,,0.0,9206185.0,0.0,,0.0,,0.0,
2019-01-11,0.0,1011606061.0,0.0,,0.0,6429742.0,0.0,,0.0,,0.0,
2019-01-12,0.0,545041398.0,0.0,,0.0,4203603.0,0.0,,0.0,,0.0,
2019-01-13,0.0,800495107.0,0.0,,0.0,5030434.0,0.0,,0.0,,0.0,
2019-01-14,0.0,938603871.0,0.0,,0.0,5375123.0,0.0,,0.0,,0.0,
2019-01-15,0.0,822693059.0,0.0,,0.0,4535854.0,0.0,,0.0,,0.0,
2019-01-16,0.0,860180743.0,0.0,,0.0,3605261.0,0.0,,0.0,,0.0,
2019-01-17,0.0,943447538.0,0.0,,0.0,3527237.0,0.0,,0.0,,0.0,
2019-01-18,0.0,656424119.0,0.0,,0.0,4556571.0,0.0,,0.0,,0.0,
2019-01-19,0.0,745709414.0,0.0,,0.0,4439310.0,0.0,,0.0,,0.0,
2019-01-20,0.0,1016540362.0,0.0,,0.0,5239733.0,0.0,,0.0,,0.0,
2019-01-21,0.0,763124348.0,0.0,,0.0,4005469.0,0.0,,0.0,,0.0,
2019-01-22,0.0,1148195248.0,0.0,,0.0,5360753.0,0.0,,0.0,,0.0,
2019-01-23,0.0,904280092.0,0.0,,0.0,5658891.0,0.0,,0.0,,0.0,
2019-01-24,0.0,721324540.0,0.0,,0.0,4592088.0,0.0,,0.0,,0.0,
2019-01-25,0.0,770190679.0,0.0,,0.0,3603306.0,0.0,,0.0,,0.0,
2019-01-26,0.0,824768395.0,0.0,,0.0,6849561.0,0.0,,0.0,,0.0,
2019-01-27,0.0,791531675.0,0.0,,0.0,3487277.0,0.0,,0.0,,0.0,
2019-01-28,0.0,1600983915.0,0.0,,0.0,9276005.0,0.0,,0.0,,0.0,
2019-01-29,0.0,995168687.0,0.0,,0.0,7485122.0,0.0,,0.0,,0.0,
2019-01-30,0.0,930949392.0,0.0,,0.0,7699954.0,0.0,,0.0,,0.0,
2019-01-31,0.0,743016425.0,0.0,,0.0,4413009.0,0.0,,0.0,,0.0,
2019-02-01,0.0,879858333.0,0.0,,0.0,3418794.0,0.0,,0.0,,0.0,
2019-02-02,0.0,728919831.0,0.0,,0.0,3183025.0,0.0,,0.0,,0.0,
2019-02-03,0.0,763280076.0,0.0,,0.0,3543057.0,0.0,,0.0,,0.0,
2019-02-04,0.0,553863357.0,0.0,,0.0,978326.0,0.0,,0.0,,0.0,
2019-02-05,0.0,435570729.0,0.0,,0.0,876896.0,0.0,,0.0,,0.0,
2019-02-06,0.0,928449063.0,0.0,,0.0,5045405.0,0.0,,0.0,,0.0,
2019-02-07,0.0,331457442.0,0.0,,0.0,1017171.0,0.0,,0.0,,0.0,
2019-02-08,0.0,1754658498.0,0.0,,0.0,9991871.0,0.0,,0.0,,0.0,
2019-02-09,0.0,663814300.0,0.0,,0.0,3476468.0,0.0,,0.0,,0.0,
2019-02-10,0.0,729100065.0,0.0,,0.0,2694050.0,0.0,,0.0,,0.0,
2019-02-11,0.0,744490485.0,0.0,,0.0,2390513.0,0.0,,0.0,,0.0,
2019-02-12,0.0,864821846.0,0.0,,0.0,3698091.0,0.0,,0.0,,0.0,
2019-02-13,0.0,647479895.0,0.0,,0.0,3938973.0,0.0,,0.0,,0.0,
2019-02-14,0.0,591468302.0,0.0,,0.0,2049075.0,0.0,,0.0,,0.0,
2019-02-15,0.0,725343129.0,0.0,,0.0,2704577.0,0.0,,0.0,,0.0,
2019-02-16,0.0,625508222.0,0.0,,0.0,2262941.0,0.0,,0.0,,0.0,
2019-02-17,0.0,1018867442.0,0.0,,0.0,5812757.0,0.0,,0.0,,0.0,
2019-02-18,0.0,2863842837.0,0.0,,0.0,20904996.0,0.0,,0.0,,0.0,
2019-02-19,0.0,2048651992.0,0.0,,0.0,15527183.0,0.0,,0.0,,0.0,
2019-02-20,0.0,1245119196.0,0.0,,0.0,8650557.0,0.0,,0.0,,0.0,
2019-02-21,0.0,1212408241.0,0.0,,0.0,7513843.0,0.0,,0.0,,0.0,
2019-02-22,0.0,1027226629.0,0.0,,0.0,5209321.0,0.0,,0.0,,0.0,
2019-02-23,0.0,1750796540.0,0.0,,0.0,15508532.0,0.0,,0.0,,0.0,
2019-02-24,0.0,2454250584.0,0.0,,0.0,29468940.0,0.0,,0.0,,0.0,
2019-02-25,0.0,1108871534.0,0.0,,0.0,7038355.0,0.0,,0.0,,0.0,
2019-02-26,0.0,866550307.0,0.0,,0.0,4807056.0,0.0,,0.0,,0.0,
2019-02-27,0.0,1157379231.0,0.0,,0.0,5675168.0,0.0,,0.0,,0.0,
2019-02-28,0.0,1168860098.0,0.0,,0.0,7765715.0,0.0,,0.0,,0.0,
2019-03-01,0.0,564997659.0,0.0,,0.0,4937064.0,0.0,,0.0,,0.0,
2019-03-02,0.0,539520655.0,0.0,,0.0,4169429.0,0.0,,0.0,,0.0,
2019-03-03,0.0,503307051.0,0.0,,0.0,2754927.0,0.0,,0.0,,0.0,
2019-03-04,0.0,1235441281.0,0.0,,0.0,11846134.0,0.0,,0.0,,0.0,
2019-03-05,0.0,1418690192.0,0.0,,0.0,10818611.0,0.0,,0.0,,0.0,
2019-03-06,0.0,855549254.0,0.0,,0.0,6518238.0,0.0,,0.0,,0.0,
2019-03-07,0.0,1035209972.0,0.0,,0.0,6498037.0,0.0,,0.0,,0.0,
2019-03-08,0.0,1198787804.0,0.0,,0.0,9403502.0,0.0,,0.0,,0.0,
2019-03-09,0.0,1262533956.0,0.0,,0.0,9542573.0,0.0,,0.0,,0.0,
2019-03-10,0.0,584832853.0,0.0,,0.0,6925573.0,0.0,,0.0,,0.0,
2019-03-11,0.0,940209094.0,0.0,,0.0,10654892.0,0.0,,0.0,,0.0,
2019-03-12,0.0,975294927.0,0.0,,50797350.0,9640972.0,0.0,,0.0,,0.0,
2019-03-13,0.0,651943006.0,0.0,,28567550.0,5042457.0,0.0,,0.0,,0.0,
2019-03-14,0.0,835269087.0,0.0,,48299000.0,8202527.0,0.0,,0.0,,0.0,
2019-03-15,0.0,752103480.0,0.0,,45027610.0,5027739.0,0.0,,0.0,,0.0,
2019-03-16,0.0,1346269896.0,0.0,,74087290.0,10171141.0,0.0,,0.0,,0.0,
2019-03-17,0.0,680106230.0,0.0,,38359840.0,6614823.0,0.0,,0.0,,0.0,
2019-03-18,0.0,983310906.0,0.0,,55071610.0,10161373.0,0.0,,0.0,,0.0,
2019-03-19,0.0,871754783.0,0.0,,36840050.0,6293738.0,0.0,,0.0,,0.0,
2019-03-20,0.0,1111095480.0,0.0,,58945480.0,8543059.0,0.0,,0.0,,0.0,
2019-03-21,0.0,1442872788.0,0.0,,78298730.0,16400282.0,0.0,,0.0,,0.0,
2019-03-22,0.0,596868431.0,0.0,,28877310.0,7526339.0,0.0,,0.0,,0.0,
2019-03-23,0.0,573904301.0,0.0,,30645150.0,4094985.0,0.0,,0.0,,0.0,
2019-03-24,0.0,459432586.0,0.0,,20453210.0,3170601.0,0.0,,0.0,,0.0,
2019-03-25,0.0,1047088532.0,0.0,,60880830.0,8654000.0,0.0,,0.0,,0.0,
2019-03-26,0.0,628099994.0,0.0,,31883020.0,5583762.0,0.0,,0.0,,0.0,
2019-03-27,0.0,1339226782.0,0.0,,83201230.0,11137973.0,0.0,,0.0,,0.0,
2019-03-28,0.0,563452237.0,0.0,,43687800.0,4866494.0,0.0,,0.0,,0.0,
2019-03-29,0.0,1561452470.0,0.0,,85589370.0,13878476.0,0.0,,0.0,,0.0,
2019-03-30,0.0,1053611059.0,0.0,,52392490.0,14700602.0,0.0,,0.0,,0.0,
2019-03-31,0.0,404619235.0,0.0,,22802340.0,4942724.0,0.0,,0.0,,0.0,
2019-04-01,0.0,1193146016.0,0.0,,61745220.0,10300421.0,0.0,,0.0,,0.0,
2019-04-02,0.0,4879570232.0,0.0,,413392220.0,71683264.0,0.0,,0.0,,0.0,
2019-04-03,0.0,5182462190.0,0.0,,366631790.0,76953665.0,0.0,,0.0,,0.0,
2019-04-04,0.0,3219060302.0,0.0,,186021380.0,24970010.0,0.0,,0.0,,0.0,
2019-04-05,0.0,1996491861.0,0.0,,124033010.0,17109353.0,0.0,,0.0,,0.0,
2019-04-06,0.0,2180636540.0,0.0,,149154350.0,27544352.0,0.0,,0.0,,0.0,
2019-04-07,0.0,2198028422.0,0.0,,139602630.0,30857729.0,0.0,,0.0,,0.0,
2019-04-08,0.0,2653040540.0,0.0,,167834910.0,32704037.0,0.0,,0.0,,0.0,
2019-04-09,0.0,2025458926.0,0.0,,106655770.0,22444149.0,0.0,,0.0,,0.0,
2019-04-10,0.0,2280801965.0,0.0,,209362060.0,31596904.0,0.0,,0.0,,0.0,
2019-04-11,0.0,2478228891.0,0.0,,202030980.0,36644943.0,0.0,,0.0,,0.0,
2019-04-12,0.0,1563723796.0,0.0,,127700920.0,25126140.0,0.0,,0.0,,0.0,
2019-04-13,0.0,922598671.0,0.0,,57497470.0,21288608.0,0.0,,0.0,,0.0,
2019-04-14,0.0,989981451.0,0.0,,72828600.0,15486578.0,0.0,,0.0,,0.0,
2019-04-15,0.0,1532686747.0,0.0,,123541670.0,22060299.0,0.0,,0.0,,0.0,
2019-04-16,0.0,1451290973.0,0.0,,108874380.0,19523221.0,0.0,,0.0,,0.0,
2019-04-17,0.0,1302018117.0,0.0,,92537600.0,18964858.0,0.0,,0.0,,0.0,
2019-04-18,0.0,1344953409.0,0.0,,103565690.0,19251091.0,0.0,,0.0,,0.0,
2019-04-19,0.0,1329979087.0,0.0,,108416400.0,21460372.0,0.0,,0.0,,0.0,
2019-04-20,0.0,1101290186.0,0.0,,73746390.0,18027414.0,0.0,,0.0,,0.0,
2019-04-21,0.0,1267569956.0,0.0,,102022400.0,22034146.0,0.0,,0.0,,0.0,
2019-04-22,0.0,1754159697.0,0.0,,143923150.0,20855913.0,0.0,,0.0,,0.0,
2019-04-23,0.0,2499270871.0,0.0,,242849380.0,27093227.0,0.0,,0.0,,0.0,
2019-04-24,0.0,2557432622.0,0.0,,213209270.0,29383118.0,0.0,,0.0,,0.0,
2019-04-25,0.0,2490695462.0,0.0,,239852840.0,41276681.0,0.0,,0.0,,0.0,
2019-04-26,0.0,2780643259.0,0.0,,206023540.0,45315661.0,0.0,,0.0,,0.0,
2019-04-27,0.0,906355413.0,0.0,,53935880.0,12612916.0,0.0,,0.0,,0.0,
2019-04-28,0.0,1090141799.0,0.0,,74010140.0,11824920.0,0.0,,0.0,,0.0,
2019-04-29,0.0,1259490936.0,0.0,,101805460.0,17539189.0,0.0,,0.0,,0.0,
2019-04-30,0.0,1399339239.0,0.0,,107884040.0,19774081.0,0.0,,0.0,,0.0,
2019-05-01,0.0,1226144002.0,0.0,,115106570.0,11944156.0,0.0,,0.0,,0.0,
2019-05-02,0.0,1550751676.0,0.0,,167437600.0,14316467.0,0.0,,0.0,,0.0,
2019-05-03,0.0,4257484403.0,0.0,,345678180.0,59181012.0,0.0,,0.0,,0.0,
2019-05-04,0.0,3372043987.0,0.0,,212755070.0,67980582.0,0.0,,0.0,,0.0,
2019-05-05,0.0,2130922574.0,0.0,,131078840.0,37169237.0,0.0,,0.0,,0.0,
2019-05-06,0.0,2410616761.0,0.0,,173593520.0,38676164.0,0.0,,0.0,,0.0,
2019-05-07,0.0,3522287606.0,0.0,,247599900.0,57651117.0,0.0,,0.0,,0.0,
2019-05-08,0.0,2348413622.0,0.0,,205438690.0,35924175.0,0.0,,0.0,,0.0,
2019-05-09,0.0,2740242055.0,0.0,,182430690.0,40222360.0,0.0,,0.0,,0.0,
2019-05-10,0.0,4084855751.0,0.0,,346404360.0,68467269.0,0.0,,0.0,,0.0,
2019-05-11,0.0,7823474563.0,0.0,,639808910.0,182780039.0,0.0,,0.0,,0.0,
2019-05-12,0.0,8298233952.0,0.0,,628262110.0,217843783.0,0.0,,0.0,,0.0,
2019-05-13,0.0,7321943767.0,0.0,,624341570.0,221203520.0,0.0,,0.0,,0.0,
2019-05-14,0.0,6763478697.0,0.0,,644424180.0,167566012.0,0.0,,0.0,,0.0,
2019-05-15,0.0,4856471003.0,0.0,,439811110.0,105114525.0,0.0,,0.0,,0.0,
2019-05-16,0.0,4689405247.0,0.0,,468096540.0,86057526.0,0.0,,0.0,,0.0,
2019-05-17,0.0,5794090825.0,0.0,,515716880.0,139370286.0,0.0,,0.0,,0.0,
2019-05-18,0.0,2603106912.0,0.0,,153434740.0,89978564.0,0.0,,0.0,,0.0,
2019-05-19,0.0,5010585251.0,0.0,,355861240.0,123370642.0,0.0,,0.0,,0.0,
2019-05-20,0.0,5220944078.0,0.0,,366137150.0,93794648.0,0.0,,0.0,,0.0,
2019-05-21,0.0,3271715249.0,0.0,,178021550.0,60762839.0,0.0,,0.0,,0.0,
2019-05-22,0.0,3386112209.0,0.0,,251873610.0,68558631.0,0.0,,0.0,,0.0,
2019-05-23,0.0,3402334516.0,0.0,,208554430.0,80019498.0,0.0,,0.0,,0.0,
2019-05-24,0.0,2932142554.0,0.0,,162828890.0,70302004.0,0.0,,0.0,,0.0,
2019-05-25,0.0,1826767751.0,0.0,,93101040.0,47221426.0,0.0,,0.0,,0.0,
2019-05-26,0.0,3550946328.0,0.0,,298535270.0,77961937.0,0.0,,0.0,,0.0,
2019-05-27,0.0,3868423367.0,0.0,,256513320.0,103924113.0,0.0,,0.0,,0.0,
2019-05-28,0.0,2617738562.0,0.0,,182316440.0,56102246.0,0.0,,0.0,,0.0,
2019-05-29,0.0,2849811360.0,0.0,,184964960.0,73542669.0,0.0,,0.0,,0.0,
2019-05-30,0.0,4834110870.0,0.0,,530686200.0,107022260.0,0.0,,0.0,,0.0,
2019-05-31,0.0,3025517727.0,0.0,,248354550.0,76265109.0,0.0,,0.0,,0.0,
2019-06-01,0.0,1642091297.0,0.0,,113213370.0,51970479.0,0.0,,0.0,,0.0,
2019-06-02,0.0,2120419834.0,0.0,,143338900.0,55766679.0,0.0,,0.0,,0.0,
2019-06-03,0.0,3905076120.0,0.0,,361060800.0,125822757.0,0.0,,0.0,,0.0,
2019-06-04,0.0,5013382953.0,0.0,,527488470.0,154710554.0,0.0,,0.0,,0.0,
2019-06-05,0.0,3279923402.0,0.0,,333597640.0,107868273.0,0.0,,0.0,,0.0,
2019-06-06,0.0,2969028952.0,0.0,,250311200.0,85004381.0,0.0,,0.0,,0.0,
2019-06-07,0.0,2725440147.0,0.0,,229384230.0,72573939.0,0.0,,0.0,,0.0,
2019-06-08,0.0,1855732106.0,0.0,,121843940.0,60536290.0,0.0,,0.0,,0.0,
2019-06-09,0.0,2490212260.0,0.0,,193957000.0,74303134.0,0.0,,0.0,,0.0,
2019-06-10,0.0,2817051750.0,0.0,,211475630.0,86552009.0,0.0,,0.0,,0.0,
2019-06-11,0.0,2258872881.0,0.0,,174488710.0,58206441.0,0.0,,0.0,,0.0,
2019-06-12,0.0,2809569711.0,0.0,,207237020.0,74739333.0,0.0,,0.0,,0.0,
2019-06-13,0.0,2218729609.0,0.0,,131582160.0,49346840.0,0.0,,0.0,,0.0,
2019-06-14,0.0,2601653062.0,0.0,,172066230.0,70183807.0,0.0,,0.0,,0.0,
2019-06-15,0.0,2088678552.0,0.0,,120177850.0,79220549.0,0.0,,0.0,,0.0,
2019-06-16,0.0,3809020992.0,0.0,,440959280.0,138641871.0,0.0,,0.0,,0.0,
2019-06-17,0.0,3651546080.0,0.0,,410729350.0,121720617.0,0.0,,0.0,,0.0,
2019-06-18,0.0,3966614486.0,0.0,,313668230.0,83340844.0,0.0,,0.0,,0.0,
2019-06-19,0.0,2369675840.0,0.0,,159145460.0,44845126.0,0.0,,0.0,,0.0,
2019-06-20,0.0,3399123823.0,0.0,,257476480.0,81179506.0,0.0,,0.0,,0.0,
2019-06-21,0.0,4389037682.0,0.0,,508291440.0,123349104.0,0.0,,0.0,,0.0,
2019-06-22,0.0,8598661328.0,0.0,,1246446750.0,180005508.0,0.0,,0.0,,0.0,
2019-06-23,0.0,4814790379.0,0.0,,556479240.0,65971798.0,0.0,,0.0,,0.0,
2019-06-24,0.0,4041752597.0,0.0,,396789000.0,68214182.0,0.0,,0.0,,0.0,
2019-06-25,0.0,6016435957.0,0.0,,623311820.0,144363091.0,0.0,,0.0,,0.0,
2019-06-26,0.0,12429621749.0,0.0,,1887100010.0,277845454.0,0.0,,0.0,,0.0,
2019-06-27,0.0,11845543614.0,0.0,,1925777110.0,217351042.0,0.0,,0.0,,0.0,
2019-06-28,0.0,6733411470.0,0.0,,698885360.0,116818260.0,0.0,,0.0,,0.0,
2019-06-29,0.0,4862882359.0,0.0,,483286510.0,102685755.0,0.0,,0.0,,0.0,
2019-06-30,0.0,5853006090.0,0.0,,535797640.0,100815806.0,0.0,,0.0,,0.0,
2019-07-01,0.0,6401714479.0,0.0,,648597030.0,127308475.0,0.0,,0.0,,0.0,
2019-07-02,0.0,6725574082.0,0.0,,753368890.0,197422098.0,0.0,,0.0,,0.0,
2019-07-03,0.0,7354907159.0,0.0,,690609180.0,261657848.0,0.0,,0.0,,0.0,
2019-07-04,0.0,5112953188.0,0.0,,464371920.0,167739651.0,0.0,,0.0,,0.0,
2019-07-05,0.0,4883997720.0,0.0,,495207490.0,155505565.0,0.0,,0.0,,0.0,
2019-07-06,0.0,4233455013.0,0.0,,369097060.0,146685305.0,0.0,,0.0,,0.0,
2019-07-07,0.0,3337415556.0,0.0,,239673890.0,126148184.0,0.0,,0.0,,0.0,
2019-07-08,0.0,4100495429.0,0.0,,376376170.0,97288552.0,0.0,,0.0,,0.0,
2019-07-09,0.0,5989822497.0,0.0,,529923290.0,155893508.0,0.0,,0.0,,0.0,
2019-07-10,0.0,8512107145.0,0.0,,1021058300.0,181179466.0,0.0,,0.0,,0.0,
2019-07-11,0.0,7218482082.0,0.0,,821790870.0,209829542.0,0.0,,0.0,,0.0,
2019-07-12,0.0,4442708114.0,0.0,,381495390.0,124952065.0,0.0,,0.0,,0.0,
2019-07-13,0.0,4677289218.0,0.0,,408396020.0,109204449.0,0.0,,0.0,,0.0,
2019-07-14,0.0,5504520837.0,0.0,,570271070.0,168480557.0,0.0,,0.0,,0.0,
2019-07-15,0.0,5650434937.0,0.0,,671763370.0,205336952.0,0.0,,0.0,,0.0,
2019-07-16,0.0,6457971039.0,0.0,,803941000.0,218899346.0,0.0,,0.0,,0.0,
2019-07-17,0.0,5428174511.0,0.0,,533981510.0,139603321.0,0.0,,0.0,,0.0,
2019-07-18,0.0,5522977711.0,0.0,,692054710.0,144714988.0,0.0,,0.0,,0.0,
2019-07-19,0.0,4168566591.0,0.0,,434941550.0,114221385.0,0.0,,0.0,,0.0,
2019-07-20,0.0,3316648538.0,0.0,,306520220.0,80015900.0,0.0,,0.0,,0.0,
2019-07-21,0.0,2703756880.0,0.0,,234830440.0,50687213.0,0.0,,0.0,,0.0,
2019-07-22,0.0,3127792996.0,0.0,,384732830.0,47653568.0,0.0,,0.0,,0.0,
2019-07-23,0.0,3482597612.0,0.0,,333765680.0,55621776.0,0.0,,0.0,,0.0,
2019-07-24,0.0,2841607917.0,0.0,,284860550.0,54662316.0,0.0,,0.0,,0.0,
2019-07-25,0.0,1783306570.0,0.0,,197179780.0,42356072.0,0.0,,0.0,,0.0,
2019-07-26,0.0,1559392601.0,0.0,,177360820.0,42103956.0,0.0,,0.0,,0.0,
2019-07-27,0.0,2048522666.0,0.0,,287294030.0,63093229.0,0.0,,0.0,,0.0,
2019-07-28,0.0,2108218057.0,0.0,,223464840.0,36193326.0,0.0,,0.0,,0.0,
2019-07-29,0.0,2206226361.0,0.0,,203150540.0,42213920.0,0.0,,0.0,,0.0,
2019-07-30,0.0,2294700416.0,0.0,,186753030.0,43377169.0,0.0,,0.0,,0.0,
2019-07-31,0.0,2634710667.0,0.0,,243428510.0,51103281.0,0.0,,0.0,,0.0,
2019-08-01,0.0,2727328750.0,0.0,,244803960.0,56081097.0,0.0,,0.0,,0.0,
2019-08-02,0.0,2766900802.0,0.0,,225997560.0,67345567.0,0.0,,0.0,,0.0,
2019-08-03,0.0,2569573047.0,0.0,,201951030.0,63997996.0,0.0,,0.0,,0.0,
2019-08-04,0.0,3152425948.0,0.0,,213043990.0,75402754.0,0.0,,0.0,,0.0,
2019-08-05,0.0,5070876654.0,0.0,,424032750.0,118267574.0,0.0,,0.0,,0.0,
2019-08-06,0.0,5695342855.0,0.0,,501594230.0,122594157.0,0.0,,0.0,,0.0,
2019-08-07,0.0,5275960081.0,0.0,,523720870.0,113223568.0,0.0,,0.0,,0.0,
2019-08-08,0.0,4295808880.0,0.0,,370601240.0,66662194.0,0.0,,0.0,,0.0,
2019-08-09,0.0,3227172750.0,0.0,,292294810.0,59104655.0,0.0,11842126.0,0.0,,0.0,
2019-08-10,0.0,3027135554.0,0.0,,336924510.0,68717534.0,0.0,66873808.0,0.0,,0.0,
2019-08-11,0.0,2097017653.0,0.0,,183270740.0,59402761.0,0.0,34595403.0,0.0,,0.0,
2019-08-12,0.0,1710322551.0,0.0,,158584110.0,43785509.0,0.0,23325935.0,0.0,,0.0,
2019-08-13,0.0,3094724371.0,0.0,,271400610.0,68473277.0,0.0,58593918.0,0.0,,0.0,
2019-08-14,0.0,4998254145.0,0.0,,452560890.0,111931287.0,0.0,121175025.0,0.0,,0.0,
2019-08-15,0.0,6162305569.0,0.0,,459272600.0,162579532.0,0.0,101587262.0,0.0,,0.0,
2019-08-16,0.0,5311201985.0,0.0,,455661970.0,138901131.0,0.0,72570407.0,0.0,,0.0,
2019-08-17,0.0,2469271372.0,0.0,,172644400.0,69588705.0,0.0,30130236.0,0.0,,0.0,
2019-08-18,0.0,2126034519.0,0.0,,131017600.0,59863689.0,0.0,28297929.0,0.0,,0.0,
2019-08-19,0.0,2816132460.0,0.0,,235989030.0,78666627.0,0.0,45353272.0,0.0,,0.0,
2019-08-20,0.0,2682696819.0,0.0,,191025550.0,75049826.0,0.0,58715140.0,0.0,,0.0,
2019-08-21,0.0,4148138952.0,0.0,,368054300.0,131910283.0,0.0,88542677.0,0.0,,0.0,
2019-08-22,0.0,3203236057.0,0.0,,279821080.0,91535879.0,0.0,75937558.0,0.0,,0.0,
2019-08-23,0.0,2333721787.0,0.0,,202674910.0,74000423.0,0.0,41351781.0,0.0,,0.0,
2019-08-24,0.0,2520995191.0,0.0,,169271180.0,74981221.0,0.0,56197477.0,0.0,,0.0,
2019-08-25,0.0,2557057144.0,0.0,,187361200.0,71486859.0,0.0,34268391.0,0.0,,0.0,
2019-08-26,0.0,3095112178.0,0.0,,334143500.0,85707154.0,0.0,75673057.0,0.0,,0.0,
2019-08-27,0.0,2439978998.0,0.0,,207134210.0,57799232.0,0.0,40826453.0,0.0,,0.0,
2019-08-28,0.0,3514830920.0,0.0,,313078850.0,91053716.0,0.0,95215377.0,0.0,,0.0,
2019-08-29,0.0,2455399667.0,0.0,,214797110.0,71374937.0,0.0,63186741.0,0.0,,0.0,
2019-08-30,0.0,1920880839.0,0.0,,202589810.0,55725365.0,0.0,41006691.0,0.0,,0.0,
2019-08-31,0.0,1352504218.0,0.0,,102544480.0,44343779.0,0.0,18174870.0,0.0,,0.0,
2019-09-01,0.0,1300756446.0,0.0,,120479590.0,49259889.0,0.0,25180114.0,0.0,,0.0,
2019-09-02,0.0,3174524818.0,0.0,,272781990.0,102518452.0,0.0,61828665.0,0.0,,0.0,
2019-09-03,0.0,3596955242.0,0.0,,328765940.0,125208669.0,0.0,73440219.0,0.0,,0.0,
2019-09-04,0.0,3510106770.0,0.0,,322984400.0,122170542.0,0.0,58996831.0,0.0,,0.0,
2019-09-05,0.0,2331994406.0,0.0,,207303920.0,83414224.0,0.0,33981622.0,0.0,,0.0,
2019-09-06,0.0,3903267708.0,0.0,,434533680.0,133238178.0,0.0,73674809.0,0.0,,0.0,
2019-09-07,0.0,1667288598.0,0.0,,159825970.0,62686914.0,0.0,20129011.0,0.0,,0.0,
2019-09-08,0.0,1711406386.0,0.0,,143849540.0,73422632.0,0.0,23258944.0,0.0,,0.0,
2019-09-09,0.0,3363822762.0,0.0,,307599520.0,101380875.0,0.0,52877118.0,0.0,,0.0,
2019-09-10,0.0,2311068412.0,0.0,,234756450.0,64344070.0,0.0,46936614.0,0.0,,0.0,
2019-09-11,0.0,2621541038.0,0.0,,335017930.0,75160499.0,0.0,33643131.0,0.0,,0.0,
2019-09-12,77679486.9480294,2383501129.0,0.0,,201674040.0,68294987.0,0.0,36669053.0,0.0,,0.0,
2019-09-13,199174942.63514405,1922547705.0,0.0,,202319600.0,51491307.0,0.0,35883860.0,0.0,,0.0,
2019-09-14,213730113.12799814,1613772657.0,0.0,,130620870.0,37659128.0,0.0,22463518.0,0.0,,0.0,
2019-09-15,211694765.8834216,1080148120.0,0.0,,76118840.0,25384806.0,0.0,17895077.0,0.0,,0.0,
2019-09-16,202136256.67905742,2216985127.0,0.0,,199536820.0,49750901.0,0.0,37237647.0,0.0,,0.0,
2019-09-17,229752252.42776144,1862503116.0,0.0,,129650350.0,35841754.0,0.0,30293837.0,0.0,,0.0,
2019-09-18,210985462.55428854,1511423914.0,0.0,,121990970.0,33417166.0,0.0,26112499.0,0.0,,0.0,
2019-09-19,270074191.54170513,3367978361.0,0.0,,371399590.0,101594191.0,0.0,90370807.0,0.0,,0.0,
2019-09-20,237261036.00530756,1608962455.0,0.0,,160151410.0,45269793.0,0.0,16315248.0,0.0,,0.0,
2019-09-21,237262323.28050125,1585453842.0,0.0,,144398520.0,40483218.0,0.0,33354931.0,0.0,,0.0,
2019-09-22,242860173.60064384,1698994677.0,0.0,,134896080.0,45847500.0,0.0,18157075.0,0.0,,0.0,
2019-09-23,316636416.7165986,2783219403.0,0.0,,314168990.0,63648728.0,0.0,54295690.0,0.0,,0.0,
2019-09-24,635016505.964128,6725313013.0,0.0,,824026010.0,225074823.0,0.0,199826525.0,0.0,,0.0,
2019-09-25,406488263.9593592,4044903023.0,0.0,,374012560.0,109748166.0,0.0,74637800.0,0.0,,0.0,
2019-09-26,484140526.59174716,4010122378.0,0.0,,494982970.0,124052352.0,0.0,93865036.0,0.0,,0.0,
2019-09-27,327256586.7714441,2456180972.0,0.0,,247288440.0,69737013.0,0.0,51102165.0,0.0,,0.0,
2019-09-28,277175283.1542469,1727543973.0,0.0,,170717700.0,53576742.0,0.0,44359837.0,0.0,,0.0,
2019-09-29,289237583.7097626,1822768664.0,0.0,,153982220.0,48810531.0,0.0,35662398.0,0.0,,0.0,
2019-09-30,450665843.2991715,3373773107.0,0.0,,349888000.0,87304197.0,0.0,74868804.0,0.0,,0.0,
2019-10-01,325069096.54998374,2754664272.0,0.0,,227054190.0,80624933.0,0.0,38431466.0,0.0,,0.0,
2019-10-02,253313549.093071,1537494574.0,0.0,,114762720.0,48269311.0,0.0,23796737.0,0.0,,0.0,
2019-10-03,274803420.59328526,1946444699.0,0.0,,152629420.0,49217640.0,0.0,44541075.0,0.0,,0.0,
2019-10-04,231079548.25217614,1680823618.0,0.0,,136781050.0,44742249.0,0.0,29965756.0,0.0,,0.0,
2019-10-05,245754976.91241103,1247068896.0,0.0,,80460870.0,40313662.0,0.0,17844418.0,0.0,,0.0,
2019-10-06,329102882.368792,2177529686.0,0.0,,168397570.0,77042343.0,0.0,41927021.0,0.0,,0.0,
2019-10-07,513811036.6771,2790411575.0,0.0,,224433910.0,89411567.0,0.0,41783685.0,0.0,,0.0,
2019-10-08,365216475.95727485,1775864658.0,0.0,,138934910.0,62651528.0,0.0,18158066.0,0.0,,0.0,
2019-10-09,560205343.8291776,2918190466.0,0.0,,270572960.0,78848463.0,0.0,45287385.0,0.0,,0.0,
2019-10-10,378909061.12134963,1820197298.0,0.0,,114798780.0,46332916.0,0.0,21908867.0,0.0,,0.0,
2019-10-11,570894416.9845649,2840791938.0,0.0,,312516950.0,75838553.0,0.0,59323612.0,0.0,,0.0,
2019-10-12,313428873.7330807,914764702.0,0.0,,64148970.0,33661831.0,0.0,18489353.0,0.0,,0.0,
2019-10-13,362603155.9645495,1600842345.0,0.0,,154699160.0,51956638.0,0.0,25877769.0,0.0,,0.0,
2019-10-14,517453606.0569904,1383915144.0,0.0,,111589830.0,41912780.0,0.0,21372910.0,0.0,,0.0,
2019-10-15,703765178.7763164,1833941267.0,0.0,,169560490.0,55677711.0,0.0,38191743.0,0.0,,0.0,
2019-10-16,562876173.0932251,1713807093.0,0.0,,171824830.0,49629211.0,0.0,27921891.0,0.0,,0.0,
2019-10-17,470841572.1780033,1379697691.0,0.0,,113930630.0,34166231.0,0.0,30358060.0,0.0,,0.0,
2019-10-18,7851280382.435842,2025409673.0,0.0,,194600420.0,59081663.0,0.0,51652233.0,0.0,,0.0,
2019-10-19,620028836.155798,1515391394.0,0.0,,159219740.0,43998299.0,0.0,42245448.0,0.0,,0.0,
2019-10-20,646478146.170372,2151766980.0,0.0,,198464020.0,59653784.0,0.0,35351774.0,0.0,,0.0,
2019-10-21,491518106.8178299,1615363611.0,0.0,,181437800.0,46489612.0,0.0,34483679.0,0.0,,0.0,
2019-10-22,557326913.5963582,1943298835.0,0.0,,187693830.0,50014235.0,0.0,40042152.0,0.0,,0.0,
2019-10-23,809763344.3649912,3184266286.0,0.0,,386138230.0,112030697.0,0.0,107003357.0,0.0,,0.0,
2019-10-24,494481818.31084025,1437907736.0,0.0,,103697410.0,39773994.0,0.0,27293814.0,0.0,,0.0,
2019-10-25,1428278709.8998787,5046151503.0,0.0,,781735610.0,172622302.0,0.0,132463541.0,0.0,,0.0,
2019-10-26,2291078433.8060546,8255409607.0,0.0,,1388636840.0,346073975.0,0.0,213164588.0,0.0,,0.0,
2019-10-27,1559117467.2124667,4626756249.0,0.0,,579602060.0,134847173.0,0.0,112102249.0,0.0,,0.0,
2019-10-28,1434220985.56558,3705585186.0,0.0,,452830220.0,102751741.0,0.0,88237051.0,0.0,,0.0,
2019-10-29,1174081370.8699715,3366567631.0,0.0,,371944090.0,77284319.0,0.0,83488337.0,0.0,,0.0,
2019-10-30,902459963.0271568,2909977828.0,0.0,,283502700.0,63101045.0,0.0,43646443.0,0.0,,0.0,
2019-10-31,904349802.5998325,3047545553.0,0.0,,315330800.0,80799054.0,0.0,57205025.0,0.0,,0.0,
2019-11-01,805469768.7883986,2196031678.0,0.0,,277861750.0,55735408.0,0.0,53618379.0,0.0,,0.0,
2019-11-02,525708566.42879385,1233087720.0,0.0,,122277030.0,34816907.0,0.0,49331086.0,0.0,,0.0,
2019-11-03,695476743.4294945,1507073624.0,0.0,,130375200.0,40724235.0,0.0,35074312.0,0.0,,0.0,
2019-11-04,849662988.3589544,2071463023.0,0.0,,219781780.0,54153662.0,0.0,56427006.0,0.0,,0.0,
2019-11-05,1059266846.3829715,2138589698.0,0.0,,217685610.0,56676309.0,0.0,44388640.0,0.0,,0.0,
2019-11-06,689257853.21947,1578464842.0,0.0,,128887510.0,36216155.0,0.0,32502259.0,0.0,,0.0,
2019-11-07,713503965.9350486,1701791478.0,0.0,,162111550.0,41488732.0,0.0,35578566.0,0.0,,0.0,
2019-11-08,1332476906.7357666,3279720831.0,0.0,,385116180.0,87975073.0,0.0,79356381.0,0.0,,0.0,
2019-11-09,588993586.8705164,1143494672.0,0.0,,103644460.0,30904321.0,0.0,23381582.0,0.0,,0.0,
2019-11-10,823656080.8276929,1750868889.0,0.0,,226022100.0,47512644.0,0.0,43156779.0,0.0,,0.0,
2019-11-11,989631632.3340464,2222291326.0,0.0,,224608140.0,57987726.0,0.0,53510514.0,0.0,,0.0,
2019-11-12,948008654.0819184,2167893453.0,0.0,,226061620.0,48312893.0,0.0,53616096.0,0.0,,0.0,
2019-11-13,514076430.9302301,1080804600.0,0.0,,104542460.0,23504798.0,0.0,24180734.0,0.0,,0.0,
2019-11-14,752739931.788647,1697709913.0,0.0,,134850130.0,38139432.0,0.0,34094467.0,0.0,,0.0,
2019-11-15,1220584677.5311618,2629969825.0,0.0,,273373500.0,78946810.0,0.0,68140814.0,0.0,,0.0,
2019-11-16,413149846.06224424,785973995.0,0.0,,67073790.0,26542208.0,0.0,20022303.0,0.0,,0.0,
2019-11-17,613585756.1544735,1303273463.0,0.0,,120142440.0,44497820.0,0.0,30553043.0,0.0,,0.0,
2019-11-18,1010445557.0428965,2474150988.0,0.0,,249414830.0,74065672.448,0.0,53903301.0,0.0,,0.0,
2019-11-19,901431715.7509527,2020512563.0,0.0,,171871750.0,61744216.7317,0.0,48604105.0,0.0,,0.0,
2019-11-20,706753271.1955929,1519664920.0,0.0,,157655860.0,43620273.6495,0.0,32757552.0,0.0,,0.0,
2019-11-21,1373192746.1680777,3119319685.0,0.0,,292209920.0,100699796.0701,0.0,60201181.0,0.0,,0.0,
2019-11-22,2689429315.234531,5627566467.0,0.0,,836450770.0,258965881.4535,0.0,118342719.0,0.0,,0.0,
2019-11-23,1020232633.732637,1904791671.0,0.0,,164836470.0,62627826.2675,0.0,23317588.0,0.0,,0.0,
2019-11-24,1267522899.6264846,2723678608.0,0.0,,272772410.0,91755587.722,0.0,62454162.0,0.0,,0.0,
2019-11-25,2371992021.5172772,4689868277.0,0.0,,582970020.0,213047550.0874,0.0,123367113.0,0.0,,0.0,
2019-11-26,1386828972.0989692,2548689901.0,0.0,,268397980.0,94105932.0466,0.0,39522853.0,0.0,691489.0,0.0,
2019-11-27,2235838852.0675263,3562481693.0,0.0,,396921360.0,137252411.775,0.0,57567251.0,0.0,690683.0,0.0,
2019-11-28,1297767766.2157757,2007430240.0,0.0,,187139080.0,80460044.95845,0.0,28152435.0,0.0,858822.0,0.0,
2019-11-29,1437619863.5581524,2298676734.0,0.0,,237217120.0,82138206.6975,0.0,37514752.0,0.0,1987822.0,0.0,
2019-11-30,1070842557.2085433,1580574227.0,0.0,,133770800.0,68949409.802,0.0,22819796.0,0.0,2289342.0,0.0,
2019-12-01,1443687150.7253945,2330800876.0,0.0,,218311570.0,89337020.517,0.0,27811431.0,0.0,2285678.0,0.0,
2019-12-02,1049663054.3228589,1849161060.0,0.0,,173176740.0,67397928.232,0.0,24294427.0,0.0,2967507.0,0.0,
2019-12-03,617531977.8441013,1231388739.0,0.0,,94910290.0,38820437.392,0.0,18106397.0,0.0,3494828.0,0.0,
2019-12-04,1976658347.8711283,3113437342.0,0.0,,391596110.0,112901469.4763,0.0,74455081.0,0.0,9086347.0,0.0,
2019-12-05,1298930190.610969,2243762570.0,0.0,,282166640.0,69508079.2206,0.0,60121368.0,0.0,6950376.0,0.0,
2019-12-06,1024650735.9247422,1978413582.0,0.0,,211806790.0,59903957.9104,0.0,38841161.0,0.0,5953068.0,0.0,
2019-12-07,623000792.5902587,1010214676.0,0.0,,76353730.0,33873784.3072,0.0,20658377.0,0.0,3205568.0,0.0,
2019-12-08,633544453.7715119,1093316907.0,0.0,,78089210.0,39409287.1721,0.0,34909327.0,0.0,3264976.0,0.0,
2019-12-09,999330220.9863317,2231926258.0,0.0,,190885450.0,59972908.564,0.0,69413491.0,0.0,5863809.0,0.0,
2019-12-10,359210921.7884382,1639873670.0,0.0,,130510610.0,44140238.84565,0.0,31408241.0,0.0,4502916.0,0.0,
2019-12-11,701270774.9946493,1154448620.0,0.0,,90683750.0,29635864.560000002,0.0,21393930.0,0.0,4135879.0,0.0,
2019-12-12,1011542248.8308164,1750690934.0,0.0,,164241730.0,49109996.18835,0.0,36384959.0,0.0,6951233.0,0.0,
2019-12-13,580912006.0115894,946762102.0,0.0,,79688310.0,25285903.7728,0.0,19763163.0,0.0,4033686.0,0.0,
2019-12-14,690863936.985369,1255852592.0,0.0,,91234240.0,41828126.668,0.0,20844038.0,0.0,5156706.0,0.0,
2019-12-15,625644952.7950083,1291616465.0,0.0,,89881520.0,41800488.2514,0.0,23492099.0,0.0,4917798.0,0.0,
2019-12-16,809960171.2906046,1889951166.0,0.0,,198995790.0,61980051.7962,0.0,36005935.0,0.0,7476487.0,0.0,
2019-12-17,1101469665.4389803,2312484250.0,0.0,,254585290.0,74931003.19500001,0.0,46883700.0,0.0,16740583.0,0.0,
2019-12-18,2390563303.680627,4070806639.0,0.0,,521710350.0,174019776.344,0.0,95657663.0,0.0,42370613.0,0.0,
2019-12-19,1135165141.1535127,2234109332.0,0.0,,163946240.0,70520087.57815,0.0,24079426.0,0.0,20771095.0,0.0,
2019-12-20,621087397.47474,1276768414.0,0.0,,80743780.0,29475953.0265,0.0,15373344.0,0.0,8525870.0,0.0,
2019-12-21,316195151.72360367,605463755.0,0.0,,32158320.0,19842856.725,0.0,8058245.0,0.0,3271063.0,0.0,
2019-12-22,973859470.8935603,1784583659.0,0.0,,174961830.0,66356351.6928,0.0,26950557.0,0.0,14144571.0,0.0,
2019-12-23,1574697481.105722,2770238160.0,0.0,,242813800.0,112272575.8448,0.0,38123366.0,0.0,22416475.0,0.0,
2019-12-24,1081141404.2481978,1774792321.0,0.0,,189086950.0,89542906.28400001,0.0,22181413.0,0.0,14136012.0,0.0,
2019-12-25,698289117.7543765,1158432621.0,0.0,,95439160.0,53106884.5815,0.0,14940367.0,0.0,8122601.0,0.0,
2019-12-26,964269144.8262005,1533968724.0,0.0,,139358460.0,65928045.052,0.0,20598397.0,0.0,11552093.0,0.0,
2019-12-27,813883767.1240191,1462208640.0,0.0,,129332790.0,69017155.81375,0.0,15336788.0,0.0,9446239.0,0.0,
2019-12-28,667486080.885272,1191155941.0,0.0,,66469450.0,43932474.506950006,0.0,12793376.0,0.0,7549472.0,0.0,
2019-12-29,757150864.5045058,1545732558.0,0.0,,84476590.0,57254093.584,0.0,11712310.0,0.0,8870532.0,0.0,
2019-12-30,683318202.2855874,1263809897.0,0.0,,78541420.0,54108235.259100005,0.0,14277574.0,0.0,7294547.0,0.0,
2019-12-31,641283508.5929794,1097785557.0,0.0,,89436420.0,51512695.383,0.0,15536433.0,0.0,6873050.0,0.0,
2020-01-01,408831541.5704847,762775093.0,0.0,,38374410.0,30528911.7848,0.0,5425488.0,0.0,4068630.0,0.0,
2020-01-02,802693115.100778,1471015953.0,0.0,,123150180.0,66654466.2004,0.0,24427625.0,0.0,9524140.0,0.0,
2020-01-03,1530700590.4670575,3050176866.0,0.0,,232881300.0,118169601.186,0.0,32063024.0,0.0,22328863.0,0.0,
2020-01-04,680573078.6334537,1183967441.0,0.0,,57693850.0,39056679.9343,0.0,7338270.0,0.0,6879027.0,0.0,
2020-01-05,866093353.8378322,1533242110.0,0.0,,79510190.0,60956368.08,0.0,9670082.0,0.0,9134706.0,0.0,
2020-01-06,1304407587.592192,2344491871.0,0.0,,181902870.0,68587485.0,0.0,27520318.0,0.0,27032624.0,0.0,
2020-01-07,2289293885.1132426,3903603657.0,0.0,,312182470.0,133573320.0,0.0,42786141.0,0.0,273616355.0,0.0,
2020-01-08,2589023022.820238,4902098940.0,0.0,,456576600.0,131200667.0,0.0,57994574.0,0.0,534972692.0,0.0,
2020-01-09,1464120445.6253211,2634163252.0,0.0,,253073170.0,69581185.0,0.0,28503476.0,0.0,277550985.0,0.0,
2020-01-10,2082827701.7908373,3782452014.0,0.0,,288286140.0,112714101.0,0.0,45549427.0,1000.0,383388128.0,0.0,
2020-01-11,1321320809.6601858,2342681516.0,0.0,,113031200.0,81562783.0,0.0,28800920.0,0.0,151597716.0,0.0,
2020-01-12,889320926.2786943,1576712742.0,0.0,,81349270.0,45855339.0,0.0,12620151.0,0.0,52837709.0,0.0,
2020-01-13,605078606.1320217,1313199506.0,0.0,,66482120.0,44757913.43125,0.0,12717868.0,0.0,21061397.0,0.0,
2020-01-14,2566115682.3232203,5589022551.0,0.0,,547407650.0,211912168.5374,0.0,84838839.0,0.0,287456198.0,0.0,
2020-01-15,2097189901.6755922,3522582053.0,0.0,,298258940.0,125881222.4818,0.0,39324842.0,0.0,153151074.0,0.0,
2020-01-16,1465452116.9868333,2445273570.0,0.0,,154517610.0,82909873.00060001,0.0,22584656.0,0.0,73566175.0,0.0,
2020-01-17,1834738440.4814858,3728582818.0,0.0,,290262220.0,140098910.576,0.0,37773762.0,0.0,97487316.0,0.0,
2020-01-18,1023774986.8499612,1836510291.0,0.0,,109463760.0,76369422.1196,0.0,22047066.0,0.0,36974806.0,0.0,
2020-01-19,1961554457.4698932,3742742976.0,0.0,,343798130.0,148530746.50515002,0.0,63551030.0,0.0,116466255.0,0.0,
2020-01-20,1082589841.7499194,2016471911.0,0.0,,133398260.0,59896271.539000005,0.0,25239127.0,0.0,52910029.0,0.0,
2020-01-21,940443014.1887252,1797360916.0,0.0,,137982560.0,48958208.7133,0.0,32863199.0,0.0,45125983.0,0.0,
2020-01-22,819002681.3966575,1313322818.0,0.0,,101252700.0,41408774.18375,0.0,18446267.0,0.0,28904701.0,0.0,
2020-01-23,1374188045.4140904,2892717445.0,0.0,,213029220.0,74221929.83,0.0,38217752.0,0.0,87063545.0,0.0,
2020-01-24,1222272479.406285,2518423188.0,0.0,,156649190.0,62969806.6364,0.0,24898004.0,0.0,59654691.0,0.0,
2020-01-25,809110513.6665162,1484100759.0,0.0,,61281370.0,42028174.292,0.0,11509556.0,0.0,32311513.0,0.0,
2020-01-26,1015252324.4481831,1814758342.0,0.0,,99445410.0,51892331.89495,0.0,20203698.0,0.0,36738105.0,0.0,
2020-01-27,1535238542.0131197,3131528806.0,0.0,,250845060.0,89595999.6972,0.0,35863625.0,0.0,77197101.0,0.0,
2020-01-28,2283303506.990774,4545738760.0,0.0,,375468910.0,147567124.2441,0.0,54542969.0,0.0,152443370.0,0.0,
2020-01-29,1577848046.9728947,3016282966.0,0.0,,279420240.0,100858571.14805001,0.0,25809846.0,0.0,78829300.0,0.0,
2020-01-30,1811187422.5490382,3871834779.0,0.0,,347354870.0,115848174.8287,0.0,37618256.0,0.0,71072707.0,0.0,
2020-01-31,1373244578.3720984,2426806521.0,0.0,,215882790.0,87460173.817,0.0,37008348.0,0.0,55377611.0,0.0,
2020-02-01,1024187046.5314463,1606412741.0,0.0,,93521370.0,66774925.6172,0.0,18220784.0,0.0,31752122.0,0.0,
2020-02-02,1385816679.8219635,2558075883.0,0.0,,170436770.0,105553022.6125,0.0,26315808.0,0.0,63002002.0,0.0,
2020-02-03,1479181272.6160877,2901398296.0,0.0,,256276660.0,102965635.41080001,0.0,27904695.0,0.0,73366693.0,0.0,
2020-02-04,1359916350.2093084,2851149240.0,0.0,,166520710.0,103701754.8776,0.0,28757067.0,0.0,65461398.0,0.0,
2020-02-05,2044509986.7909555,3835285855.0,0.0,,268503530.0,149395036.377,0.0,54397070.0,0.0,73070627.0,0.0,
2020-02-06,1960968925.7313952,3831983024.0,0.0,,301776760.0,134122274.4032,0.0,41132455.0,0.0,142358704.0,0.0,
2020-02-07,1274245831.6032822,2479751042.0,0.0,,215379200.0,86282572.77931,0.0,34199903.0,0.0,114671010.0,0.0,
2020-02-08,1280576279.8743045,2628324844.0,0.0,,229758710.0,90443457.60836,0.0,31368901.0,0.0,137377104.0,0.0,
2020-02-09,1458073595.836158,2935217599.0,0.0,,205614920.0,104569962.48808,0.0,39178886.0,0.0,166970697.0,0.0,
2020-02-10,1817657776.4372294,3654168022.0,0.0,,346261470.0,125991737.76374,0.0,47728628.0,0.0,253557437.0,0.0,
2020-02-11,1944746994.824234,3819455588.0,0.0,,381243220.0,129802485.97176,0.0,77426932.0,0.0,278809146.0,0.0,
2020-02-12,1650904486.3585846,3194962559.0,0.0,,251237540.0,98384809.65413001,0.0,49772848.0,0.0,227300884.0,0.0,
2020-02-13,2181433675.0186157,4589563907.0,0.0,,426083300.0,159788962.8862,0.0,59900660.0,0.0,458098987.0,0.0,
2020-02-14,1356474266.961363,2321594602.0,0.0,,199650720.0,76489707.7329,0.0,28502535.0,0.0,158675223.0,0.0,
2020-02-15,1508527327.7435858,2793702095.0,0.0,,261106400.0,91623164.40981,0.0,51094957.0,0.0,165448603.0,0.0,
2020-02-16,1404419002.7178226,2624185240.0,0.0,,218175440.0,100376054.6195,0.0,28345149.0,0.0,272396603.0,0.0,
2020-02-17,1800745650.0033488,3536137378.0,0.0,,320405420.0,96482581.045,0.0,44658083.0,0.0,495127211.0,0.0,
2020-02-18,1690151618.4033735,3722933606.0,0.0,,296175850.0,118261020.25804001,0.0,40635124.0,0.0,340289732.0,0.0,
2020-02-19,1798671917.1815822,4113253942.0,0.0,,499944370.0,162310963.45903,0.0,84434055.0,0.0,167827241.0,0.0,
2020-02-20,1374068524.323013,2896538588.0,0.0,,296306620.0,89763308.87237,0.0,43549148.0,0.0,388527117.0,0.0,
2020-02-21,958015054.3006434,1943485302.0,0.0,,171414790.0,60301582.41278,0.0,41989638.0,0.0,169584261.0,0.0,
2020-02-22,564286088.3823946,1047504164.0,0.0,,73723130.0,28873398.2096,0.0,13462324.0,0.0,60315282.0,0.0,
2020-02-23,965818577.7173483,2129179142.0,0.0,,135359860.0,77492895.75392,0.0,18584781.0,0.0,156781298.0,0.0,
2020-02-24,1525983152.1196404,3127246829.0,0.0,,293368150.0,117829800.25127,0.0,49554384.0,0.0,383828382.0,0.0,
2020-02-25,1572752727.349687,2825662970.0,0.0,,248735890.0,94191373.42933,0.0,43991556.0,0.0,335443698.0,0.0,
2020-02-26,2347568213.3590083,4672566704.0,0.0,,528837870.0,188678225.48576,0.0,91027814.0,0.0,648732054.0,0.0,
2020-02-27,1771236572.064682,3233578879.0,0.0,,288735810.0,114620049.41204,0.0,34860641.0,0.0,357930180.0,0.0,
2020-02-28,1705690848.5740128,3535007527.0,0.0,,268996710.0,121354164.60421,0.0,37735132.0,0.0,448906427.0,0.0,
2020-02-29,883270541.9261748,1624526019.0,0.0,,82502850.0,60430731.71520001,0.0,13075712.0,0.0,197501404.0,0.0,
2020-03-01,1488426543.541234,2865341712.0,0.0,,153540100.0,83677408.04672,0.0,21914347.0,0.0,429840157.0,0.0,
2020-03-02,1429778708.935248,2260350003.0,0.0,,149389060.0,93996035.4887,0.0,20705713.0,0.0,267770649.0,0.0,
2020-03-03,1403483397.8255363,2506496686.0,0.0,,187913830.0,108488199.85728,0.0,29323174.0,0.0,294526621.0,0.0,
2020-03-04,923524402.4917352,1704768032.0,0.0,,108058190.0,47342200.75035,0.0,16703279.0,0.0,168982881.0,0.0,
2020-03-05,1466730816.5307262,2680324726.0,0.0,,202245160.0,92345998.23904,0.0,35537113.0,0.0,229930409.0,0.0,
2020-03-06,1051146062.5970542,1771509051.0,0.0,,111189500.0,51876596.27936,0.0,19901804.0,0.0,113906579.0,0.0,
2020-03-07,1119309721.0026364,2109118200.0,0.0,,162864920.0,63716919.55696,0.0,24488709.0,0.0,120216905.0,0.0,
2020-03-08,1908386898.2947233,3564429714.0,0.0,,310576630.0,144770224.6996,0.0,49985619.0,0.0,293972756.0,0.0,
2020-03-09,2652503876.588087,4800147546.0,0.0,,448348390.0,176917171.13645,0.0,65341496.0,0.0,446193843.0,0.0,
2020-03-10,2030089080.3084092,3414901556.0,0.0,,317833490.0,126405718.36824,0.0,57682707.0,0.0,397131460.0,0.0,
2020-03-11,1750711739.9558823,2611733483.0,0.0,,240538720.0,100441695.03216,0.0,43118487.0,0.0,396689809.0,0.0,
2020-03-12,3738699608.9535813,9879486839.0,0.0,,1288096970.0,442705626.78691995,0.0,229835182.0,0.0,425976559.0,0.0,
2020-03-13,5210918305.158004,8470133281.0,0.0,,1041576270.0,353459616.70249,0.0,83008766.0,0.0,319413205.0,0.0,
2020-03-14,1634028604.2861993,2284697818.0,0.0,,332881090.0,90308773.67029,0.0,12472135.0,0.0,1873433927.0,0.0,
2020-03-15,1908876144.8677793,2416781722.0,0.0,,333172240.0,105987638.50294,0.0,29388315.0,0.0,2504859496.0,0.0,
2020-03-16,3120763221.5906844,3754254818.0,0.0,,590535290.0,150142566.8409,0.0,56791565.0,0.0,2288138995.0,0.0,
2020-03-17,2281685641.161063,2483703808.0,0.0,,273024990.0,104197969.61054,0.0,33772043.0,0.0,276843809.0,0.0,
2020-03-18,2166666017.114371,2329210649.0,0.0,,258950910.0,95306924.61284,0.0,28589609.0,0.0,262631686.0,0.0,
2020-03-19,3076049973.922906,2961750001.0,0.0,,288147350.0,131514873.82048,0.0,44946461.0,0.0,341026989.0,0.0,
2020-03-20,3545935465.045178,3783693388.0,0.0,,498764130.0,158681374.52042,0.0,73138320.0,0.0,426098213.0,0.0,
2020-03-21,2386732148.965058,2179309549.0,0.0,,234572120.0,93432330.952,0.0,31542678.0,0.0,315876345.0,0.0,
2020-03-22,2271792709.422346,2206625855.0,0.0,,273746180.0,95316924.64584,0.0,25863255.0,0.0,304620187.0,0.0,
2020-03-23,3165121429.918988,2719915476.0,0.0,,330506050.0,127418637.0711,0.0,60651375.0,0.0,369262548.0,0.0,
2020-03-24,2944163769.178547,2240328631.0,0.0,,236805880.0,109071040.40640001,0.0,52157293.0,0.0,307529802.0,0.0,
2020-03-25,2670363082.8817563,2232804291.0,0.0,,211298650.0,105212045.78068,0.0,45409079.0,0.0,280629683.0,0.0,
2020-03-26,1893837206.5858057,1532430116.0,0.0,,106827020.0,69809369.22318,0.0,20404311.0,0.0,215082652.0,0.0,
2020-03-27,1621534975.346456,1632846760.0,0.0,,147818470.0,66402600.00123,0.0,25754801.0,0.0,215226401.0,0.0,
2020-03-28,2130623324.1980507,1883833066.0,0.0,,142364310.0,84377320.12746,0.0,35606928.0,739194812.3539137,223692862.0,0.0,
2020-03-29,1476894121.6393085,1502675162.0,0.0,,107147620.0,56232481.08056,0.0,19628381.0,567780016.7019306,186045134.0,0.0,
2020-03-30,2475336237.7704716,2146883987.0,0.0,,150175540.0,102425543.4809,0.0,40163358.0,893873897.0799626,276101164.0,0.0,
2020-03-31,1681996351.3398442,1367303451.0,0.0,,92359360.0,60956227.02792,0.0,17870424.0,646245122.6819136,152810888.0,0.0,
2020-04-01,2593705141.2049084,2207561211.0,0.0,,170058950.0,96337428.7259,25678100.0,37233563.0,818429017.5498726,191095890.0,0.0,
2020-04-02,3608534638.067543,2972604346.0,0.0,,247335470.0,152229817.56258,91506800.0,55345095.0,976444641.7958676,227480592.0,0.0,
2020-04-03,2772294943.5658555,2140975954.0,0.0,,163382790.0,115337106.42104,76766800.0,28438301.0,763449738.5729268,189725783.0,0.0,
2020-04-04,2191321258.852251,1619522774.0,0.0,314395164.0612363,124410210.0,87026044.79328999,80186900.0,34061974.0,498029913.24387366,273889977.0,0.0,
2020-04-05,1619235443.6321576,1148471580.0,0.0,430807067.85364616,74342810.0,66366358.68682,46611700.0,23114934.0,383268105.68995917,218793937.0,0.0,
2020-04-06,3379567790.549244,2341810094.0,0.0,763142123.828701,179640780.0,107902350.1867,125440500.0,39091440.0,875981711.3298895,443761725.0,0.0,
2020-04-07,3017927793.4931927,2098135625.0,0.0,763089694.7415926,171499100.0,114646549.101,132563700.0,34852135.0,819989878.0787868,405288180.0,0.0,
2020-04-08,2447151123.5336266,1776328167.0,0.0,663678098.4022382,122884470.0,87725039.88,84671000.0,37269118.0,716503644.4198406,338583749.0,0.0,
2020-04-09,2137269056.732592,1676985467.0,0.0,554620441.1053535,117183720.0,83006125.93003,83390900.0,29794068.0,601514330.8598436,301257134.0,0.0,
2020-04-10,3018395291.9571214,2206832440.0,0.0,756431529.7584639,175882660.0,137961145.1544,231414000.0,34803582.0,907821270.2778785,389707176.0,0.0,
2020-04-11,1540853145.6932838,1054581118.0,0.0,377281926.9148195,54971540.0,73275129.384,186711800.0,32998475.0,559165698.600903,203009037.0,0.0,
2020-04-12,2219168154.3519735,1720103273.0,0.0,554809188.1933659,115292020.0,110162357.51358001,313632400.0,48028382.0,756679699.5878563,288317680.0,0.0,
2020-04-13,2883130694.595339,2252284386.0,0.0,691521564.0405079,216924720.0,122579664.64717,441642500.0,34130506.0,939559567.793871,385930000.0,0.0,
2020-04-14,1924988958.0430124,1400088540.0,0.0,555777351.7041367,96645790.0,93580050.75338,328317100.0,19427503.0,793178778.5158308,280085926.0,0.0,
2020-04-15,1859857932.90715,1489184670.0,0.0,638948621.7211319,118245100.0,96129316.38147,327905000.0,26471203.0,716257121.9198313,262344905.0,0.0,
2020-04-16,3974025184.4768653,3006152246.0,0.0,1500904584.9044204,331605500.0,212713442.22000003,723998900.0,55691925.0,1251909609.031652,460401939.0,0.0,
2020-04-17,1947592280.719067,1225409067.0,0.0,648877474.31535,112105590.0,94910610.06988001,390374300.0,19642474.0,652053206.9148492,222593329.0,0.0,
2020-04-18,1635389647.1505375,1302161155.0,0.0,536244865.23421615,83268780.0,109880194.28746,463431100.0,15869753.0,609839756.7398286,215614093.0,0.0,
2020-04-19,1544435370.704658,1139540564.0,0.0,545174767.8926718,83952760.0,105104621.6596,408186700.0,20678182.0,533471441.1969019,193399760.0,0.0,
2020-04-20,3037968494.055222,2362455936.0,0.0,1005294722.9154167,187057130.0,168030520.16232,741827800.0,38759850.0,903685401.8997184,367590752.0,0.0,
2020-04-21,1969508638.5249786,1528197566.0,0.0,598693754.1747375,109152450.0,98201393.86864,555785500.0,16523057.0,657729068.3598472,273367420.0,0.0,
2020-04-22,2182152635.249209,1450803027.0,0.0,570811391.2592794,114496960.0,117144086.07563001,624929600.0,19503891.0,652221576.9038188,242743449.0,0.0,
2020-04-23,3535952664.717804,2488031781.0,0.0,1189210255.0878263,273293470.0,190566892.71581,1170934500.0,1616799.0,1027388173.7997799,321860439.0,0.0,
2020-04-24,2088979321.1798909,1471498249.0,0.0,622236607.0032606,127706160.0,95710520.34500001,610704900.0,11065931.0,684480156.6298178,258544797.0,0.0,
2020-04-25,1832774368.2564151,1362589845.0,0.0,643781743.6413848,102980850.0,93197131.57472,643308700.0,18613561.0,604373935.413866,218676834.0,0.0,
2020-04-26,2076819914.864956,1432574470.0,0.0,634804444.119047,102604060.0,97876964.33196001,641374200.0,26923621.0,594985916.2558544,229776532.0,0.0,
2020-04-27,2257073377.8051744,1663495858.0,0.0,613151371.8805869,121795410.0,105835262.79614,865177600.0,14113580.0,736977078.1998374,285239576.0,0.0,
2020-04-28,1682879659.3349223,1154456363.0,400754.03024911816,391684969.7128141,72637590.0,65276524.9632,653912000.0,0.0,559064131.5958945,200807228.0,0.0,
2020-04-29,7652773685.611953,5107706612.0,8406408.17186252,2571808088.811907,567433800.0,427501795.39328,3336508800.0,104152635.0,1972396766.429723,671732563.0,0.0,
2020-04-30,8143582543.805643,5790715184.0,10222209.523536284,3220608325.5171556,713217600.0,453469799.8988,4293871400.0,89007510.0,2306023245.789849,676346181.0,0.0,
2020-05-01,3689571893.1093073,2573647472.0,4220793.113372302,1302332760.8741164,242347590.0,213437024.38081002,1687889500.0,48328884.0,1017341970.029788,273952155.0,0.0,
2020-05-02,2654585919.086434,1560015174.0,2008046.5423636728,901965340.4222603,129791620.0,121686361.56220001,1090148200.0,26743624.0,696583707.1198419,172773777.0,0.0,
2020-05-03,4016772145.693114,2666604351.0,3375770.2600307283,1540856096.3802655,224123210.0,198589122.14150003,1893347800.0,51593474.0,1106349139.9497402,280533443.0,0.0,
2020-05-04,3901283871.5521727,2423304532.0,3342954.318126832,1276502427.943946,190450650.0,188591286.46100003,1627977200.0,48433098.0,1068594983.7067631,283438620.0,0.0,
2020-05-05,3698619150.5575194,2291572960.0,2015113.432440475,1160894269.4538102,188902110.0,172040413.79680002,1583636400.0,40819129.0,1068894109.7348464,263149592.0,0.0,
2020-05-06,4645068855.91975,2902808341.0,2998805.4891044484,1555522011.0732284,290486580.0,216117121.18275002,1958586200.0,70400879.0,1331326273.239846,331752564.0,0.0,
2020-05-07,7385495484.944184,4368536152.0,4811284.884883919,2497925006.2085304,460451020.0,310102815.97031,2943278600.0,90342077.0,1975384566.6915889,471670974.0,0.0,
2020-05-08,4492165944.035495,3138378909.0,1695191.032612411,1596948040.1947212,306693840.0,180125711.04680002,2243110100.0,47653146.0,1282732119.9998136,323508726.0,0.0,
2020-05-09,3934305339.708025,2448399578.0,2724070.5609027348,1475452546.5124211,197107880.0,161590091.53127003,1945642300.0,45327595.0,1065662548.9598477,228619166.0,0.0,
2020-05-10,7349770155.831198,5270571804.0,10287582.074427813,3493914367.7170954,733049990.0,496998623.62881,4932616400.0,128911902.0,1831411938.1756396,424621274.0,0.0,
2020-05-11,6893089721.667704,4955858863.0,8901456.825904472,3207081425.9376545,620075690.0,378390335.90305007,4530439700.0,104239844.0,1789882008.201545,347292436.0,0.0,
2020-05-12,3256721387.5140643,2167419343.0,2525055.3233139804,1044405151.7565957,213551290.0,136688966.08775002,1731439100.0,38306322.0,948252147.6998487,172810667.0,0.0,
2020-05-13,3533630839.284294,2307543126.0,2888362.7603720226,1105570938.7508419,210340190.0,134213600.97368002,1655495000.0,69424399.0,1026993109.2699038,183933381.0,0.0,
2020-05-14,5896825317.016821,3582070291.0,5986789.876755317,2082421505.4064274,395755360.0,251139243.17604002,3041997500.0,125763860.0,1584818255.099553,282253374.0,0.0,
2020-05-15,4693517755.218387,3557482813.0,4125371.4087366425,2162986723.4917293,383885000.0,228768319.74751002,3027027600.0,106844848.0,1415442483.349847,301068308.0,0.0,
2020-05-16,2697824006.6880474,1695953025.0,1353713.1947036877,1170442672.9996793,149295050.0,133692369.298,1518492800.0,41047679.0,832467638.1997883,163136045.0,0.0,
2020-05-17,2911887998.446001,1906931149.0,2450546.3331043473,1169337135.2413085,194755590.0,123587635.03678,1597354200.0,46236563.0,969033361.8559499,165040840.0,0.0,
2020-05-18,3537205308.9655395,2325971830.0,2023945.0222084112,1486272665.0801957,293897620.0,137494480.94996002,1828146500.0,84689963.0,1107677347.5198054,204726104.0,0.0,
2020-05-19,3677485232.254081,2194070630.0,2159394.6305966065,1695841135.892262,287716670.0,153492229.7248,2052632200.0,65601930.0,1258516298.039849,212484260.0,0.0,
2020-05-20,3179736280.3108234,2171424172.0,2967674.079541238,1227098422.2801833,234231640.0,127280993.29568002,1677690500.0,71212859.0,998917186.624879,246294692.0,0.0,
2020-05-21,4180639088.577208,2627391805.0,4069872.5011706264,1711465368.330667,368366870.0,198387255.67359,2444135300.0,70794819.0,1258088676.1669793,360057103.0,0.0,
2020-05-22,2527754815.6728387,1470310195.0,1694937.8011317833,862383048.620594,180570160.0,112762680.45168,1172449300.0,36426803.0,719050741.729852,287545668.0,0.0,
2020-05-23,1849869371.9196718,1121957426.0,877488.1170965802,656289445.9989269,103996140.0,94335344.86719,976446300.0,15272764.0,565176002.3638489,182463482.0,0.0,
2020-05-24,2958759133.807586,2071794094.0,1916412.7308779466,1269732316.2000432,196906310.0,140191110.64872003,1504105600.0,60641620.0,876876797.5599087,266786909.0,0.0,
2020-05-25,2695201243.76495,1624486471.0,1840308.5729732309,1008947866.6160111,156859210.0,111747709.85701,1265822800.0,44523849.0,733396390.4398637,211668362.0,0.0,
2020-05-26,2435660280.2022486,1532966116.0,980447.8698613829,970490711.4663513,164056100.0,113543984.23256001,1107443500.0,35748879.0,793948854.2158757,195828834.0,0.0,
2020-05-27,2504007140.8853607,1579261371.0,900904.4467540164,918444989.2322203,172950100.0,108166574.7088,1103706400.0,34689169.0,864129372.2397728,202226172.0,0.0,
2020-05-28,3133057363.499358,1783567353.0,3108913.150422204,1051488265.9144735,181921420.0,123577852.83595,1414187500.0,44323262.0,1092665598.399932,238040814.0,0.0,
2020-05-29,2249011365.8476353,1306080438.0,1109092.587629531,882303484.4127622,180861370.0,109630380.78506,1097772500.0,33923932.0,802769950.4729409,127496975.0,0.0,
2020-05-30,2474494192.3095984,1437913147.0,1619606.410468537,1012034064.5947071,148255520.0,140258974.82,1254081400.0,28768339.0,934858811.9996986,300855821.0,0.0,
2020-05-31,2076602623.3968523,1326927953.0,795445.7168562955,739609778.277844,107465250.0,92291247.51476,1015939900.0,18297584.0,742614189.4997168,287366042.0,0.0,
2020-06-01,3414925774.2784033,2221686097.0,4332433.488230167,1289762234.6443348,325744770.0,176839390.51742002,1782686400.0,52966348.0,1331651146.3397965,348857572.0,0.0,
2020-06-02,3209118230.201518,2585872541.0,3269347.7674680734,1506971462.4812684,386802050.0,183441747.91470003,2090548000.0,74388209.0,1558815270.0916653,639008153.0,0.0,
2020-06-03,1791527267.9079993,1103857150.0,1050667.705803949,636542883.5800039,142213430.0,74363724.03600001,814690200.0,33538596.0,666612844.4056921,240279825.0,0.0,
2020-06-04,2585750433.2896347,1624226352.0,1522106.2916048018,1008503194.9397132,186758290.0,101870706.286,1273855900.0,46703265.0,924301277.234847,353355850.0,0.0,
2020-06-05,2272039320.803636,1486778525.0,1614672.0243767002,898232826.8105844,191333530.0,90327720.20089,1185582500.0,50301740.0,808790538.7497855,313272778.0,0.0,
2020-06-06,1474018057.7917624,979168883.0,619572.943047728,467123853.3311718,89680820.0,70291654.65558001,763629000.0,30022462.0,518952228.72188234,212126265.0,0.0,
2020-06-07,2474822314.965326,1790256049.0,1248810.8178664085,882481136.3151675,175839280.0,124470865.15121001,1526591500.0,50239319.0,963786186.6798357,375423474.0,0.0,
2020-06-08,1517128508.9994354,1176497554.0,787901.2928468351,523053822.587917,117961800.0,17034470.0,901558800.0,24012856.0,548075416.6377432,251814152.0,0.0,
2020-06-09,1997550625.5167937,1434235229.0,1721419.38605613,745935587.8455851,174657180.0,23071089.0,998411600.0,45552982.0,744705816.1517025,306025608.0,0.0,
2020-06-10,1914011970.60875,1352445011.0,3242908.8073355975,756928676.353754,172793210.0,21377065.0,1059059200.0,43718777.0,683307534.4417788,286625770.0,0.0,
2020-06-11,3748756596.810219,2838723017.0,5160446.858258469,1482684688.0905843,336258750.0,51010175.0,2211936200.0,88140108.0,1397918117.6836274,585294141.0,0.0,
2020-06-12,1998605727.1388798,1233783617.0,3673477.513217361,731369647.2198819,132998660.0,22555941.0,1161309100.0,51309321.0,680940067.0038018,273540943.0,0.0,
2020-06-13,1074195371.857558,714012720.0,1142486.6536681924,431145834.18254006,60761300.0,15884768.0,683676100.0,9503867.0,385257718.84802294,152470283.0,0.0,
2020-06-14,1344703253.1960216,940678663.0,2190064.4140428985,515554721.58093756,86664010.0,14489006.0,671253200.0,19734507.0,453137260.5119461,195363430.0,0.0,
2020-06-15,3899447018.4468737,2314154089.0,6961055.513972313,1387780948.908736,259366350.0,199819550.1602,2082043800.0,64535361.0,1300117378.2397275,487920587.0,0.0,
2020-06-16,2147729032.470929,1274909237.0,3990549.522625909,714085600.4726267,114322460.0,92057893.56772,1043722700.0,22359846.0,729608862.409773,268687942.0,0.0,
2020-06-17,2151583519.444336,1354980917.0,4709673.680131669,709905999.6791825,139335550.0,93805017.55968001,1027809800.0,33376993.0,670449326.9768052,287441506.0,0.0,
2020-06-18,1485254676.648802,917426917.0,3368599.1690070387,562480308.3346273,82588770.0,56761377.932160005,621442400.0,23500523.0,508334845.05192214,200896920.0,0.0,
2020-06-19,2042980119.1119106,1297704623.0,2735374.9828119064,816032785.6133454,113654190.0,96521296.52965,913482900.0,30227735.0,716835533.977765,281365625.0,0.0,
2020-06-20,1444846439.151451,931777353.0,2027886.7792968622,547098933.3425364,67206800.0,69633329.82802,701593200.0,16819739.0,530841487.5998364,193188714.0,0.0,
2020-06-21,1027858098.2685368,647865073.0,982502.1769518517,379919549.3900116,50589790.0,45478771.9106,512258400.0,10300714.0,357126681.3760284,134700332.0,0.0,
2020-06-22,2523078878.8615413,1357535737.0,7147628.813308872,750383256.316247,148283210.0,101876643.17444001,1134865600.0,29337371.0,788787959.9818316,281219028.0,0.0,
2020-06-23,1586079153.377992,884837828.0,4645544.290343064,443374157.07039386,87859010.0,56973553.498780005,779949500.0,16258193.0,543510187.323725,192617034.0,0.0,
2020-06-24,2793504708.4400096,1825148415.0,4164406.3891221303,988259615.5288191,200382890.0,133855720.62016,1428987100.0,43684432.0,1015614247.103944,355905160.0,0.0,
2020-06-25,2520354302.367648,1511880706.0,4628755.688761915,870669803.2392673,146065620.0,118216467.6518,1407026700.0,38310951.0,936931141.513988,314172113.0,0.0,
2020-06-26,2284031323.7126446,1375291556.0,4704818.40359992,879228962.096571,171758380.0,104978278.16688,1218870400.0,39240257.0,834108486.5859045,281631686.0,0.0,
2020-06-27,2142409843.039183,1152481781.0,2397075.487637033,780395802.2358117,135112960.0,121688152.85623,1194625000.0,41380707.0,714956730.4308882,207992395.0,0.0,
2020-06-28,1402124108.5733674,762355479.0,986128.1870160266,548174151.2926083,63328190.0,86007657.65920001,871130800.0,18796464.0,536359806.00991917,188625958.0,0.0,
2020-06-29,1622952243.2827048,1012013657.0,1368945.8094211426,645185558.327791,86395420.0,75783696.586,900955300.0,31300612.0,576806027.2278659,207978843.0,0.0,
2020-06-30,1304350274.5447254,816634639.0,637202.4422302459,486220844.9171297,69123590.0,70604231.34896,756936000.0,28132006.0,392052876.79996437,164779969.0,0.0,
2020-07-01,1492489170.3384194,998150625.0,949371.2542888785,533638189.1564033,95918080.0,77699786.04462,809798700.0,34826648.0,564242044.9778937,203875986.0,0.0,
2020-07-02,2096928839.2234066,1434090493.0,2570253.8581066416,834516599.2230198,136966730.0,105140353.40448001,1244328500.0,39543692.0,797221945.0748912,147839156.0,0.0,
2020-07-03,878102452.8816662,541298881.0,676493.3771095118,328687027.5911594,53677090.0,42936047.811840005,545373600.0,13805813.0,328505229.84003556,173265987.0,0.0,
2020-07-04,915686495.7846617,604764682.0,463285.192002491,351649632.77755743,51205310.0,40086383.072459996,508005400.0,22028574.0,310943234.4600541,168049170.0,0.0,
2020-07-05,1265937838.3727214,920008314.0,1333026.0341192263,515440163.05139726,63283270.0,64206718.147700004,781032600.0,21861756.0,455488905.6299637,316762015.0,0.0,
2020-07-06,1864593495.9888732,1314548157.0,3837170.395689725,641476987.4642806,111451940.0,88023541.34404,1152888800.0,32742639.0,833164243.7478242,392163252.0,0.0,
2020-07-07,1183552135.8768208,840537930.0,1813243.6974316721,441805844.30222994,64659830.0,45540138.96924,671612200.0,19008386.0,513114390.23994815,184073181.0,0.0,
2020-07-08,1606426576.87555,1151562304.0,2616384.976882455,593809059.644532,108008750.0,76487854.68762001,1017172700.0,25148677.0,747463638.1039156,253612032.0,0.0,
2020-07-09,1739707425.6548326,1287224190.0,2595774.9199993815,701620660.7608311,110351970.0,76701412.27795,1060672500.0,33584168.0,710613215.1998734,274788151.0,0.0,
2020-07-10,1307885145.7119954,958497314.0,1252636.426293036,503589108.4819372,87065780.0,62218921.05256001,721005800.0,19821785.0,506177039.269974,204804412.0,0.0,
2020-07-11,692295706.6531739,485313627.0,646182.2007564007,320852243.3889301,32960940.0,37791768.86682,442935000.0,18238076.0,305033714.37202835,107923698.0,0.0,
2020-07-12,1189017713.4985173,885341892.0,2419377.69162134,519314502.4136104,61540880.0,61210615.43205,708650100.0,19681023.0,476445604.4419178,193106289.0,0.0,
2020-07-13,1257890510.3504884,952998765.0,4400440.255364672,479186529.9170059,78598620.0,54525535.272,717378400.0,16387699.0,525051125.247977,207990685.0,0.0,
2020-07-14,1200305438.339048,921737287.0,1351279.4111334356,517665075.5121132,80073650.0,53673149.57700999,744317300.0,22542064.0,518497213.2439777,199306246.0,0.0,
2020-07-15,957509822.7882102,738636331.0,264571.24123645615,367308558.2951683,64651950.0,41150439.80455,530901600.0,18268180.0,416046292.3499954,160149756.0,0.0,
2020-07-16,1352352857.3996434,926387138.0,796265.997750132,590009977.7453433,84308350.0,61311966.35108,858206100.0,30533119.0,714155179.9118862,209119413.0,0.0,
2020-07-17,740743133.1868165,528872495.0,326795.1774430894,299747384.73490036,58048170.0,34309942.43751,466442600.0,11289081.0,400385704.4220363,111173553.0,0.0,
2020-07-18,579965895.7925289,461545873.0,294783.9797766346,253953684.03642252,48626260.0,32675565.717940003,370651700.0,6208231.0,344005707.7210287,95760418.0,0.0,
2020-07-19,695896205.4250184,589195390.0,399122.9763296798,314823572.39172256,49297270.0,33980459.861700006,444044100.0,11182411.0,374257298.599013,120387930.0,0.0,
2020-07-20,663537815.1105657,540319829.0,343237.4500380161,283422230.0799677,55008850.0,30066549.531919997,423452200.0,7839935.0,339237389.22403306,112191056.0,0.0,
2020-07-21,1678333836.521138,1262774107.0,3312399.5348030212,716707007.0874982,139317760.0,84463981.90016001,1167460900.0,24622371.0,724301815.2878878,264823474.0,0.0,
2020-07-22,1204999998.961566,971219270.0,1287120.6605215191,535703375.5709727,118175500.0,54249144.379200004,782418000.0,26747805.0,545241472.6719558,205499147.0,0.0,
2020-07-23,1603783366.0989273,1178335665.0,2274075.8074512347,682753385.1724999,145751510.0,73966342.22049999,995153600.0,35090156.0,735873990.8558624,219079475.0,0.0,
2020-07-24,1278081956.198966,958889621.0,1524858.4426426352,541735153.5921824,110701620.0,57400594.35605,854843400.0,24769282.0,569517490.1039265,212400908.0,0.0,
2020-07-25,1268486397.3458679,987156909.0,1526309.1022391904,568047584.2373796,99207080.0,53577425.877000004,834269300.0,26575744.0,578513244.6019218,215872632.0,0.0,
2020-07-26,2497330900.862829,1802767302.0,4682523.744395093,1220363526.6914914,235294480.0,138957668.4935,1809236200.0,54603580.0,986669635.0398482,394311293.0,0.0,
2020-07-27,8120557031.651252,4947735792.0,20169258.785997678,3528784692.179633,734866280.0,350546740.045,5020943400.0,142387281.0,3250837209.0746374,1056284155.0,0.0,
2020-07-28,5394501290.596981,3202769044.0,7705892.846316669,2584350845.4323874,479750690.0,265488364.56070003,3084579500.0,60048166.0,2135246420.1038527,761962942.0,0.0,
2020-07-29,3958055171.4306297,2098115590.0,7523546.698136487,1897034870.851449,307780010.0,144548920.7448,1866402000.0,72829019.0,1437735387.2308247,441191160.0,0.0,
2020-07-30,2559395389.5359564,1499866216.0,2799581.4775125817,1123362295.9791644,188389070.0,103867886.09470001,1437620000.0,44335154.0,996016301.029808,367047981.0,0.0,
2020-07-31,3486919411.4123354,2064106128.0,7254410.184190369,1467857516.798049,314732530.0,131048197.11264001,1816688000.0,53508953.0,1308433743.2318015,442636666.0,0.0,
2020-08-01,3536269767.716836,1644468721.0,15434770.747562941,1573445056.1532927,267881470.0,169713189.28996003,1839161000.0,58481354.0,1238640781.0628498,549948654.0,0.0,
2020-08-02,4882447162.695252,3479179292.0,12075758.495128764,2988482110.147496,412081050.0,238795451.764,4012170700.0,109536397.0,2058987964.0952115,786911325.0,0.0,
2020-08-03,2678079343.2664437,1536174127.0,3106115.593402652,1304458706.446328,220556580.0,106447765.54408,1327507900.0,56241032.0,938776685.0398381,354673407.0,0.0,
2020-08-04,2240513263.04557,1551638491.0,1977227.1890236724,1059925272.1590697,211196160.0,94821272.1709,1193204800.0,46413119.0,949398274.8278292,341814670.0,0.0,
2020-08-05,3080306709.7402043,1900928277.0,4714207.986887358,1508235314.721936,277923840.0,115045117.08303,1788582800.0,43710586.0,1269772738.1547942,455360783.0,0.0,
2020-08-06,2775058170.40116,1699933174.0,7140389.986127037,1329274223.9219224,246021120.0,98232381.37200001,1531050300.0,38780319.0,1068079265.9648628,428177456.0,0.0,
2020-08-07,2989657887.413097,2048397115.0,3885253.0463470896,1599086674.7638822,290778160.0,102710156.17766,1991067600.0,55395426.0,1124868042.3897645,492837438.0,0.0,
2020-08-08,1820242809.0525923,1087906266.0,3595623.4885500995,871475921.6374443,113143970.0,76984297.69786,999619400.0,28661561.0,619895291.1639555,264803799.0,0.0,
2020-08-09,1466164773.9831264,1015369956.0,713026.3057624708,760390996.0621513,82845790.0,77442916.60148,813991400.0,18110501.0,528592258.71801007,253726719.0,0.0,
2020-08-10,3235590630.0081573,2411211221.0,5869364.804393607,1986896832.622809,327527280.0,140558606.9828,1891176200.0,64796862.0,1123654864.2487736,572031672.0,0.0,
2020-08-11,3580456501.267112,2816083114.0,7878584.692692037,2536796748.2196302,412863430.0,152949863.60733,2199122700.0,56628156.0,1175922183.545806,690718191.0,0.0,
2020-08-12,2453097495.615534,1516460099.0,7731204.302034189,1322880904.8742008,225375310.0,99748118.80613,1571227600.0,36961892.0,878484231.7438431,411618876.0,0.0,
2020-08-13,2792810472.207444,1935604816.0,6950857.972763907,1682691868.0654457,251491290.0,103353358.08347,1619961400.0,51265633.0,1075026976.2598677,539336963.0,0.0,
2020-08-14,1861726092.770544,1134968692.0,4361325.744523693,1051551884.8157018,165071790.0,77284355.10093999,1076067400.0,22788086.0,766310027.1049056,293697814.0,0.0,
2020-08-15,2689041153.3506355,1376560697.0,4254308.067932711,1213747929.6225755,179999270.0,94454024.75022,1327141100.0,23519230.0,912490563.2248805,356734243.0,0.0,
2020-08-16,2004414151.8052137,1128671195.0,4223626.9093616055,810026203.0166311,120518650.0,57079092.57767,980001200.0,18087036.0,727492435.3999448,280738169.0,0.0,
2020-08-17,3938749865.5511565,2605664248.0,11780302.906469954,2062951831.3097782,383732740.0,27432521.0,2060459500.0,79161123.0,1583373941.3548126,499983874.0,0.0,
2020-08-18,3558113844.434498,2219195938.0,5624916.71106884,1504389288.5811026,329259950.0,23704950.0,1938525100.0,36413219.0,1521017784.8979235,522811714.0,0.0,
2020-08-19,3749247514.3733034,2074253621.0,3422051.3275135816,1265261902.008298,276087630.0,23674923.0,1785354700.0,48464112.0,1273684715.48482,508651917.0,0.0,
2020-08-20,1603152241.2683337,929018278.0,6017200.186079839,609134816.3105434,115365020.0,12551866.0,773854000.0,12675549.0,603220848.2599509,233756818.0,0.0,
2020-08-21,2311294434.9015217,1729186824.0,7496408.847249514,1003099312.9048715,211973170.0,16596111.0,1201606200.0,29728324.0,886167583.8478096,414199240.0,0.0,
2020-08-22,1518643293.4318566,1031434193.0,2174748.118447508,670905719.7356756,95712370.0,11761529.0,773057500.0,24734295.0,553194835.1169872,257421241.0,0.0,
2020-08-23,1154010216.5818405,848794552.0,7851692.131400195,500969320.3868285,72227860.0,9404312.0,570429100.0,15887179.0,459760876.45004785,213319319.0,0.0,
2020-08-24,1310702631.3529468,1027357727.0,1359440.7102727212,595218447.1689426,107093190.0,49346525.9892,631986600.0,11586752.0,589604313.2999818,242238437.0,0.0,
2020-08-25,3122498281.025958,2290386478.0,12244435.085910523,1424483780.809345,341409970.0,114136882.86500001,1662079500.0,55779828.0,1283150137.1597812,542678601.0,0.0,
2020-08-26,2001127072.2879624,1410010209.0,4616172.674598955,801370505.4408393,228473500.0,57059003.33400001,1032331200.0,25617817.0,824693859.2268863,342818985.0,0.0,
2020-08-27,2676527586.975453,2068825615.0,8884914.394618014,1110495090.307251,242291530.0,91037451.82542,1437945400.0,59582949.0,1094260395.6998777,519328435.0,0.0,
2020-08-28,1437396189.261152,1098757545.0,4539570.589760179,590173028.170027,142355780.0,51202149.47772001,864359500.0,23073592.0,626872895.3119702,276657424.0,0.0,
2020-08-29,968892653.6115903,830093871.0,704876.9196929233,425507052.86988956,61819550.0,37383484.098,566946900.0,15192105.0,420731854.5730512,197690207.0,0.0,
2020-08-30,1357879127.6886854,989754767.0,3960270.931773165,561351319.6888367,76873740.0,42514102.07344,716425700.0,20919263.0,554633349.8170094,237613016.0,0.0,
2020-08-31,1519663438.6018915,1301119346.0,4307958.627873247,660422282.040803,116585640.0,41622106.77887,907160600.0,25048412.0,650497164.1499565,315289320.0,0.0,
2020-09-01,2586694696.1576853,1987744352.0,7051472.647091363,1035985739.8774989,221177430.0,84561123.9473,1577913000.0,33909376.0,1210908551.9957843,477808520.0,0.0,
2020-09-02,2862986840.5244374,2547385654.0,4206512.578251985,1433557090.1975212,295690580.0,104502987.3976,2190937900.0,77112651.0,1746544485.3116932,1210456982.0,0.0,
2020-09-03,4353036954.821022,3582007926.0,18297056.765988026,2111530712.4341323,565954970.0,195053136.99051,3235675200.0,116534976.0,2221702011.8951344,774774111.0,0.0,
2020-09-04,4243522958.9733453,2496103892.0,9593943.62978634,1452488761.8866918,462428040.0,146440521.78104,2404394500.0,82056354.0,1689532783.1096869,667075231.0,0.0,
2020-09-05,4189386536.995652,2295381168.0,9522624.090117361,1589799687.002129,377010300.0,122418153.80000001,2312616800.0,95057999.0,1601167262.4117289,578001108.0,0.0,
2020-09-06,1875598116.3336668,1121418565.0,3022074.408192746,683509292.4942122,133653880.0,65674873.17352,881128500.0,24290290.0,597270615.9419937,302198422.0,0.0,
2020-09-07,2777688619.20023,1690275084.0,9495435.108270453,941656448.9373009,233609060.0,87619659.6944,1206946300.0,37109186.0,875223911.5989199,407497997.0,0.0,
2020-09-08,3308876975.581299,2186141321.0,5089199.423266626,1141732618.6778889,388198710.0,96382416.29300001,1588117900.0,53233732.0,1151325408.655981,516305298.0,0.0,
2020-09-09,1593260079.087326,1096409511.0,1945964.3706448341,525548094.45724106,154049740.0,54043726.680180006,773173100.0,23876030.0,535317336.7690134,272289659.0,0.0,
2020-09-10,1998753045.217981,1143320649.0,2150162.160511939,669994144.9162985,178521620.0,60093592.105160005,1074171400.0,34702353.0,803003591.2949188,284928184.0,0.0,
2020-09-11,1450029672.996287,843630949.0,2041788.8230122533,456973052.70349795,108622610.0,37028960.608950004,744569300.0,19881443.0,518395120.0879835,211874712.0,0.0,
2020-09-12,1043313582.6035801,572738490.0,1306660.4829767374,368025552.7206062,57858210.0,28990679.5068,541148300.0,10036804.0,342815248.6370516,138491399.0,0.0,
2020-09-13,1683216668.387558,1033507088.0,1755222.6058259192,556220469.4591181,98305180.0,47836970.273880005,830862600.0,31566175.0,590199924.4969747,252070244.0,0.0,
2020-09-14,2124889025.1649826,1265879020.0,2585456.117719226,761264934.5417383,146867150.0,65419811.03514001,1113781000.0,37185151.0,893275544.243852,351165560.0,0.0,
2020-09-15,2734896579.534867,1381000815.0,3454587.016175978,917282569.8506166,172529460.0,64353678.50963,1308593300.0,52559687.0,903565650.5758632,356550021.0,0.0,
2020-09-16,2837104449.282317,1349236604.0,4000296.746502063,924558549.0056305,178013480.0,59613047.96694,1294728100.0,30060746.0,1063677062.1948442,352360538.0,0.0,
2020-09-17,2095182425.9469671,1090445146.0,1953507.4805309381,722584097.9184794,161502900.0,55846639.704,989252000.0,22877819.0,758815883.2999854,277324422.0,0.0,
2020-09-18,1527483337.098004,882174620.0,1523719.1342100059,510537261.23909295,121194420.0,36512596.51325001,718662600.0,24570848.0,533382713.2010284,220195289.0,0.0,
2020-09-19,1438014032.967756,949536071.0,7705879.42854332,501258823.8130754,89545320.0,35357051.4984,644128100.0,21081854.0,476406240.54602504,237752468.0,0.0,
2020-09-20,1706120759.8245437,950477420.0,2177495.0099264975,531520285.1025599,119472710.0,44837530.61786,805713200.0,27008507.0,625900314.9599932,248098785.0,0.0,
2020-09-21,3585201002.8599033,1937060896.0,5868926.395620017,1078528879.2636325,231711250.0,77253441.61874,1767252400.0,57690503.0,1211303894.3587346,464155954.0,0.0,
2020-09-22,2033152589.6154847,1053983037.0,2707112.224331452,540551869.9415317,121232230.0,41660011.58143,826258000.0,17640565.0,552062981.2500122,256525881.0,0.0,
2020-09-23,2152505430.0705643,1172400450.0,5409977.126236617,676885962.4396852,145333670.0,55062534.559769996,894750600.0,35828983.0,675813639.3648794,276936554.0,0.0,
2020-09-24,2621833715.7002387,1491257911.0,4141103.946355267,793286701.5482459,190583220.0,77535092.376,1059101900.0,40926646.0,901295068.2878685,390237291.0,0.0,
2020-09-25,1857826704.7991176,1015402036.0,2993091.597670165,604705850.682948,135282860.0,45272907.05883001,781282800.0,25430409.0,687123074.5869899,133735588.0,0.0,
2020-09-26,1195918015.889962,668587708.0,1371338.1176231047,391286383.302542,63974290.0,33407036.421800006,521839900.0,6631427.0,419904809.4720461,154940040.0,0.0,
2020-09-27,1337785029.151839,767602632.0,2372048.3914229465,418827743.0003129,79232340.0,34783813.44,577483900.0,14063211.0,473812956.2000457,172940455.0,0.0,
2020-09-28,2036445689.6589136,1100140291.0,5067544.432890991,676328178.1823409,136896130.0,46252521.97056001,871918000.0,21941594.0,818374451.5539017,254611203.0,0.0,
2020-09-29,1648703892.8988302,966950588.0,1979339.5382279933,557489396.5858489,110544710.0,34022121.188200004,705665200.0,18678601.0,560546664.8049951,220180219.0,0.0,
2020-09-30,1510877031.6677556,905096255.0,2159295.7577696955,520497464.7197155,97038490.0,40789149.78096,623440900.0,14485393.0,476232102.2000065,198341215.0,0.0,
2020-10-01,2831344009.0251527,1693116204.0,7416617.1586886365,933516857.4293718,205001030.0,64501331.857200004,1155542700.0,50778188.0,924136475.3838917,368977991.0,0.0,
2020-10-02,2514373957.958022,1165536603.0,4287730.312766136,698642778.768356,170633730.0,61114260.85744,990916100.0,86600844.0,691672977.6639378,253243561.0,0.0,
2020-10-03,849440517.4809185,472896875.0,612232.1195211208,304521184.0524856,42577330.0,19980423.64124,283485300.0,20462512.0,229586562.15801835,101214433.0,0.0,
2020-10-04,1022640185.2360693,496221891.0,1046281.5665305592,313905011.3742688,66708180.0,24343364.23576,352336500.0,34883185.0,286875668.4540308,109423144.0,0.0,
2020-10-05,1491653942.5449505,660645024.0,3014950.3293909966,451690908.4248725,110213270.0,35086354.9753,464890300.0,37509435.0,364743769.3270441,146297932.0,0.0,
2020-10-06,2049824865.1616683,967073304.0,4439458.474421036,706319761.2233315,181542580.0,45595338.21074,644529100.0,47247568.0,537905279.9539857,217728935.0,0.0,
2020-10-07,1184001488.867049,585066308.0,1465098.5309318004,332666258.4643536,112028960.0,23174587.76132,358436600.0,36501935.0,264132640.0310238,125618636.0,0.0,
2020-10-08,2370670395.7439966,1071262005.0,5442149.308958543,856562692.6840179,215479620.0,47938191.3368,796622900.0,56238432.0,656788693.8499484,235925485.0,0.0,
2020-10-09,1795929317.6311295,759471619.0,6079738.094403965,612384911.8786346,135952150.0,39419857.24363,568757000.0,52521200.0,476580104.8680149,181764963.0,0.0,
2020-10-10,2405356571.9556065,1032197321.0,4381729.95527857,950524483.2807558,174141510.0,64769708.724920005,893680500.0,62331822.0,797035841.9279715,256616925.0,0.0,
2020-10-11,1742333081.6586316,765624818.0,1522965.8412635978,569593316.6832273,91216570.0,40944388.02268,561371100.0,45508686.0,486416612.24803233,197509114.0,0.0,
2020-10-12,3088877292.339497,1400746709.0,5174711.632514295,1121587315.926526,272571060.0,89087625.27936,1125955600.0,77813115.0,1135513560.9119122,366774491.0,0.0,
2020-10-13,2379152731.701768,1081121228.0,4934693.036700989,877443525.05208,182401760.0,104446296.81292,973532400.0,60322729.0,794529117.8749874,312930935.0,0.0,
2020-10-14,2313499228.0974245,963252867.0,16339487.91790296,781636854.3451205,142606630.0,64691678.06504001,854068900.0,49316539.0,743092542.7789791,294734202.0,0.0,
2020-10-15,2597483047.700004,1057990261.0,7763800.790679562,790822072.6540064,177862410.0,63140953.61264,914930700.0,54586611.0,781981816.6359471,337042772.0,0.0,
2020-10-16,2537297136.872281,1083809105.0,4877997.8202084005,754059477.1058186,177705920.0,70880514.86044002,1305996900.0,54596951.0,872173853.7799566,465242607.0,0.0,
2020-10-17,1142242995.1373188,522987044.0,3765527.052083447,351148781.3245448,69133730.0,33734433.488800004,442033000.0,24422964.0,320443431.8600309,224557602.0,0.0,
2020-10-18,1138113915.9097,515252202.0,1777940.0112330962,383948627.7349398,61543470.0,24470170.60962,451083100.0,20189721.0,339563105.7750292,229067267.0,0.0,
2020-10-19,2891086673.113033,1207957169.0,6933788.098081658,965981045.218068,258481560.0,66077904.44416,1045250600.0,51227119.0,713829164.6399217,602494225.0,0.0,
2020-10-20,3996259849.012081,1654398028.0,11927829.956343492,1366400226.3706093,293927790.0,94903127.14600001,1550654400.0,92566645.0,985099082.0298722,879224233.0,0.0,
2020-10-21,8065829245.635488,3417940359.0,60074839.95663852,3019245791.4785194,641474060.0,214047278.26950002,3729528700.0,175851990.0,1894004150.2076428,1249930355.0,0.0,
2020-10-22,4708195722.981185,1976822154.0,16083635.649426099,1689774028.197442,406588770.0,128915329.20844,2060174900.0,150718561.0,1130594711.9419503,823690383.0,0.0,
2020-10-23,3205764100.623601,1149208117.0,8511223.646043334,1007420988.2663053,228420110.0,84362100.98732,1250656300.0,65192483.0,734519284.7279714,440665215.0,0.0,
2020-10-24,2416616428.3325033,903314606.0,4991624.0571415275,775172376.9867736,113772030.0,64774588.91756001,894626500.0,35355681.0,569106879.4500114,337269642.0,0.0,
2020-10-25,2852112537.2407584,1196462149.0,9878748.980613582,1073138202.8238859,160997180.0,88754552.89104,1294313500.0,63746211.0,765509105.8759472,452412902.0,0.0,
2020-10-26,4387877363.698816,1608100815.0,10254588.05823186,1591346833.218295,399601540.0,111673132.6001,1864362700.0,96700903.0,969520732.738896,589334491.0,0.0,
2020-10-27,5422051451.448022,2016809376.0,23544863.932313,1915124364.8578634,475428240.0,166204749.1932,2180810800.0,128707655.0,1098957678.965826,757790945.0,0.0,
2020-10-28,6750732544.978676,2589839391.0,19061257.52712953,2230444064.7508354,565203400.0,181748824.39216,3178493200.0,140468717.0,1681881835.2498407,1004656421.0,0.0,
2020-10-29,4962278654.490888,1919454094.0,10813222.00734713,1646509115.6270232,417613250.0,135129608.80159003,2044933800.0,113512998.0,1219884266.1598516,756535278.0,0.0,
2020-10-30,4885721741.494629,1838962202.0,13467883.606996423,1727591216.1167364,470586150.0,146795548.69498998,2483681300.0,93627972.0,1300837210.1038294,757585553.0,0.0,
2020-10-31,5323753401.939643,1772871975.0,25048116.08971007,1698722309.5895858,421713050.0,149881323.59000003,2418957900.0,86871051.0,1338345909.323792,688146357.0,0.0,
2020-11-01,2907040036.60863,922589374.0,8541384.90366755,1107498204.759643,226717450.0,76591089.96695998,1251004000.0,44823276.0,662253415.6429266,389406210.0,0.0,
2020-11-02,4787993856.871423,1740227757.0,6984204.243937626,1989747968.4085186,445281900.0,138612467.26332,2381823915.095505,91653806.0,1088945174.7848747,702841408.0,0.0,
2020-11-03,5198707744.708518,1673161841.0,9149584.430962464,1950672067.921078,449599730.0,171941073.33468997,2257814628.410922,109156612.0,1096818256.6499119,703164741.0,0.0,
2020-11-04,6850531951.692943,2129258171.0,20033464.034067713,2275721360.896341,569763450.0,191989436.13703,3111479377.5056496,167210386.0,1409979174.1398823,915735608.0,0.0,
2020-11-05,11956713911.096304,3180083789.0,56456506.28809317,4318880601.932371,774368740.0,312987476.52087003,5087794243.676235,258889957.0,2383162588.814891,1196714958.0,0.0,
2020-11-06,9352308459.180185,2824962780.0,15299219.955690661,3106083439.428175,888456220.0,188879207.65816003,3807148659.1006517,223057593.0,1792508202.0839226,1187018664.0,0.0,
2020-11-07,7387966241.238109,2592661309.0,23540348.438061185,3076846742.0152407,482503240.0,162948455.84479,3685851525.3496017,164425461.0,1574516382.9597907,1068552329.0,0.0,
2020-11-08,4933915672.161405,1455313345.0,17507705.926192112,1908243273.9142318,316918870.0,96489635.41825,2159851380.416111,118257145.0,917502920.577841,656915427.0,0.0,
2020-11-09,7998991546.437876,2377185395.0,18428905.780119374,3198266645.389979,727809370.0,157447712.2388,3848360560.5665183,237493802.0,1653053243.5998187,992277530.0,0.0,
2020-11-10,4056114202.504363,1354973553.0,5822907.528884799,1661230448.8960195,293342680.0,85330972.49080001,1943957145.6016974,127559927.0,799816097.3649856,589788226.0,0.0,
2020-11-11,5672994405.644477,1559444291.0,13437230.320793064,2275606049.7231193,402217960.0,105158853.769,2251614376.9524913,136528795.0,929526720.2317877,715554716.0,0.0,
2020-11-12,8554374662.438555,2229976629.0,23514283.926017042,3409446280.3337364,720960910.0,177006773.32032,3606489305.936764,223721746.0,1578362085.931741,1049519426.0,0.0,
2020-11-13,5528234173.301218,1578073006.0,13633136.997440338,1954570082.3007824,434115900.0,141485614.86112002,2405878494.473706,125155891.0,1142882987.3447936,838839662.0,0.0,
2020-11-14,4709708401.500498,1295450109.0,8190758.793185995,1988475846.0893726,280416190.0,121983703.93100001,1597240401.3495588,109924930.0,898279039.3999517,729941829.0,0.0,
2020-11-15,3683979048.237158,1008923756.0,3053204.551158195,1564156310.2203968,172881000.0,82211485.37152001,1620181683.3930902,67715126.0,635584111.2200227,537319730.0,0.0,
2020-11-16,6428682867.0464525,1715669172.0,19680308.975523904,2720933151.8475494,417537950.0,140711270.6689,2800580510.263881,167964768.0,1135691848.927605,892560528.0,0.0,
2020-11-17,10360346687.292385,2840538548.0,29030938.368998084,4354831118.233244,684390830.0,194151911.22973,4681943644.623473,272126880.0,1849134574.658033,1356343057.0,0.0,
2020-11-18,15049020238.479908,3789479991.0,29720667.352858316,6232027680.436955,1330429850.0,317689098.508,8166388197.470147,602257698.0,2763816461.9595246,1549282607.0,0.0,
2020-11-19,8327831742.606963,2165844721.0,5666170.556739725,3128785134.889386,489411800.0,177683180.21798003,4425353571.546419,253329622.0,1574415481.235642,1132376814.0,0.0,
2020-11-20,8684670002.668285,2331879627.0,14239991.476007173,3295290448.778379,604549740.0,189547544.43712002,4595650924.255527,231659384.0,1714685694.8737926,1181172118.0,0.0,
2020-11-21,7265276105.954499,1851016742.0,9752028.27213269,2370243228.5570946,392921270.0,166911467.20123,3961827660.865961,180411988.0,1528268778.2017932,942688132.0,0.0,
2020-11-22,7840290808.262818,2186105725.0,10359386.338580744,3006359054.6891785,464126610.0,198509762.44815,4658183276.732048,260557579.0,1573316769.8917077,1079710864.0,0.0,
2020-11-23,7788653993.07623,2156681517.0,12154814.940073954,2703694763.840074,538699950.0,182694859.38778,4472029343.046458,263311208.0,1698030738.0157073,1087129323.0,0.0,
2020-11-24,10460798917.644793,2767550413.0,24573210.380230315,4247684993.4211836,710782370.0,189576716.56758,5355416015.8438835,283809565.0,2064329783.9247923,1377043575.0,0.0,
2020-11-25,9077255075.156864,2400446831.0,14972587.13306135,3660843136.2849493,608644990.0,193816768.0228,5032515943.502018,273489793.0,1955684938.5998404,1210761907.0,0.0,
2020-11-26,17492817980.297894,4869546559.0,93172252.65038532,7250672486.547546,1332802170.0,462638920.81615996,11474907147.883057,450514278.0,4040921935.288431,1962842595.0,0.0,
2020-11-27,7935094870.634368,2299038922.0,41869349.287617624,2725524975.3555083,617604520.0,152333708.4727,4294107183.8384743,209414326.0,1672070796.6174405,1178747079.0,0.0,
2020-11-28,5375495085.722153,1356626364.0,21914944.74586171,1869550202.0435863,273183350.0,103049164.57558,2618749393.81584,150862330.0,1021989246.8897913,743860730.0,0.0,
2020-11-29,5294138677.063336,1241460612.0,10621713.499830807,1897197917.6155732,222035500.0,100754146.07446,2705312490.8625374,139298344.0,1012157071.7118381,692615316.0,0.0,
2020-11-30,11329105959.262884,3107644287.0,25842028.18082761,4151010998.766966,722793470.0,224120279.59218,6568117180.041248,259605226.0,2482659924.443055,1515536053.0,0.0,
2020-12-01,12185374690.803547,3165343347.0,38435706.51052133,5652227212.910242,1118707250.0,264068377.05459,7355995907.919233,385221710.0,2608460167.2157745,1278336431.0,0.0,
2020-12-02,7562931533.935263,1729762087.0,21612675.51472105,2919893672.678016,534845320.0,148684341.48328,3839861589.5404987,208141188.0,1441994508.7911696,1078671400.0,0.0,
2020-12-03,5465006380.149848,1371216084.0,13461717.324238118,2270787650.6861343,355226360.0,102532313.10654001,2877983042.1697626,143905222.0,1103396935.7118905,736765022.0,0.0,
2020-12-04,5885547823.877801,1688264359.0,16744319.187777178,2587954402.98314,444659300.0,106283346.67196,3031629618.711236,166057410.0,1296857975.0716095,825185517.0,0.0,
2020-12-05,3556616017.94652,926099520.0,6895852.14662113,1235299073.4787562,143526380.0,67250079.50953001,1666843393.3528786,90342165.0,621254583.3601466,468266925.0,0.0,
2020-12-06,3840674361.3384233,1048486560.0,6697380.991087288,1510823817.2529135,159620200.0,74918074.3565,1850013410.6670947,89411450.0,697840000.374105,509004483.0,0.0,
2020-12-07,3638409930.896596,1038976792.0,7095336.374422045,1427930299.613696,240076700.0,79069980.41508001,1957167849.530693,68261926.0,768145243.2720883,530074571.0,0.0,
2020-12-08,5833126604.591191,1626238181.0,19350141.64251454,2726327235.9211416,458786840.0,127176345.57868,3201169205.5833664,124951496.0,1189295870.1067646,701695837.0,0.0,
2020-12-09,7517237984.196288,1911129220.0,33610636.86214566,2780313719.218938,533320980.0,183408023.9192,4154023955.1756144,180548024.0,1660145000.647728,1001520898.0,0.0,
2020-12-10,4878707498.688137,1249594176.0,12619462.431922393,1910304504.01199,317852480.0,112944283.54833002,2491465437.322593,128473952.0,1190906824.7488687,662252275.0,0.0,
2020-12-11,6614049605.208572,1868454641.0,17438704.15449671,2595800348.9211936,468256930.0,139290388.55272,3877949754.2395544,212190659.0,1536103151.305729,928480635.0,0.0,
2020-12-12,4209161401.5950065,1118565731.0,6264562.802672826,1568693060.780994,178846120.0,99804544.54253,2272167619.7961683,80861563.0,859230264.9920418,582166741.0,0.0,
2020-12-13,5288393989.774512,1363478354.0,9547767.552822605,1881518002.3391287,257425200.0,110304570.14481,2703058491.886139,137740063.0,1087990645.2658625,685268855.0,0.0,
2020-12-14,3999914798.2823973,974421380.0,8575349.175045388,1322234443.6758757,180764150.0,76295903.64191,2088201961.8251123,127579629.0,918274263.516043,482218629.0,0.0,
2020-12-15,5494772661.977396,1529159108.0,17837207.04389382,2411227677.8983126,314133580.0,114138822.17819999,3264380767.532868,113841919.0,1363945022.905826,761891610.0,0.0,
2020-12-16,11292526989.749344,2906065294.0,36633523.99266494,4310363564.564019,687451020.0,227678848.90775,6594802452.596565,245318589.0,2652736736.3836403,1051167520.0,0.0,
2020-12-17,22640804021.22443,5867478897.0,78969590.2456583,9614118970.549068,1374875110.0,407750644.84171,14257613047.31543,643754116.0,4767547020.434847,1895940219.0,0.0,
2020-12-18,8537001519.9529505,1905504418.0,33249542.24761135,3295823205.8503776,517191470.0,145506218.04764998,5335358500.074739,202725781.0,1635617693.8147955,1065467140.0,0.0,
2020-12-19,9635864377.975794,2075861972.0,32124635.111278784,3975976551.67264,509102160.0,189897599.90807998,5919453373.30276,189758542.0,2050376168.6497207,1137095051.0,0.0,
2020-12-20,9098507427.860424,2109245363.0,21855162.389429085,3894522461.5383215,506228030.0,141391048.28357,5241745171.6639385,281099361.0,1625185052.3996491,731310478.0,0.0,
2020-12-21,13044491008.241245,3245619449.0,51564638.85551729,5371700318.200073,952598040.0,237128948.59609002,8194679157.990795,415774068.0,2920866337.8993692,833955371.0,0.0,
2020-12-22,9615202120.771688,1923966495.0,33281777.43960751,3460714234.930069,536382610.0,171025015.53038,6060793309.004531,273935099.0,1986716805.891614,853635431.0,0.0,
2020-12-23,11489427156.29884,3088958589.0,58823659.51784432,4484334693.163609,797364320.0,270978047.35,7844228732.142275,302796168.0,2796806479.0275803,1182451259.0,0.0,
2020-12-24,7024664510.271034,1922526568.0,21447054.144926175,2387279846.201996,433089670.0,162908541.22516,4866774503.743098,170667580.0,1688967593.8076816,1147319623.0,0.0,
2020-12-25,8809077974.407341,2407904142.0,38290694.44708375,3725283778.441055,594666350.0,203260625.47470003,5117754775.747435,240609840.0,1985773838.3448005,1391062361.0,0.0,
2020-12-26,12155937162.335716,2293397405.0,56900521.05652336,4602192963.112973,621834360.0,237594824.18960002,6828181199.990495,317992959.0,2180355913.7554235,1553668743.0,0.0,
2020-12-27,18188933382.174698,4152651254.0,49538486.86293896,7607003033.5042095,1400002470.0,333115625.43975997,11784195309.831266,451769811.0,3590106783.4248896,1229046351.0,0.0,
2020-12-28,9360301601.61206,2222773053.0,38534519.87097769,3824186256.273632,658264400.0,151682099.27432,5967283637.766636,294138166.0,1836992815.84776,1371510237.0,0.0,
2020-12-29,9360447051.83487,2238690113.0,26522499.42646561,3622534997.8455915,754968840.0,178416876.37432,6344795458.570417,333101453.0,1703339300.243763,1288230434.0,0.0,
2020-12-30,13903840245.68838,3081874067.0,64186831.88861011,5426011152.388024,978542030.0,220876457.02316,9086864793.476757,382948616.0,2547995467.23923,898120154.0,0.0,
2020-12-31,11867975203.27817,2319304701.0,42843963.576166034,4718869896.975075,750117460.0,192011826.9792,8144474946.585144,400772961.0,2501244944.279522,1370654677.0,0.0,
2021-01-01,7814620682.743904,1838861284.0,26626816.505603164,3476879008.7358723,555094530.0,122925706.378,4825002296.747637,229314337.0,1534976962.127746,1197474153.0,0.0,
2021-01-02,22617601477.29035,4616478195.0,101159092.36362901,9141619492.3351,1445975630.0,343462197.72396,13887316492.779549,593671720.0,4140035865.8593845,1421904076.0,0.0,
2021-01-03,21201261302.48335,4233140121.0,85975296.64145458,9470541165.388216,1579846520.0,267769058.946,13364914266.004606,533695300.0,3866834977.8560677,1332015560.0,0.0,
2021-01-04,21547840633.65416,5115041875.0,116238592.95024952,10360769371.08301,2484002430.0,53986932.0,13938771828.4003,776765679.0,5179311502.578009,2033173084.0,0.0,
2021-01-05,19899458335.961594,3831660518.0,79023027.4795882,8062763110.969088,1857302900.0,25137584.0,12045716050.62302,611895955.0,3532506428.682375,2083334445.0,0.0,
2021-01-06,22004507463.589596,4337625799.0,72274942.3556464,9000496839.124777,1819974550.0,21104864.0,12421944638.881159,585725075.0,4303243401.793067,2286539547.0,0.0,
2021-01-07,27685985106.150845,4867690969.0,87234134.23200563,12400902546.562265,2036924040.0,27744771.0,14188822140.60162,736150769.0,4698506326.959283,2505296539.0,0.0,
2021-01-08,28858614166.27604,5292129034.0,63934306.08655866,12574051419.938295,2675978820.0,26725909.0,17967762872.028835,841301655.0,5637156648.034212,2587025497.0,0.0,
2021-01-09,14656138596.763876,2903086702.0,19298304.276670482,6677782458.353532,1312652760.0,17536944.0,8215199290.740387,630027477.0,2746673260.0275526,2189488591.0,0.0,
2021-01-10,23012367202.10582,4265987051.0,32060661.05063727,11041816796.02895,1755645750.0,31771679.0,12328860360.253004,687636337.0,2917137767.607069,2389062043.0,0.0,
2021-01-11,44501924037.623535,8176075976.0,188723768.6567876,19953550051.3647,3958670450.0,640675771.8582801,26260020332.70376,1061980772.0,9104772804.014572,2441231161.0,0.0,
2021-01-12,21734246437.88498,4398105410.0,46543426.06743544,9559178941.57428,2136245560.0,303955812.26341,12545297265.64711,464274314.0,4161957973.6614103,2803584692.0,0.0,
2021-01-13,20452309114.135986,3488916386.0,54968142.97027301,8627899165.101759,1442031290.0,229744587.16603,11018644214.211037,308949299.0,3623082284.078914,2917316559.0,0.0,
2021-01-14,18895335252.496178,3215293113.0,27258657.883103542,7605479970.296007,1160725380.0,196523512.60564,10362752033.4064,296655681.0,2851997956.319032,1766541750.0,0.0,
2021-01-15,21994924729.72198,4349394468.0,26104857.189985786,9042747215.30091,1392750800.0,230412212.9465,13100241116.583748,361772467.0,3703132119.583555,1242344795.0,0.0,
2021-01-16,15055687961.534328,2716337242.0,15377359.763341393,6302300153.669434,757003270.0,154927063.78262,8980334654.038742,210721344.0,2331310623.5391774,1010730042.0,0.0,
2021-01-17,13901613640.55762,2787808143.0,18443506.717449475,5720382608.353353,867997520.0,162832833.90256,8617512533.725426,650454508.0,2347093335.534106,876631691.0,0.0,
2021-01-18,12651735598.796719,2534623334.0,18590728.282254055,4831934529.666553,741050390.0,182620854.45632002,7677615902.304373,271785573.0,2049309269.59966,661092357.0,0.0,
2021-01-19,12941539573.982698,2652624979.0,54165805.160863794,4899655402.155398,924723060.0,154541384.052,7675152802.097477,314156108.0,2365139807.4244337,721178915.0,0.0,
2021-01-20,15792381353.457594,3152750527.0,24133929.417685505,6072396978.132429,1265254220.0,192616442.80084002,9689627321.294796,390811917.0,2711733669.987321,904266257.0,0.0,
2021-01-21,22530911796.875587,4827957483.0,56580144.6315665,8564906559.6558895,1900548070.0,276865800.44889,14327541616.566555,668999384.0,4126077036.1011524,1265997473.0,0.0,
2021-01-22,19488576707.73202,4047229709.0,59309721.160202846,6838397595.5723095,1837296140.0,273902389.79178,12688051319.587412,535210442.0,3601088236.8420143,936758279.0,0.0,
2021-01-23,10850433560.805061,2248018972.0,14775414.343557071,3777810900.466081,689314300.0,135922915.61176002,7386467567.99767,250008229.0,1867754934.6514628,691585229.0,0.0,
2021-01-24,8887918001.987715,1904546206.0,19174128.763745606,3246119208.556354,516116360.0,103438963.01438001,5988117318.947281,195628015.0,1389758278.5280018,717106984.0,0.0,
2021-01-25,13543610745.978233,3035746137.0,15133963.355269045,4884795831.197143,1009887090.0,155944235.814,9164817046.95906,351372670.0,2367228607.920554,864859792.0,0.0,
2021-01-26,15367924348.069988,2807660831.0,25999257.427110896,4428557455.522502,972372940.0,162684227.93013,10443828176.089691,323912302.0,2638949520.7619414,906803390.0,0.0,
2021-01-27,17717329512.516556,3182339546.0,47959876.39873194,6099046751.922561,1238198780.0,207854775.16452,11979660671.794529,312703786.0,3009957572.527174,959378885.0,0.0,
2021-01-28,14199844676.084251,2408020667.0,28508173.083393026,4881377301.093841,1103557680.0,142752638.13694,8924433771.867579,303636550.0,2340043497.9805536,697557268.0,0.0,
2021-01-29,33448555516.297855,6550537851.0,64488127.33269602,14286380782.308979,3330973270.0,641471263.0881,22729061803.199265,795009321.0,6706579822.66099,1892759631.0,0.0,
2021-01-30,12669970306.42718,2227538611.0,28591700.547985464,4002365724.033733,924656070.0,150497388.93738002,8597530803.949596,203028191.0,2333360243.7751055,708814987.0,0.0,
2021-01-31,9515066925.753557,1627575811.0,12235403.72748807,3555976147.2096252,673839020.0,110485433.85468002,5683768676.743109,237335272.0,1522869472.1497731,505502573.0,0.0,
2021-02-01,11287254879.130417,2077088786.0,16360952.256046707,3873657267.679227,886598420.0,164301979.0668,7428092389.15212,326579759.0,1820203872.7393959,723455929.0,0.0,
2021-02-02,12111629088.863873,2226390270.0,29234357.992899284,4049843543.7601433,831257050.0,159228958.30681,7098049490.665308,272342041.0,1833795841.8275247,706343990.0,0.0,
2021-02-03,11947758992.588934,2662277724.0,20626123.12535979,4380278696.420729,721409460.0,137344582.14419,7113109699.740357,228113413.0,1844271783.8478227,773826904.0,0.0,
2021-02-04,15916073504.372515,2967900059.0,15816152.061725616,5837325708.703112,905771140.0,164354180.37259,9046636483.491905,294916968.0,2342505822.0492625,965312955.0,0.0,
2021-02-05,10683763412.61274,1825963949.0,18543617.705258653,4121012912.067126,613000190.0,122426093.09299,6323011956.401756,228617891.0,1574487136.1959026,616131262.0,0.0,
2021-02-06,17798655774.4311,2745957944.0,23010164.355710715,6660250643.265782,895859540.0,212744186.11606002,9706179082.448845,308137257.0,2349637631.599203,926416864.0,0.0,
2021-02-07,15821337140.958794,2627342464.0,29954932.14725755,6336562463.153531,895936790.0,203222314.42399,9989105513.88308,345796443.0,2576005718.089367,886678684.0,0.0,
2021-02-08,28076698139.910686,4675189787.0,65587035.71278565,15356222304.654312,2051404940.0,563018057.7186999,17887092245.28237,527436461.0,4948057810.500341,1482236243.0,0.0,
2021-02-09,24272356866.568626,3586243118.0,33913413.90340381,9207891346.154718,1610938710.0,342090453.301,15131188192.285904,511793543.0,3641387450.65973,1346726050.0,0.0,
2021-02-10,20349576999.486916,2944272246.0,26435583.51058806,7894375046.751383,1001974320.0,264988524.48775,12137808528.406635,299318615.0,2891393614.175352,1181546642.0,0.0,
2021-02-11,21531853692.568127,3643197413.0,35772828.45789464,8196302454.610762,1343393100.0,251050528.29727,13057723924.213724,443572142.0,3391994972.3360868,1175298914.0,0.0,
2021-02-12,17168833414.510027,2831834072.0,46036531.33236153,7509433227.594749,1263723110.0,178038109.8642,10889955177.875809,336058524.0,2939492576.6035624,1050625968.0,0.0,
2021-02-13,12422329309.316845,2057217475.0,25561230.901141006,4747381142.155332,577003700.0,134473647.71549,7691836258.9891205,180338332.0,1812951735.2921934,594899995.0,0.0,
2021-02-14,15646823793.310213,2608808984.0,37904225.00659102,6043752877.482324,698126450.0,162886923.03028998,9100326681.940866,294711096.0,2026051133.5522225,875918093.0,0.0,
2021-02-15,16565188187.166908,2614365272.0,59075027.51279577,7169253501.060222,1170565740.0,223738640.1552,9684149443.61296,375910696.0,2471662329.493615,984000719.0,0.0,
2021-02-16,23417139945.859028,3606469373.0,70059497.78697537,9181142341.530863,1450700900.0,264252599.41122,13869240047.215445,490485642.0,3685819449.843073,1102021847.0,0.0,
2021-02-17,21912326015.527477,2907233492.0,71426291.44537985,9972637137.921555,1316362710.0,208467273.5052,11507430234.675419,472264757.0,2887846660.5434237,1118046980.0,0.0,
2021-02-18,13385335403.649218,2165933671.0,68899169.64069606,6734683279.757187,820499400.0,156748907.2963,7607720540.664603,382569181.0,1865039292.435597,657772686.0,0.0,
2021-02-19,19001229333.880527,2963785705.0,67133332.27418609,10245082812.723623,1292081230.0,281275266.1413801,5680513245.187346,458176162.0,2854961960.9684706,1458720873.0,0.0,
2021-02-20,18650080269.59725,2810562544.0,79108646.85130683,9604219049.245195,1059396000.0,222080868.86924002,10766175516.637043,480784904.0,2932672795.5515614,1265772613.0,0.0,
2021-02-21,15511735569.208982,2276211707.0,45768377.58566831,7471786549.552056,697666060.0,176057010.51808,8873343732.679573,336317806.0,2100860475.200236,822321507.0,0.0,
2021-02-22,37400706481.254,6469168708.0,127459668.66238484,20035277640.54777,2725460920.0,622751641.05725,22920756289.340103,876114768.0,6134890337.425745,2274385763.0,0.0,
2021-02-23,51831142112.86321,7285396794.0,85334564.4848166,21033013609.08965,3647665770.0,1149986413.2375,32728226118.60583,1138328583.0,9551468232.621666,2118406534.0,0.0,
2021-02-24,22770742079.41846,2902857952.0,57531651.252177775,8661904196.820494,1338248810.0,356830046.5831,13201222869.94771,483910435.0,3144991341.922354,1179208113.0,0.0,
2021-02-25,22508647437.076584,2966910527.0,39740144.61549287,8789308428.257572,1292634810.0,220429489.75859,13179852887.56813,540135219.0,3210631363.198617,1051220395.0,0.0,
2021-02-26,28268898174.258106,3722325579.0,48435726.77322899,10153873708.402052,2030061430.0,292062045.06803,16169716097.308384,508757692.0,4069404691.4354124,1197777829.0,0.0,
2021-02-27,15860756215.823593,1872080251.0,26345738.32982557,5740335623.134821,689054700.0,183170188.40749,9603361523.69142,255861925.0,2213672470.0789504,679224853.0,0.0,
2021-02-28,22807611335.96407,2973590696.0,47382357.51356471,8163558022.353313,1038641680.0,274378249.37600005,14205040599.296865,397315062.0,3149979864.3538866,916176988.0,0.0,
2021-03-01,20798958774.46862,2101148863.0,69635650.3724025,7441924723.182356,974827260.0,223584386.29543,12179388872.379057,468483669.0,2736413287.998559,1123938320.0,0.0,
2021-03-02,17452556117.66652,2101593607.0,30480465.764680147,7343936526.968777,891051570.0,218074685.31881002,10085077168.014359,407064009.0,2206858669.8049793,797485546.0,0.0,
2021-03-03,23231182116.79971,2433721732.0,41968018.1977605,8639120892.074266,1062606690.0,243139994.95136,12944788781.045853,396818593.0,2969692710.830775,1582750132.0,0.0,
2021-03-04,25380415472.721973,2698319781.0,44802853.097902834,10156832307.418571,1337636370.0,320133673.68475,14557821378.14218,424616376.0,3400344159.876499,1448593206.0,0.0,
2021-03-05,23191013511.13619,2598617339.0,46867105.42873093,8621801530.66408,1278646030.0,286598787.0704,13598231905.669006,444673708.0,3161178663.704645,1067722446.0,0.0,
2021-03-06,13672456749.209352,1420609033.0,23078186.563077815,5433449261.506148,501325000.0,185179219.80800003,8890689965.400291,215613828.0,1669762819.5801318,807624764.0,0.0,
2021-03-07,16411176839.181477,1758722602.0,25172652.440305356,6361221389.0169735,643486330.0,263423348.10025,10420080655.893143,268513608.0,2314639333.084233,824107465.0,0.0,
2021-03-08,21690672922.53266,2171945672.0,32294355.20721393,7786609761.721537,996676700.0,312578150.04544,12840904481.640137,349095121.0,3311389170.9076695,856327273.0,0.0,
2021-03-09,21081525307.407352,2256190115.0,79547649.44638741,8507776369.341267,943617580.0,308924420.50192,11837824077.817978,336129436.0,3062033524.8484745,992675633.0,0.0,
2021-03-10,30379454154.85464,3241562573.0,87612369.22613028,13725248999.454401,1342381440.0,440100139.70914996,16205985495.978832,532959837.0,4221591764.3721685,1424268507.0,0.0,
2021-03-11,29117925102.84439,3216034504.0,65512158.65085758,14420829498.285454,1235308050.0,419033972.9792,14857259401.913,652575177.0,4207261129.189026,1162052989.0,0.0,
2021-03-12,27220161917.815205,3110851028.0,61538106.51342703,12328466919.945473,1390019760.0,394310847.44298005,14317134431.57941,525601969.0,3790632339.382572,1114629021.0,0.0,
2021-03-13,27008993387.116833,2937102754.0,89495912.91851695,14439233553.531717,1397879940.0,467985731.91867,13403405014.093401,461164356.0,3842145292.4285183,1404888628.0,0.0,
2021-03-14,19260074569.451828,2275102384.0,49193835.08013259,10025984187.142939,800671110.0,317763275.83435,10071497297.54966,390039020.0,2798587934.6745067,842300198.0,0.0,
2021-03-15,36296629466.94474,4265568113.0,120445180.73246422,16734563401.534061,1935846190.0,641850429.07443,18417706788.450687,779007461.0,5676000754.351004,1596675830.0,0.0,
2021-03-16,26743132801.683815,3150672580.0,52867385.128305666,10987176317.342087,1360286090.0,392120639.3392,14322476185.938639,508565490.0,3932245813.6659274,1344837010.0,0.0,
2021-03-17,27389384519.113758,2826528953.0,106803607.67751552,13053666747.285229,1307505740.0,413517076.25000006,14049321015.390686,509689668.0,4126664117.4218683,1666126968.0,0.0,
2021-03-18,24247332565.67857,2601529865.0,59856798.00785084,11502003804.064783,1014026000.0,366401489.0845,11805062227.639412,402953687.0,3646942895.9987288,1483790689.0,0.0,
2021-03-19,20479549924.176636,2521821493.0,31671068.859414767,9675502297.88973,906937430.0,305088182.51,9790447439.30685,344281648.0,2916526287.399023,1329080484.0,0.0,
2021-03-20,16544019827.534212,2150183977.0,39022995.09544993,7574934200.447703,651791860.0,294857069.29760003,8503728775.393277,419425969.0,2485219802.800231,1179160473.0,0.0,
2021-03-21,18412410772.98815,2363048374.0,39384837.3231829,8439871682.757879,775533410.0,350714849.7375,9908504162.461569,369763134.0,2822700535.4014835,1271155303.0,0.0,
2021-03-22,22132680878.70953,2718794935.0,48151830.56042859,10056039612.121439,978045930.0,377828531.43735,11777851181.317741,430946886.0,3078956308.368908,1447639002.0,0.0,
2021-03-23,20643330532.45735,2547069006.0,38219937.45771183,8777744335.236282,1006790220.0,334527179.37094,11186893600.082272,418455513.0,2828598992.727153,1165308467.0,0.0,
2021-03-24,28597826732.835514,3572266738.0,42125767.401585184,12241708039.787579,1508439090.0,452214402.7253,15412826816.619785,552526285.0,4250177813.5985107,1636066978.0,0.0,
2021-03-25,29101334530.510975,3526370300.0,58921546.23227017,11052183778.120356,1315738630.0,404383180.9327,15133408822.541084,528325357.0,4454784042.409128,1638220552.0,0.0,
2021-03-26,20178734975.25044,2236936681.0,32883968.460196014,7650148465.675833,994733700.0,321802748.67224,10739381938.240314,381549884.0,2835209866.8153367,1357569617.0,0.0,
2021-03-27,17243602626.68833,2173957083.0,27726122.83827028,7403865521.3338995,617390490.0,303585087.86800003,9053641292.039654,240407148.0,2220505110.4200354,1298791497.0,0.0,
2021-03-28,14777103791.837395,1875741971.0,27219344.717217386,6264778252.076458,484518570.0,275996715.56159997,8480109652.134039,268525738.0,1820430948.8006043,818964607.0,0.0,
2021-03-29,21210585727.214706,2671727421.0,55865242.33636658,8455891051.39243,894671970.0,418270066.61995,10576604531.869576,424664102.0,2914012795.599447,1214032421.0,0.0,
2021-03-30,18114594506.51502,2013119951.0,28381267.103117023,7394578156.218893,752476100.0,328266302.73232,8894150817.826921,325398485.0,2199256863.2880716,999884650.0,0.0,
2021-03-31,26532819507.47056,3278251341.0,81046370.12269191,11280273659.736313,1217861390.0,472601395.12787,12624764096.812702,486946738.0,3701361103.9775167,1282028045.0,0.0,
2021-04-01,16142688141.335962,2383989159.0,36642813.30368599,7091781057.798108,732784260.0,271197937.45584,7627400557.428796,339085964.0,1954364295.088431,781694929.0,0.0,
2021-04-02,15883252993.638817,2522337435.0,40787267.09159773,7117276075.956055,905342500.0,272290471.7096,7456172249.107157,306618984.0,2090966903.0754073,925484077.0,0.0,
2021-04-03,16017622212.540895,3021051039.0,33514036.83288015,7373494395.393892,770463420.0,384965426.16591,7370613148.457113,285894869.0,1950934197.6824646,761913968.0,0.0,
2021-04-04,12442043620.270525,2226550312.0,20055765.027593996,5204927795.352337,607617430.0,319509053.597,5293669368.387037,246390904.0,1495177659.4675782,488459760.0,0.0,
2021-04-05,14522058387.532553,2362275759.0,26224675.415575035,5960211216.353717,657104440.0,271235271.95645,6904540985.43871,309497124.0,1836188341.3404398,644710766.0,0.0,
2021-04-06,14173145319.999018,2654892714.0,28845276.396324392,6016759304.032139,751988690.0,288503408.0575,6827988192.2234125,299329777.0,2004916657.0652058,649311316.0,0.0,
2021-04-07,21929291824.549686,4110499463.0,42818919.31414193,8589431466.3237915,1284069280.0,562293705.15447,11503723536.077147,479873857.0,2924247105.679058,870105284.0,0.0,
2021-04-08,13159870786.884102,1979195607.0,21677018.719136406,5226433284.3699045,612626270.0,305413835.03184,6203740668.840535,280158729.0,1690449822.130591,438401074.0,0.0,
2021-04-09,11773164837.726076,1743769860.0,16266173.949483853,5304403659.991632,546541080.0,280320072.73542,5422160931.446772,268214535.0,1430014746.9404793,505738598.0,0.0,
2021-04-10,21453778289.475536,3161999211.0,69802741.81004876,9998446953.664194,1202767270.0,409224826.42894,10207329440.96785,465188022.0,3361094321.5192156,1070702223.0,0.0,
2021-04-11,13427391968.259975,1836674222.0,41007929.34357813,5955232750.725282,620795100.0,219153375.16375002,5938847195.457201,286868855.0,1712216934.9305806,705198767.0,0.0,
2021-04-12,17317316020.301888,2094164530.0,86924801.11538525,6516231718.24828,734074890.0,263371955.9783,7204553373.385169,326119218.0,2185720803.6081157,716721555.0,0.0,
2021-04-13,25234830064.152496,3277602024.0,76735418.32568753,9980464263.461811,1371274610.0,451608446.46218,10343591466.25316,382926926.0,3027883155.3048024,1338522858.0,0.0,
2021-04-14,30891757422.162674,4814531348.0,68334039.43750641,12383085027.529621,1816090700.0,523815037.97352004,13304514419.67775,659791273.0,4225776278.199402,1558930350.0,0.0,
2021-04-15,16253307301.3677,2274292330.0,26474511.18339763,6696428170.134861,694755020.0,258317480.00781003,6030825127.406101,377837578.0,1845014990.300697,619674264.0,0.0,
2021-04-16,23196521222.80068,3769448703.0,55379790.74610577,8106799307.947337,1667193690.0,346722110.0375,10326129939.082882,628507045.0,3019242276.1275673,1137150602.0,0.0,
2021-04-17,16661951701.450445,2251302821.0,26116142.031226195,5751302921.69744,769595940.0,273896553.09544003,7157044030.346679,369131200.0,2118254972.5425172,808352356.0,0.0,
2021-04-18,45778747979.75246,6233288337.0,190091934.08272564,26379024433.34846,2534640210.0,1099514554.00878,19249736559.38307,773610220.0,5764719787.4814205,1910935645.0,0.0,
2021-04-19,22480433419.24884,2942867155.0,74273805.91959047,7236252629.806188,1009119170.0,293650916.70506,8460725143.994664,436529588.0,2704789620.14445,962293887.0,0.0,
2021-04-20,26457583029.45113,3047480036.0,94161650.55254966,7624240958.285407,1449692780.0,306065749.38952005,10108188409.37535,564854428.0,3176565658.073304,1195110031.0,0.0,
2021-04-21,20061410096.680298,2487674515.0,93605565.78312728,6262979948.936535,1180675320.0,298360555.2957,7667479535.025777,377705495.0,2467011792.0898433,1066916843.0,0.0,
2021-04-22,34524803669.06037,4038699647.0,230673387.59647915,12712667298.336596,2249267470.0,477287232.1435,13697482777.927406,817171861.0,4727445708.248449,1388776978.0,0.0,
2021-04-23,39955698009.71731,4442426501.0,200808128.56139833,15636584843.501951,2257033110.0,676686467.34464,15700544611.588339,796759122.0,5365836649.695238,1345976865.0,0.0,
2021-04-24,21512968441.25896,1795370843.0,51804529.9633068,6507794457.390514,625365290.0,376187074.87585,7762583760.329979,494229174.0,2440171472.5835714,861274640.0,0.0,
2021-04-25,20720741860.0687,1730240840.0,57353382.99747089,7159808782.621226,762120150.0,354882094.64800006,7209257636.805268,524380143.0,2602439106.6556787,933054432.0,0.0,
2021-04-26,29059696461.355816,2542435856.0,106033857.4635646,10060267422.158138,1189074960.0,589812389.041,10028036856.23114,642932548.0,3615643666.7388687,1321721299.0,0.0,
2021-04-27,17342916956.82935,1437476173.0,43227252.661356255,6009746137.812708,735823560.0,399536872.84058005,4650531280.625357,236207374.0,2127800085.0995708,955918090.0,0.0,
2021-04-28,19811277367.598366,1803314586.0,29255521.786287073,7134288490.426682,796231290.0,377314679.18647003,6797393056.670167,317629003.0,2405633868.439573,1008325169.0,0.0,
2021-04-29,18911786634.090385,1701448071.0,66219301.01735246,6364445601.919118,696012550.0,314113875.2018,6175634361.266365,355993950.0,2379660565.3754025,1128382836.0,0.0,
2021-04-30,22911498277.18828,1841533132.0,61736091.65777101,7141686909.000825,1033765790.0,364555720.69871,6826726653.480683,473450507.0,2490410459.5897303,928523402.0,0.0,
2021-05-01,16461188814.240889,1163014621.0,39934047.861308895,5258242853.669227,451731140.0,243583717.15056,4669119064.35383,314381667.0,1637841583.5874696,736532119.0,0.0,
2021-05-02,15823378223.430134,1154243253.0,23798635.13605806,4919113528.176577,418216520.0,205394920.57462,4576512991.78304,404284279.0,1571677148.0883815,518601957.0,0.0,
2021-05-03,22026315309.550903,1777541631.0,77058574.31470412,7913372454.616274,780081610.0,244086326.0228,6175428862.708645,393582706.0,2294359476.039817,828420184.0,0.0,
2021-05-04,31123554722.695953,2613189229.0,76495352.83713192,10175594901.765005,1196771490.0,373944837.1657,9565714218.320642,784829340.0,3463828073.3234224,1312434440.0,0.0,
2021-05-05,25145183081.01493,2314867443.0,73779614.19395442,6378147139.641412,895346630.0,263864517.77224,7499703835.773942,489516734.0,2510947432.1916895,1051967079.0,0.0,
2021-05-06,22299901105.7121,1969755154.0,79785650.55831267,5923350899.220242,797339330.0,250984984.78930002,6715679604.196205,512329890.0,2535487504.9156594,1182073639.0,0.0,
2021-05-07,21198237942.735645,1834221346.0,90854818.78502327,5886851548.172853,832653040.0,246445038.79668,6737772896.785922,453500225.0,2399914916.9995356,1139713394.0,0.0,
2021-05-08,22091658129.527573,1933519416.0,128069227.03629628,6950718574.868088,666652180.0,252066425.88480002,6711850977.410585,493050661.0,2190059244.8399773,1143250361.0,0.0,
2021-05-09,20095554950.38597,1952362620.0,115658935.78758575,5590771740.469107,629162700.0,240788087.44228002,6008094273.552774,511069140.0,2115832084.607823,986864964.0,0.0,
2021-05-10,31855272898.57211,3271706386.0,159997912.74832118,10249651613.120825,1291449850.0,476284704.13939,10839566766.815567,659970888.0,3965606216.0893793,1476806973.0,0.0,
2021-05-11,21664216789.860924,2021067271.0,149031938.88070223,5245008764.413426,671724010.0,218645487.94111001,6729866114.413687,366046383.0,1889240607.8085408,761657215.0,0.0,
2021-05-12,34513927772.3661,3567563624.0,276187137.54796964,9998668763.242344,1481887290.0,445419697.15670997,11097380570.07058,740818457.0,3964786415.9990973,1381929993.0,0.0,
2021-05-13,46336058232.86159,4761347167.0,561913912.9270582,16208952814.218163,1855676580.0,831670832.4613501,15667306593.778643,1032385692.0,6140606582.630018,2880222836.0,0.0,
2021-05-14,22175488943.229374,1541974906.0,141783673.98292342,4945864062.896445,876856840.0,199921299.36074,6783193482.885056,322030801.0,2519972967.166617,1851037624.0,0.0,
2021-05-15,29126277589.97269,2319470758.0,143223938.35639173,6855404457.587524,988921360.0,320296746.39862,10077290579.330082,419273301.0,3294110364.4469523,2751214568.0,0.0,
2021-05-16,38035511622.71623,3209427626.0,329903838.8252423,8926841513.983036,1431167510.0,431119005.30320007,12655001124.903559,561663936.0,5101016389.79332,2953115880.0,0.0,
2021-05-17,47294762957.09797,4180560285.0,197087963.48623058,10142222500.490902,2965297850.0,704898800.1623399,17101202243.350805,873972869.0,6449407275.051117,4280402301.0,0.0,
2021-05-18,34214623358.509945,2717396004.0,233358255.9762724,6912544989.990376,1277220260.0,459224736.15636003,11615290508.428804,444900096.0,3617064577.210026,2936802020.0,0.0,
2021-05-19,72071730850.08746,8625839244.0,466296887.29638416,38999046859.270485,4889278920.0,2018369963.3141003,28894376810.305153,1753275068.0,12295023381.880661,5946217174.0,0.0,
2021-05-20,43118104017.71495,3452760330.0,352216554.8114233,11548203572.063953,2051429920.0,1698484390.4990299,14166373771.812164,746015861.0,6091736160.989971,4831693475.0,0.0,
2021-05-21,47454250548.712204,3345718512.0,371403442.06209546,13499340800.882498,2089572190.0,1552221965.6420803,15320343758.298733,601755631.0,7034957697.889862,3935497900.0,0.0,
2021-05-22,29079129114.163376,1880288531.0,204888027.22231016,6807586034.798122,892269740.0,705806855.8292001,9569246623.62348,338640404.0,3634182685.5093894,2870880081.0,0.0,
2021-05-23,45791287352.72016,2882564071.0,248876621.97300392,12934691853.01015,1515182680.0,1277262056.3238199,16310456737.681454,470632609.0,5992914418.202639,3267928918.0,0.0,
2021-05-24,35771058345.16232,1991029675.0,327927668.4101884,8193695797.063428,1075242670.0,57388982.0,9952833768.108582,308603007.0,3475246082.645872,2973871082.0,0.0,
2021-05-25,30024276660.90794,2038678353.0,218758901.7056892,6395401510.333854,754981590.0,42154877.0,8037832571.469317,246977349.0,2760210982.503194,2499753229.0,0.0,
2021-05-26,30247884301.35997,1891470604.0,256525541.88126847,5939003095.943205,752856620.0,35856073.0,7052553067.501163,362523709.0,2779472992.50875,1983963947.0,0.0,
2021-05-27,27582446970.8476,1631043649.0,246451724.9885629,5399328609.463913,716400530.0,24077733.0,5975730559.781469,254651152.0,2328928347.3652515,2643993201.0,0.0,
2021-05-28,39178029507.44445,2399527182.0,183796347.60004205,7535651060.6341915,1195988510.0,47947817.0,9223954587.48228,369267841.0,3640364546.348486,3236122043.0,0.0,
2021-05-29,32679534706.465332,1876207814.0,158612328.32822296,6466205688.231077,646882500.0,32080567.0,7784933889.575905,304136941.0,2891016403.3299375,3202570242.0,0.0,
2021-05-30,22484659627.64502,1119093889.0,90660114.77284577,4292298312.036965,314890310.0,18144072.0,4549117235.812511,172780698.0,1959262182.7524328,2245915973.0,0.0,
2021-05-31,29823998820.15514,1631293307.0,137418973.1936133,5454417970.732292,452148500.0,525072813.65760005,6375798409.64743,283769302.0,2559649815.4813538,1797585752.0,0.0,
2021-06-01,27376614947.939606,1557536074.0,108611769.63064809,5621890387.853644,506044560.0,442440920.32000005,5659743493.477199,164159654.0,2305990089.8795595,1598081813.0,0.0,
2021-06-02,20981401539.647877,1253831504.0,85128560.72777899,4321222482.38643,441317960.0,314711276.16815,4101975029.9519305,181224964.0,1672368131.848617,1048038069.0,0.0,
2021-06-03,24546975952.23857,1390031905.0,88081462.36064753,5351031217.306572,443626470.0,302360446.69062006,4713985457.623004,166586615.0,1745643790.9881825,1120272258.0,0.0,
2021-06-04,33208140315.30566,2150403960.0,106365552.70286195,6505956921.349647,663643640.0,485078313.28000003,6494284561.80231,262161498.0,2592835730.0681276,1717856024.0,0.0,
2021-06-05,28713947939.374214,1910215796.0,119215015.09450707,5919078567.037368,503175530.0,444282213.7121,5815111097.953798,231415502.0,2388911702.291955,1416987488.0,0.0,
2021-06-06,19685599315.06845,926947069.0,104735996.26660892,3757888989.719555,222463340.0,272900587.05601,3713089789.924595,155213788.0,1466681995.3752522,993890838.0,0.0,
2021-06-07,26846255843.418434,1543459414.0,100430816.53378132,5914587956.546452,527328730.0,431834965.21577,5295669628.089237,229667808.0,2128806850.4693508,1369699056.0,0.0,
2021-06-08,41008382802.03663,2161564471.0,205942567.9293228,8769079625.116278,902346020.0,619825287.18014,8502570334.4830475,340105788.0,3702792545.335652,1852712545.0,0.0,
2021-06-09,47783480111.60158,2113774400.0,166613486.32526243,9501034238.201944,949985610.0,923957786.68911,9903833044.959717,369557716.0,4368194571.978563,2077426878.0,0.0,
2021-06-10,35341048901.71943,1627806200.0,161994479.0172752,8047786724.599325,794790470.0,765918154.03015,7272677524.283468,285424994.0,3416648620.5133224,1686252347.0,0.0,
2021-06-11,24527022167.08157,1092481700.0,161739302.7483808,6557629163.793851,519111650.0,579696498.775,5793239349.645655,175115502.0,2563801620.895554,1638761761.0,0.0,
2021-06-12,26895710761.33112,1366679200.0,151761605.3417952,6860258694.155931,410723380.0,606975608.1968001,5854707529.3306675,178361274.0,2727268151.58424,1587118456.0,0.0,
2021-06-13,30791319533.079002,1445198100.0,172840708.40429,7459610520.516736,524210200.0,724495953.6685001,6461318685.698235,239801443.0,3089956705.0892344,1270558841.0,0.0,
2021-06-14,35219109165.54187,1672058500.0,157847485.37508526,8056212549.72761,688303570.0,781020985.1318401,7484911409.207608,320678651.0,3311101228.507475,1625026344.0,0.0,
2021-06-15,31184328006.677406,1312826400.0,130280623.72785258,7572694418.379896,484201220.0,641521668.3540001,6102200265.394154,187962532.0,2546096200.6868296,974907519.0,0.0,
2021-06-16,32771227348.99941,1473566500.0,154070937.8203736,8205778751.657204,662798580.0,802406823.00005,6840242699.291114,225089187.0,3213615021.638833,1140103552.0,0.0,
2021-06-17,29214694854.962997,1207163300.0,141080183.5826654,6504984854.663475,592173440.0,573257865.26537,5646339504.172369,192163532.0,2672252496.1860957,1057362587.0,0.0,
2021-06-18,35449172633.084724,1421336800.0,150917822.0126016,8083699470.401616,655522390.0,704661301.26432,6716814592.804913,165065716.0,3223412386.32265,1212205442.0,0.0,
2021-06-19,28129784123.220367,1078585100.0,130242943.22621587,6297830291.891338,396271180.0,711642658.3411001,5299315677.52466,176026175.0,2892713495.000838,1072958969.0,0.0,
2021-06-20,36371376823.57466,1518989600.0,157849736.9485391,7735006348.520266,503552180.0,963130890.02196,6903103033.068225,196561193.0,3545270890.9455023,1394334479.0,0.0,
2021-06-21,57090547008.12534,2482636100.0,298276362.02471274,13679219963.73452,1128377660.0,1838689583.44738,12044661742.718193,465894431.0,6225340876.405388,3212616255.0,0.0,
2021-06-22,62253734682.87091,2490490400.0,342942408.7798988,15495231816.448668,1383001530.0,2201541265.5272503,12238277347.461662,501588230.0,6659844777.487892,3298168124.0,0.0,
2021-06-23,39556234188.67775,1396026600.0,228732031.7487117,9278776235.04397,782367660.0,903549796.97114,7290422128.365107,208142712.0,3978268913.2871933,2155945322.0,0.0,
2021-06-24,32911067460.542503,1164155800.0,211871108.1701767,7866386927.784691,632134830.0,651640933.39168,5536758113.055032,226990286.0,3094999979.563743,1576445308.0,0.0,
2021-06-25,43418719194.12051,1638237000.0,206004479.28949615,10016796557.168797,856560570.0,802101167.2865599,7041266770.285181,228179797.0,3749399392.994522,2193676717.0,0.0,
2021-06-26,44085402889.180595,1493945600.0,214338627.14153826,10546206051.564627,608126500.0,973766826.5122001,7932825987.961967,251848102.0,4009711759.3487716,2086109549.0,0.0,
2021-06-27,37908513099.769455,1294745500.0,196533211.2984598,8897821049.464798,644954380.0,802089323.25662,6949377161.476218,208919737.0,3632452956.3863535,1683372342.0,0.0,
2021-06-28,29877210839.056164,1191666600.0,165937991.54365873,7714389261.548296,584438980.0,659455472.1766001,5172598524.899855,183915973.0,2907388621.391886,1444591289.0,0.0,
2021-06-29,35884060189.4773,1159216300.0,151358511.67189366,8462313774.447557,594339040.0,655449309.8628601,5611156552.158384,229351184.0,3245853108.0900726,1979494097.0,0.0,
2021-06-30,31249562083.986767,1365088700.0,50776028.402288616,7859231231.36499,530813500.0,578958100.19296,5072818974.336145,213732182.0,2634273709.600338,1446329944.0,0.0,
2021-07-01,31713825410.11612,1275383400.0,148147708.5582458,7331577583.552759,433292970.0,649908373.69579,5384200935.9979515,199762165.0,2744697140.001294,1275304776.0,0.0,
2021-07-02,27384925201.027817,965924500.0,157082648.12432382,6522024705.899275,431982830.0,545632658.00379,4069788921.4155736,156082531.0,2168348788.99053,989515490.0,0.0,
2021-07-03,21242820130.716774,753386500.0,90415412.39011212,5245701582.032314,299482600.0,423199000.72653997,2944301531.606361,103686331.0,1724696418.1552105,791841253.0,0.0,
2021-07-04,19211971761.0419,612833300.0,103237008.88027279,5247372160.05234,285604820.0,415644018.14941,2659629982.714834,93382057.0,1585235808.1132853,768332078.0,0.0,
2021-07-05,30373625997.357674,1135981600.0,141055062.61822587,7178557544.774307,470484650.0,633479904.92345,4350363097.14742,183628735.0,2551791636.708163,1089777794.0,0.0,
2021-07-06,27425513086.856228,1099566000.0,140051398.42440987,7130721163.301259,461293360.0,534458455.93644005,4138125886.6489387,173263770.0,2508880797.099658,727221882.0,0.0,
2021-07-07,19210274965.01888,972755300.0,95137977.01197101,5466513173.861327,348890510.0,466248135.7728,2968188052.7268333,121553035.0,1884397370.7393222,394737300.0,0.0,
2021-07-08,26884381243.179565,1117583800.0,135703287.6068578,7191680664.30523,527583480.0,642208696.55724,4457244210.897519,225593962.0,2711017384.788019,587714023.0,0.0,
2021-07-09,20275111233.89975,710621400.0,89082402.36163796,5118118769.280722,347864510.0,402581736.30908,3082952421.845239,129148102.0,1896861288.674371,481995512.0,0.0,
2021-07-10,16884668928.743814,661037300.0,76063779.16382468,4171550248.9939866,296064470.0,316289259.47165996,2449244510.4671926,106571108.0,1572845505.3870168,499895101.0,0.0,
2021-07-11,14449671426.772108,621754000.0,81201769.45718196,3852327858.3567333,198235790.0,309284676.59386,2246198821.1531744,93148493.0,1385036888.108666,342627737.0,0.0,
2021-07-12,20472080333.194546,948075700.0,77722547.36852618,5334113443.642651,312163330.0,366815095.148,3072901429.0588584,130723867.0,1863570115.6002214,557536020.0,0.0,
2021-07-13,18836567511.16644,791536300.0,123550642.88319004,4802618682.589355,298346090.0,345477799.32885003,2560535445.360731,125570059.0,1482205069.2494845,463187948.0,0.0,
2021-07-14,21700984484.72444,818714400.0,73554129.13361925,5599921382.191779,434893320.0,420034656.79068,3259026799.5321956,164393850.0,2107273480.8195639,441396455.0,0.0,
2021-07-15,21874160782.35474,955695700.0,87181556.33390549,6291299260.998947,390660460.0,388052752.18838,3205654187.9097853,165558494.0,2028628079.5354178,511191700.0,0.0,
2021-07-16,20669781871.408295,954340600.0,51989441.043508574,4662147246.246641,372648280.0,393990155.6286,2861676961.913642,140263742.0,1888697742.399886,401399160.0,0.0,
2021-07-17,16575553327.714806,737496700.0,47175432.83602821,4014138869.876912,219098560.0,361291023.38820004,2577357059.5074167,151019503.0,1525308700.866982,304006201.0,0.0,
2021-07-18,16180958824.374681,745860400.0,47354488.22723722,3943872397.548627,264527100.0,335025420.3095,2372774999.650942,106444872.0,1496916652.7755508,389918607.0,0.0,
2021-07-19,19665870406.81647,812043100.0,60185772.992199376,4669556990.097371,334004050.0,378492634.1824,2655467895.341503,121093052.0,1699600092.4633927,533721372.0,0.0,
2021-07-20,22768822972.575176,1158111700.0,86959939.58752543,5737555746.0237665,528932590.0,455596059.35728,3589645095.7474093,159297872.0,2073367760.7676146,976890600.0,0.0,
2021-07-21,32080096380.33412,1227375500.0,89723557.88615532,8224469990.037907,779922660.0,674081502.1545601,5336346219.945601,250640326.0,3333277357.8690114,1206858339.0,0.0,
2021-07-22,16812328117.166513,635933700.0,41113235.83573278,4356362878.7636595,316981850.0,374906441.98374003,2344995097.9014316,122684521.0,1410128205.2673478,469766315.0,0.0,
2021-07-23,17441255631.17926,794556900.0,56639821.87311617,4542142692.999131,441881580.0,372143706.6416,2506874056.5605936,110946026.0,1684267564.4292765,477987593.0,0.0,
2021-07-24,16349551770.24599,916517900.0,82765809.89989448,4234515459.2871714,365859450.0,349956130.58652,2634513572.2111044,85189997.0,1495725828.7943897,514630868.0,0.0,
2021-07-25,18193309630.177887,867006500.0,159342413.20205665,5312946096.933718,354515220.0,534943460.69546,2645889035.6788535,118422320.0,1740228928.3452501,516364473.0,0.0,
2021-07-26,57781039832.01775,3153431600.0,277220446.65215445,16597850585.89051,1582412280.0,1676080097.0584002,11085444708.534554,422581629.0,6962943004.293546,2176296446.0,0.0,
2021-07-27,36042286483.464096,1745354200.0,144174338.5340452,9368196046.993221,675644740.0,857475472.9432001,5435688034.551502,244905961.0,3559450195.0388513,1167915587.0,0.0,
2021-07-28,39828008015.86604,2017897200.0,141834081.24201941,10676405655.659573,835305860.0,882939758.27239,6782025049.057062,354091989.0,4192959207.6230993,1304393316.0,0.0,
2021-07-29,25446445200.217865,1109623200.0,82236629.73137848,6471353704.458685,491996260.0,586754967.0,4125984030.6851864,227310662.0,2883869778.435261,673926485.0,0.0,
2021-07-30,30856942527.84576,1460335400.0,68069855.94064273,7852614154.066507,877147450.0,661197956.3953401,4564736939.671295,297422266.0,3294213516.5010343,780892399.0,0.0,
2021-07-31,20981177499.906796,826101500.0,58169289.40595033,5670167574.087527,396109160.0,503099228.54304004,3280502788.059592,167875486.0,2520424396.379343,676825927.0,0.0,
2021-08-01,26359586727.903534,1229125800.0,55865390.556683995,7010925767.130699,629258660.0,639643955.4030801,3934431228.1796107,188994823.0,3067647042.4404516,909203640.0,0.0,
2021-08-02,23663245660.349094,1189922700.0,83764097.85521826,6122465168.297468,635287120.0,27213024.0,3795248738.7998405,202898778.0,2784091686.7490096,888064516.0,0.0,
2021-08-03,26414366379.006824,1364322200.0,91160247.11038576,6387305046.71801,626924830.0,29514136.0,4422233952.681209,213658058.0,3073734058.0427113,877445179.0,0.0,
2021-08-04,23930519706.690243,957041800.0,72833692.60779531,5969879525.175371,543572130.0,20076024.0,3276999505.9493732,179163051.0,2523895384.9272885,687301366.0,0.0,
2021-08-05,39957162118.27244,1797146300.0,99398752.73000742,9335769807.642721,900293500.0,29263212.0,5771972212.921223,240714262.0,4134674288.47268,1084431873.0,0.0,
2021-08-06,36587086599.38555,1501642000.0,111449241.65016747,9806729665.490995,1055697660.0,34588461.0,5179487765.280386,203030937.0,3781820606.179979,1080869535.0,0.0,
2021-08-07,34840604352.395386,1520630200.0,100819561.50179778,9601544121.384415,627671140.0,26604377.0,5476973415.706358,247366271.0,3688481740.8199687,1235874926.0,0.0,
2021-08-08,33004450784.6741,1409181600.0,92333718.56081863,9478035506.352253,585264200.0,35310714.0,5183851830.143846,285592236.0,3658130864.913269,1177524273.0,0.0,
2021-08-09,38064219301.85143,1813220100.0,89506110.38271083,10258922765.393023,918290060.0,1612278310.41504,5926880499.455357,272227272.0,3837699988.3393006,1192937800.0,0.0,
2021-08-10,27894943636.247734,1208935700.0,53265171.82734491,7660182644.081554,568991740.0,906968935.30094,4154598163.925325,168089444.0,2652443712.7491,789092635.0,0.0,
2021-08-11,23479307279.372894,1208525200.0,40071179.384570286,6725342476.037674,449886880.0,826804718.51872,3386892199.510109,160659320.0,2413322920.7663574,549073853.0,0.0,61332738.7607998
2021-08-12,27054902181.82955,1357281700.0,55402928.67877383,7544972387.186595,558190510.0,870206848.7802,4341643158.489971,221162614.0,2837444197.029503,688518810.0,0.0,56745638.86949987
2021-08-13,26810243736.79602,1486100600.0,147003612.84163132,7180017980.697495,626929700.0,926686772.86464,3605182709.4305267,141489994.0,2659743684.454925,584763508.0,0.0,80659058.62769978
2021-08-14,23108812582.626648,1115717600.0,51101225.17643516,6026644270.518274,492952160.0,744760626.95359,3347820818.7629957,211474612.0,2133027419.1694562,625718383.0,0.0,134779194.90580028
2021-08-15,23013853229.463467,1303772900.0,39647562.96140548,6164112408.638868,383133820.0,886246491.1,3207064853.4223413,246971583.0,2223875789.232644,651034772.0,0.0,64819370.5215
2021-08-16,25075204720.901485,1703822500.0,42262206.81339161,6904094025.360062,632014460.0,915210282.05732,3638753977.8388543,169799797.0,2430712317.544733,637199819.0,0.0,95670478.81109996
2021-08-17,28203339069.333553,1906751500.0,33213814.067485984,8129280136.074446,650227820.0,996772401.1215,4033511186.657293,259496241.0,2856773706.6391993,777504518.0,0.0,75631114.91339993
2021-08-18,23790843092.949253,1639426500.0,38067046.289406344,6805463274.42832,635968700.0,851254547.4331601,3437412233.199577,168669585.0,2234814830.798775,578507463.0,0.0,75580141.45799997
2021-08-19,27294988165.746143,1648286500.0,42028649.0550484,7585381953.998949,719539970.0,779715445.48032,3683126601.0361743,249662458.0,2801343617.8470592,590327811.0,0.0,99115868.80750018
2021-08-20,25715332622.822178,1718456300.0,99015624.37421669,6541645468.440012,720846110.0,778006469.5534401,3229021668.0668364,258028176.0,2654489200.758597,600023640.0,0.0,94867626.96719997
2021-08-21,22678260603.85584,1295691300.0,49597413.234138764,5986542062.28755,504502650.0,700168949.22104,3106239471.146655,215402751.0,2189101104.942801,477438578.0,0.0,97614755.53199998
2021-08-22,19671804588.64443,1174071600.0,35452625.05388787,5266823842.540468,399856530.0,650786438.9358801,2735648448.8585243,149702986.0,2067782341.8137617,401579059.0,0.0,102290277.90399998
2021-08-23,23693614500.042393,1483831900.0,69467469.60079186,6134032783.702333,614970070.0,664401445.25854,3176766811.901546,164187146.0,2355176209.9988456,553253427.0,0.0,112651561.792
2021-08-24,26095702113.721504,1811305700.0,42137899.25695235,7138584417.120882,663635010.0,789007189.92938,3247073370.354425,164915742.0,2670968771.51412,594787714.0,0.0,119347391.42010008
2021-08-25,26160181361.49014,1986415700.0,36762511.34801167,6696953638.870662,613556440.0,711409163.7329501,3093648356.160641,160746268.0,2649354800.497963,537936260.0,0.0,119086742.45390043
2021-08-26,31628614121.610874,2024282900.0,44422784.59732602,7889973692.493007,839702800.0,965990682.8683201,4183494011.910372,202453373.0,3562969170.8246098,704113386.0,0.0,120865117.09950022
2021-08-27,26686353112.16556,1746235500.0,42069246.09834522,7173056814.576746,693744930.0,863173486.50598,3332064402.4101877,166430065.0,3022190501.219007,526775911.0,0.0,206018605.3320003
2021-08-28,15460899875.307173,976203200.0,25054751.02176608,5053411055.988999,263940950.0,498676957.27584004,2143810732.5180757,117408293.0,1585682158.0996888,289795723.0,0.0,187384007.3724999
2021-08-29,21156615637.086624,1279858200.0,29981770.683210846,6431115428.248335,381810980.0,670000481.2,2959466555.1639304,118175726.0,2323743021.958502,406577401.0,0.0,191200515.12500027
2021-08-30,23370573081.060265,1527796700.0,35927717.53584169,6939256747.411226,674674000.0,754044048.9069,3183467496.505418,173851082.0,2780523382.11922,440758767.0,0.0,388819495.7919998
2021-08-31,24457948710.587017,1552552200.0,25716463.345336102,7186403983.398046,547170990.0,798436903.8837001,3047993568.870966,139371434.0,3144123702.395165,541444980.0,0.0,750845897.5037994
2021-09-01,23907005200.82683,1626526400.0,40179721.43260816,7094614119.227236,591849990.0,789328882.26874,3487110266.6284404,166393464.0,3429810755.5243597,582337078.0,0.0,80353739.12299989
2021-09-02,25320123645.567142,1766822200.0,58299017.025197275,7455800742.808706,633314860.0,850431260.08052,3043880568.6270013,160031188.0,2975651377.449935,727018063.0,0.0,59998859.95119997
2021-09-03,30962033289.079376,1977833800.0,106219392.23559253,9294689331.704893,933980550.0,943010944.60656,4357835365.8089905,209011087.0,3697447483.03923,813948936.0,0.0,80616621.92939988
2021-09-04,19913430086.733265,1039012800.0,49634741.742421985,5310818669.753143,265997350.0,659249065.8577001,2572717320.0824575,108134112.0,2114515581.9280388,425109156.0,0.0,60466551.624
2021-09-05,21150347949.50923,1294800900.0,89951369.37776595,6233748061.992127,448185710.0,790137272.6556101,2809273315.230095,142802096.0,2551047549.3486023,484494444.0,0.0,49615492.250900015
2021-09-06,21908589431.122334,1340055000.0,65143232.847112,5481980102.370622,485125600.0,709780483.87685,2874627206.9784603,154806283.0,2557726222.182987,472849361.0,0.0,68846126.94869988
2021-09-07,56271332749.38692,4717672200.0,202020361.46253547,18209298394.02966,2045960930.0,2363342893.9292,10438872803.983395,660676766.0,7250634974.529941,2200719302.0,0.0,177155294.33000007
2021-09-08,31238428115.130203,1791992400.0,151200837.8539105,7846445607.716236,750658320.0,1259211302.44628,5310171587.546629,280816100.0,3549716510.789888,1162751230.0,0.0,118066071.4947001
2021-09-09,22112638849.164394,1211530000.0,83343673.38475583,5498907298.326331,431375840.0,595667154.17515,3516356889.1885552,163259606.0,2635326664.0891056,721951944.0,0.0,216797294.51400068
2021-09-10,23570759391.153717,1621009500.0,76581093.19729432,6638704368.161901,590731000.0,717385490.96734,4086923840.514418,223103493.0,3010865089.6194096,857629343.0,0.0,244630481.8877001
2021-09-11,13522873559.832775,920225000.0,40338699.76313747,3585048846.6363726,297582540.0,388152928.70836,2132477807.4822307,150044944.0,1630807221.3878965,464179870.0,0.0,220914850.4148
2021-09-12,14674185771.443106,998600800.0,33986494.58560104,4192720015.044878,302748320.0,448832483.03905,2312184920.0829706,327319014.0,1995275475.3523796,518794240.0,0.0,240835325.9375998
2021-09-13,30827099295.47438,2205371300.0,94932015.53945343,8078595736.04112,789475920.0,889749620.3493601,5441150669.1006775,370184044.0,4073371276.0230284,1290391470.0,0.0,380816363.9450005
2021-09-14,18910389172.804317,1256667400.0,57489525.53349171,5056233927.923833,419893300.0,524011116.7570401,2965289114.0391507,165536077.0,2316255964.3218584,710786288.0,0.0,245343097.4466001
2021-09-15,17343453678.824993,1128421300.0,32378379.423065197,4515558794.400044,464023180.0,536534389.58317,2738321166.8003016,207207570.0,2147811109.2288394,731027296.0,0.0,278231470.0379999
2021-09-16,18297219840.166115,1108820400.0,67804362.8431457,4963580505.951466,453454210.0,564408992.51664,2773588367.745251,146679886.0,2469485394.2892666,928519195.0,0.0,414449677.1778997
2021-09-17,15936455300.796844,1031648500.0,41857263.28345774,4254259044.680468,491200970.0,434786196.7982,2468045475.2474685,145606012.0,1917971264.999506,685793624.0,0.0,522702143.7056993
2021-09-18,14564459618.394712,857586000.0,21691594.905711003,3643173831.6003494,319829830.0,409601692.39933,2360446572.363519,93835555.0,2065456713.8794277,625710063.0,0.0,591093653.1191999
2021-09-19,14537364709.040848,883627300.0,16658600.255829206,4293972835.8512115,313317260.0,419301705.84308004,2186143498.4580717,122075567.0,1983097210.9596305,725026065.0,0.0,693462506.668399
2021-09-20,38151787883.49112,2436710600.0,114058314.94623704,10280066436.548382,1233427480.0,1067481575.87032,6595090174.380585,457750739.0,4908411167.436587,1788324728.0,0.0,873449375.0910002
2021-09-21,41442628268.28485,2861395100.0,127487508.11096092,10729881149.589085,1370879410.0,1218207903.03395,6706746205.053546,568057968.0,5584915453.296541,2266058358.0,0.0,995417358.2818024
2021-09-22,25617204089.596188,1307868500.0,76233242.04452945,6156752455.508194,714906820.0,706981922.2371601,4111061703.6066093,201643528.0,3123484767.399653,1373380410.0,0.0,708489237.5919003
2021-09-23,21411385978.335762,1156629500.0,46793489.6383367,5207802709.74808,536059740.0,602346626.87106,3338113524.502355,192709656.0,2490892960.555047,1390380476.0,0.0,818108793.0707997
2021-09-24,37260220307.91534,2458824600.0,164875931.39397687,8619581301.50715,1119529460.0,1175269510.88,5377634726.490194,331789049.0,5016743219.157185,2238271941.0,0.0,1008628445.7963986
2021-09-25,16557039787.298916,898551200.0,65576052.857605755,4406968179.449629,286281100.0,506695529.85275006,2553827411.928816,106954552.0,2119065066.5033886,905148693.0,0.0,1013167086.1883998
2021-09-26,21384375985.80517,1409832000.0,102095809.15549783,5792443790.533268,522152810.0,675141316.9476401,3299215148.187786,193266451.0,2848327199.5592675,1039561050.0,0.0,2134977468.9101996
2021-09-27,16831750625.410006,1129114100.0,43091217.72890707,4970850425.517272,426370650.0,516596671.12496006,2637307950.428173,199322116.0,1989580425.1670046,964195536.0,0.0,5431601526.499494
2021-09-28,20254733387.42304,1268707600.0,63837852.385380805,5319715760.021881,482487250.0,615798588.4060401,3288601697.983307,151317175.0,2652373792.8734107,1152060421.0,0.0,4846901581.595395
2021-09-29,17230604053.687885,1175296800.0,52680888.613239415,4633348563.6382265,357155570.0,493485029.14080995,2721271844.7875547,144553457.0,2183809197.2916317,1066404145.0,0.0,700208658.2725534
2021-09-30,23450996152.252895,1459595200.0,47908676.477575995,6125989835.109182,638040130.0,664932060.7344401,3188396746.688911,258197112.0,2892613603.799287,1493723321.0,0.0,960257538.8208523
2021-10-01,30250568765.884743,1762070500.0,97738094.84749901,7842016391.1043415,881536580.0,991304052.63715,4808897875.987747,397489797.0,4368030125.787487,1724523208.0,0.0,1088515980.1600642
2021-10-02,12568898936.809874,575131200.0,94163455.79789424,2966362513.0004635,242985080.0,342572159.38877,1742863694.4104085,134135215.0,1550043531.6699016,998018978.0,0.0,506170892.5195525
2021-10-03,14382956667.859352,758343000.0,52773203.16147417,3726092636.341338,296746020.0,407987021.3491,1986054583.3381867,136490280.0,1907522722.7710235,1095728863.0,0.0,551187041.2242577
2021-10-04,22992841585.018215,1380260500.0,120292451.88545805,6198828713.554682,531191540.0,623604813.16056,3040838782.1169467,200272762.0,2740106253.219061,1662940622.0,0.0,867461671.4085981
2021-10-05,22859481903.398445,1356519300.0,99684943.56006904,5975764271.036291,523085410.0,604492465.97288,3096777180.176859,198662297.0,3096479318.998637,1538621511.0,0.0,935348718.9670913
2021-10-06,34049617218.399544,1854096300.0,132031639.52877341,9238108354.420065,950940730.0,942758576.8106401,5275912123.352567,314501387.0,4872101331.139289,2103886340.0,0.0,1283240557.7299268
2021-10-07,22043624026.294907,1193319700.0,89853914.28100657,5656361280.985577,528102240.0,611357469.7867,2969294427.2891846,207650098.0,2852558820.547058,1617464484.0,0.0,984526534.9182311
2021-10-08,21175459068.66472,1285720400.0,79210051.83151846,5639303717.619096,726225480.0,585427452.59462,2760411349.5011606,190445908.0,2909948627.8387513,1614929093.0,0.0,952307178.0727926
2021-10-09,13889550241.641077,713718800.0,54106141.0812288,3738766104.4404936,247901920.0,409204295.73379004,2016494528.7352815,122956359.0,1883977061.199665,1212594358.2315,0.0,1076524599.95853
2021-10-10,23057402549.409367,1245236200.0,99914724.3303955,5742511394.962246,455840920.0,782791773.6716601,3379778137.00669,212474970.0,3525092795.9986944,1711942125.09,0.0,1161212396.7246532
2021-10-11,25830492838.479668,1416363800.0,258859392.54454505,6173127345.334392,557004950.0,22802023.0,3450259235.6349616,174953262.0,3826894403.7684493,1558961941.689,0.0,1299077812.0003638
2021-10-12,29488583664.28927,1798387300.0,154533140.75048068,7650013005.129222,654780600.0,27938859.0,4290300650.0219617,182085743.0,4101370929.807138,1916400476.3,0.0,1634538038.1334014
2021-10-13,28364257387.892273,1497461900.0,54610603.53723561,7119545025.753965,551629450.0,25665598.0,4343630531.807518,166881204.0,4515703480.187638,2151336013.16,0.0,1381199643.5154157
2021-10-14,21863393465.780464,1124429000.0,77778540.42834975,5685625145.022343,538102350.0,19877079.0,3199634554.638753,171841117.0,3524849859.748333,1183572099.956,0.0,1957134192.0431952
2021-10-15,45186737931.078186,2253026000.0,320392214.10062903,10193937766.657854,1349067630.0,39906411.0,6004596034.697073,324978180.0,6965575527.252674,2326588961.7495,0.0,2594285540.1337495
2021-10-16,20813756383.861923,832007700.0,74603464.64747043,4683842981.480983,408972870.0,19406010.0,2969289794.106346,212441346.0,3038555790.0169735,1276571645.6145,0.0,1294632481.2080882
2021-10-17,23266136511.56614,1046037200.0,97139756.72598654,5648423177.520399,444371810.0,22670728.0,3133275782.5777082,224765770.0,3562212240.85977,1618589608.898,0.0,1407832088.7331018
2021-10-18,31351001704.891716,1513889300.0,113958545.87843536,7612614427.249522,785797880.0,997890255.76547,4200177040.8720007,255171175.0,4631854127.113216,1990911668.8845,0.0,2293084879.2497997
2021-10-19,35698896640.0176,1658892800.0,105486243.87090516,8774789104.98713,751190230.0,1075739548.67872,4310946410.723627,286608908.0,5582463496.562357,2076897660.816,0.0,2811155773.994715
2021-10-20,30908845918.921654,1626503400.0,157047615.15196252,8230707718.546814,930319470.0,941456262.99555,3707672376.1370764,243338033.0,4620332753.4152775,1699622970.875,0.0,2233071838.3568726
2021-10-21,45769319543.494545,2796473300.0,328995340.4381305,12515789207.27979,1363274720.0,1518139737.97365,6328250874.334906,468042552.0,7956201350.296523,3496966526.698,0.0,2909939212.6125274
2021-10-22,33025023117.42021,1621394000.0,154309985.88065976,7824216904.036383,990325060.0,1088186037.2694402,4500058474.755922,327496613.0,5263360948.465673,1904282195.265,0.0,2313398394.34154
2021-10-23,20219671301.55279,804195600.0,79091667.85113637,4815550860.132753,399237420.0,620955438.83168,2350213554.014841,163949485.0,2916803983.101803,894377095.31,0.0,1889215491.152238
2021-10-24,22119849992.50182,1045628600.0,84426056.24413611,4976128427.72886,361418350.0,711805249.6198001,2755671106.1277823,152147461.0,3384539499.747008,1150654812.1045,0.0,2197612091.158672
2021-10-25,21994191055.49556,1437083800.0,60548364.84734827,5084207470.904556,662067780.0,685634942.33546,2506221728.555471,202012582.0,3592784723.9703317,1212461134.35,0.0,2968105767.7974105
2021-10-26,23672510848.1949,1551159900.0,128245129.02592176,6012618102.000201,739327750.0,841224400.43624,2325389009.57479,166260506.0,3882209840.399958,1408350906.4,0.0,4482963644.215326
2021-10-27,31185484201.900776,2001232400.0,221187571.3349802,7548497630.987968,885497790.0,1058061254.0074201,2944005802.4061832,301845553.0,4853267328.8013,1731787873.0805,0.0,2338222753.9591646
2021-10-28,32626548859.07051,1960848900.0,188171999.84758335,8156553202.603367,909718990.0,1225578497.1106203,2431548321.2740784,431332118.0,5819579564.738382,1922561220.432,0.0,2126026612.566055
2021-10-29,22915426657.405945,1577780300.0,184373468.45110643,5310987414.199613,931925390.0,842015394.4525001,1669938737.5447536,222301068.0,3999411034.083048,1231448264.954,0.0,1282508920.8479064
2021-10-30,15718043079.25922,781729400.0,112460705.00472683,3635772196.603919,257865570.0,602612016.88142,1114133589.2670007,146810266.0,2557921396.500044,811842025.373,0.0,802726940.5565175
2021-10-31,17940196841.173603,976437800.0,129232662.22777551,3920945323.2634063,355218700.0,676718963.51602,1118378998.3165236,175709762.0,2986309339.5091057,840704168.8,0.0,955735322.7688622
2021-11-01,24625596512.624786,1368608900.0,148831357.75122568,5612233547.28636,798159750.0,890346522.8512,1707798861.269672,268423248.0,4287489391.041648,1234001944.13,0.0,1223312938.7525427
2021-11-02,21759699477.647846,1255438500.0,126379425.61831318,5721406681.424718,682029240.0,802136156.47893,1565725910.6926737,226104620.0,3700761827.197984,1107367156.5025,0.0,1119914086.5363822
2021-11-03,21578159242.63099,1253599000.0,182053568.6144569,5565783005.618237,665951480.0,741152839.1416,1622469129.05731,152883819.0,3940655553.2791214,1199079060.19,0.0,1135832340.3901765
2021-11-04,19099376139.72811,964917500.0,224556607.83663183,4392405900.509082,586052170.0,701623358.7973601,1659308317.0944562,136443160.0,3034398161.8868175,727488261.443,0.0,1010635013.8088837
2021-11-05,15726157211.08479,866578200.0,149756525.9676287,3712138029.6427126,561974590.0,498304714.71297,1398685420.820461,140152176.0,2668706146.6066713,676795619.699,0.0,833459666.1191583
2021-11-06,14448536950.862482,782987400.0,119431198.81204252,3008544990.760857,339295910.0,462779690.69649005,1176472475.0975707,116160759.0,2733879904.13245,541412339.65,0.0,821644759.9068686
2021-11-07,13373001856.51117,820558000.0,70163644.01018879,3117018740.5047474,370318980.0,523855787.71595997,969936954.6362392,112245608.0,2776711632.7984443,618529287.91,0.0,813701820.3047413
2021-11-08,27956220211.274277,1470323500.0,225009536.52481422,6512608211.692991,884141320.0,894953281.5840001,1759559001.4185255,223835524.0,4981464918.953163,1530013786.132,0.0,1679730443.7907622
2021-11-09,23876000180.044262,1196854900.0,190418106.44817084,5771336085.575233,535563060.0,813047606.4805001,1690432818.6581366,193622271.0,4398760687.567734,1613713109.1875,0.0,1431976827.3444374
2021-11-10,35567667473.587776,2116496019.9,251497096.46415263,9329333995.755054,1126942800.0,1198433142.99913,3390880875.6508255,476971633.0,6843036324.909463,2604740220.34,0.0,2225118577.823986
2021-11-11,18996057199.61562,860115407.862,128143912.2504229,3719780879.268842,453445230.0,646026713.9014,1368502411.2350159,178319559.0,3644723687.5669703,1124122450.7779999,0.0,949007911.4332049
2021-11-12,27598230021.70552,1390290489.95,167641462.45235226,5844223324.604998,832776900.0,937970708.581,1711427005.190886,268398432.0,5396804119.949797,1539809424.7235,0.0,1223172772.6616158
2021-11-13,12023326018.717436,591051567.134,107667581.5299679,2671610933.9286222,237321120.0,471290994.54256004,778124683.4386592,98383490.0,2336540238.904973,579622615.45,0.0,556147935.8699429
2021-11-14,15520436083.057686,706042367.44,128964071.9458649,3376907344.981699,348648260.0,585961030.9165001,1042559232.644016,118468415.0,3150388991.838245,639734253.295,0.0,641936765.8357803
2021-11-15,21583323641.295933,984887102.102,230015639.0861065,4245540926.0926948,612241960.0,691548615.03505,1270836308.423772,211758891.0,3859787583.2676716,1083110546.615,0.0,1001128248.4826766
2021-11-16,45132596515.13996,2200496678.591,234692033.47144473,8780689534.995214,1383665330.0,1624213826.5088,3861922940.9629326,475394480.0,7871819948.884199,2603588429.726,0.0,2117921020.2684872
2021-11-17,27880388828.863804,1295222412.2559974,119539482.17125675,4985121851.068588,590075280.0,1109491291.1976001,1991944523.6295965,347750412.0,5640084894.448289,1866241633.3135004,0.0,1453998154.4391448
2021-11-18,40218388725.77589,1847175798.3014982,183980366.57847592,7124597812.314356,1044690800.0,1361742039.05502,2759351524.516309,297298539.0,6682047682.547816,2275378511.2574987,0.0,1393161061.315801
2021-11-19,24294907926.07146,1040583462.4719973,119745540.69635503,4114174172.0844707,663540330.0,869591124.7566701,1895158512.3452392,215981171.0,4074785020.122762,1511070033.8054993,0.0,854421853.6000925
2021-11-20,15662340451.506441,691678741.0999988,96522399.7925911,2869052550.701917,299338430.0,572558947.32214,1039017394.7619512,144842829.0,2899764079.8259907,837706376.4859995,0.0,647025602.9370216
2021-11-21,14438811034.190063,673931284.7039995,83556109.42396165,2863443933.6743946,234068640.0,514280726.45078003,998539650.4990562,120691991.0,2309527557.4538536,765516681.4149969,0.0,941203821.9000322
2021-11-22,32014324848.34083,1459513762.908998,136507979.48694137,5777616591.225008,1047551460.0,1112477022.75335,1969069777.687553,332673041.0,5356966391.450898,2878204437.8189964,0.0,2399585486.5573926
2021-11-23,27196624696.608635,1210609657.2579992,132174440.33167695,4698859322.333595,811071680.0,1106029764.14538,1994893854.7472975,322084441.0,4221206188.9230237,2037722556.394499,0.0,4989837435.981996
2021-11-24,18187784129.99991,903267976.3299978,109026038.02588508,2950541763.466695,650936200.0,725383273.83464,1513197690.4757464,228444542.0,3402723965.4784894,1119422543.6364994,0.0,795869896.2960694
2021-11-25,17965228358.623486,916299819.9364997,101352179.54639621,3242507783.9306083,519224680.0,737881251.0266001,1089769818.504972,154869046.0,3295066135.4917507,969835412.3309995,0.0,785323706.6433727
2021-11-26,35559726523.67737,1826138918.3229983,175599046.15319765,6430664015.440367,1188743330.0,1191259401.95303,2600441518.3791924,358225508.0,5206355601.103351,2266409377.7249956,0.0,1656945009.2850957
2021-11-27,14201110312.060833,593735006.8164996,91110202.90642685,2619359212.117214,332651320.0,494691851.31195,990381945.1447034,129015685.0,2180963382.2386894,793697254.7599988,0.0,540964762.4122581
2021-11-28,19112700213.60011,935585371.6614995,80462882.24203901,3552239195.275716,509700350.0,773781445.6216501,1505004502.3172145,179032016.0,3223906188.732734,1060208488.5084975,0.0,829694035.1701134
2021-11-29,20792578055.671085,907357470.7899994,116350249.19011232,3681216874.115719,566290940.0,717351839.00454,1358701680.1559694,191498261.0,3011807010.2948403,1106295148.5364976,0.0,566299029.2665579
2021-11-30,33506383431.40221,1402672532.409995,114476397.64478289,6352232786.680243,948739680.0,1185964983.6139002,2027650611.899952,284191631.0,5325383854.627104,2335529154.755995,0.0,1264440280.3094823
2021-12-01,23369792765.536163,1156092767.9514992,99467603.185939,4869819450.724014,616824570.0,804628574.4706,1556178847.3983693,210697578.0,3905409378.686914,1392529499.6639972,0.0,882804951.5960327
2021-12-02,22901841285.117817,1041719840.0779995,89708489.35697322,4198889250.910157,618938180.0,712009909.95098,1394725376.3611264,203265503.0,3716470547.3889813,1359969729.279997,0.0,975499984.4134724
2021-12-03,33161950692.272404,1945320534.7709978,165261106.10327414,6741991551.884813,1018064430.0,1115842266.384,2453324791.351596,390633178.0,5427950733.16019,2046015772.300497,0.0,1192404790.992283
2021-12-04,50538716428.102066,2893276336.632998,387876677.4588149,10939520550.418056,1676987640.0,2256585848.0458703,4957074069.3016405,576395681.0,8158761248.774622,4466573662.224997,0.0,1724350259.2910666
2021-12-05,23089519409.189423,822824207.4939989,144456502.782221,3484152423.672179,668460940.0,1037037017.7671001,1709253837.873652,196504629.0,3107349066.597947,2790760445.851998,0.0,613987557.5646462
2021-12-06,29884374755.28014,1329265104.5284975,186240119.86370522,4666560317.971583,889166590.0,1117713553.66913,2166652303.3874903,305975730.0,4310005494.21106,3115039518.075997,0.0,1037145583.8275089
2021-12-07,18615920221.624546,818101651.0854976,93849015.080849,3265867798.7120323,680710680.0,694283698.98656,1174055534.6295867,154509656.0,2713941921.3069897,1456042433.0949976,0.0,315562991.73681056
2021-12-08,19916096953.162544,810500560.8119991,122945150.42754185,3600010230.9070263,548263520.0,721983922.19385,1283696558.3128068,168293074.0,2947814146.9348907,1459560734.4819984,0.0,430721425.941526
2021-12-09,21691268042.713867,947499852.1779996,154844866.76749247,3820517068.4687824,602703150.0,780373452.8931,1574107776.4015179,221903411.0,3121960407.1998115,1950982855.6199975,0.0,565068439.3249067
2021-12-10,24991500514.401073,1034738298.1404998,202802870.15858734,4471857824.207933,854672790.0,914044174.3110001,1845069727.5035467,280307699.0,3774399058.0008507,2087919576.7779984,0.0,665930766.4494326
2021-12-11,16982776079.619318,714102796.915,187816973.02837345,3194979996.607836,380853940.0,655089293.73728,1292982506.6611805,141660921.0,2374734452.023408,1444251728.5199971,0.0,463676332.55886024
2021-12-12,14612782032.928638,589134386.98,90638096.15040822,2671909561.854371,350205160.0,608575587.30136,946072934.4166725,111547787.0,2179632401.0189834,1054328421.2489963,0.0,264269589.546622
2021-12-13,26856057888.30636,1237704775.7519944,176493287.04592064,5257411902.817963,748188340.0,1311046059.36016,1940496383.136314,329163548.0,3999741862.8675685,2387697182.000004,0.0,557750379.0560344
2021-12-14,20348994143.55889,905906258.1899999,156919190.84256616,3929005988.390415,504384250.0,824826900.54625,1413396160.0911064,221299281.0,2928475942.399379,1733617634.511996,0.0,479558728.0602585
2021-12-15,27504753811.973724,1198430689.4684997,171280881.34832558,5830274917.839356,772642060.0,1149190100.27084,1858361795.2342758,277090624.0,4288323138.954388,2148338526.425003,0.0,703856556.619517
2021-12-16,16101243231.42747,707342814.734,146999431.44517216,3384098254.2479997,402919950.0,702797277.69198,968466262.0491999,221484182.0,2402396683.8199987,1217003476.8769999,0.0,430938850.18900037
2021-12-17,24249493079.1717,1065498799.9365,151812257.50118828,4905300242.149998,685873830.0,976596166.67558,1415273591.6236193,256028597.0,3651321673.1196485,2129083609.4040012,0.0,674833069.2600675
2021-12-18,13953887658.274956,548388542.859,137620786.86844566,2643249236.273156,317285970.0,666467850.96563,891308367.3153714,125348145.0,1969660928.5939002,997698695.5679953,0.0,382824373.4876269
2021-12-19,17657630708.34494,775822908.0399998,140367466.990103,3518224910.165883,295866760.0,878173809.5547001,1197261547.008204,141404631.0,2870541264.967387,1206118199.917994,0.0,556047097.1100409
2021-12-20,20711640136.055695,937345728.9919999,125545817.3144386,3650308873.261918,389404420.0,15322646.0,1189645348.3474207,196331153.0,3234611502.1132135,1882973644.2524953,0.0,981848903.2651244
2021-12-21,19699290731.01328,871890464.236499,168022094.8084345,3716946948.118999,458283560.0,13946263.0,1075803796.2175388,182714193.0,3161319847.929744,1155748790.4759958,0.0,1037773151.4444389
2021-12-22,14783758824.299622,581427661.2384995,210187683.76114944,2797801486.9172125,252849510.0,11186082.0,865056260.726714,111248499.0,2348658404.390818,715340211.4349958,0.0,268369678.43442252
2021-12-23,19177925361.71552,880770902.809998,221698666.5208043,4181891384.6392155,393468510.0,14029068.0,1008329882.3574644,153715437.0,3299680054.0074363,1079770126.6024947,0.0,359406917.8216303
2021-12-24,16158006790.63257,788190130.9489979,186173793.6631113,3252373711.5347643,382694660.0,16409730.0,991790445.3634229,133005776.0,3083424879.5004387,908490097.238995,0.0,322445110.8021238
2021-12-25,10873995741.0358,561879995.8439947,147524571.2041055,2144709079.1422062,248754870.0,12659702.0,772658880.2848508,120161540.0,1953599592.5578978,584176883.1334963,0.0,257161336.79040354
2021-12-26,13754222152.286629,647861176.4359964,155912545.97886804,3039019080.4480047,310921780.0,14765784.0,891750852.8195982,137365614.0,2680198701.799262,904235940.4979947,0.0,302455264.41242784
2021-12-27,16134038791.717339,766082999.1374974,161610628.09995326,3039651393.557194,385800010.0,918967703.3654001,978864385.9058024,162948268.0,3353967522.7998343,788906709.0999942,0.0,301318376.77200735
2021-12-28,23345431104.42708,1093949114.4784985,248615390.45392174,4882921166.618467,769532200.0,1392123222.61474,1530069547.7430234,257710281.0,5522197722.345654,1593467590.1739972,0.0,664627432.2524289
2021-12-29,18520867826.08431,970583337.5179993,218998031.37134236,3921215617.3487887,563207860.0,1069135283.58156,1183577923.581275,191423610.0,4034273683.424784,1272625349.799497,0.0,544011175.85462
2021-12-30,15626425903.934223,765375436.5639994,283790650.1101445,3010584949.2083178,450215450.0,920799888.68085,919040633.6757073,110013241.0,3703664194.4663744,1021691201.8754989,0.0,404758188.18422896
2021-12-31,19046169985.70489,1083958362.2559986,334529241.72102326,4309112392.076794,753462720.0,1287239911.7660398,1295451590.6233954,179979784.0,4640062229.012772,1011248280.2394984,0.0,635348560.3499986
2022-01-01,11504702629.65377,577403175.2839986,236852911.24702728,2525188098.7984133,214791900.0,738591685.8012,736882657.4062791,80388573.0,2846842761.137614,847174065.0544976,0.0,374151570.1931068
2022-01-02,11781214289.13131,574546071.7329986,234340460.2493454,2587491572.5404325,205703870.0,802927881.7266,833037465.2523758,67111138.0,2893097274.8704185,765997046.0779985,0.0,358279502.6160129
2022-01-03,15903603307.090712,789309755.1744989,223457117.08508146,3249897879.1261277,363504910.0,1028625172.1161602,874358919.5018291,106502639.0,3600325603.795747,1059261568.5000004,0.0,385291408.5160119
2022-01-04,18836860489.024536,832588513.5859988,245243463.71197525,3897920043.7782187,445002100.0,1224341713.696,1168996181.3684535,117853775.0,4385129643.014053,1101240276.9235005,0.0,523887716.0496419
2022-01-05,30408314486.79547,1808914413.1039987,284920151.2743622,6608838492.680557,917061180.0,1781499260.29324,1964991627.3639555,204440875.0,6489776750.029795,2060051541.6220148,0.0,825315912.7441176
2022-01-06,18859237885.04085,692441254.1144998,434350021.6334173,3617100867.1099806,571756690.0,1276827863.21,966693466.4489753,116958000.0,4278710411.5580144,1711339688.175997,0.0,495442230.0114826
2022-01-07,30581719450.217,1316744951.6739995,397082376.9338208,6307220846.409935,888278860.0,1785161841.5145001,1923096778.117814,249552840.0,6468289389.193598,1973568626.358006,0.0,659551399.976766
2022-01-08,17024350405.744783,725855296.0559998,237106232.41210532,3640446654.969934,376527360.0,1224539066.4497402,1102279550.2965474,128834719.0,3564711351.523174,1570224372.9459984,0.0,441248557.7752387
2022-01-09,12938169100.864075,611487923.0149993,230021150.0793171,2799267595.2082787,265400990.0,877502006.1913601,779135835.5572875,91098380.0,2728066418.351216,1564803162.4454987,0.0,359521183.04961836
2022-01-10,27909245409.427143,1240376487.1599982,360790857.855134,6058606774.583017,825601870.0,1670700883.8907201,1712698059.8684087,252026792.0,5871128307.546989,2787282651.7460074,0.0,708435603.1330962
2022-01-11,20053642254.877754,806852367.2499981,292954703.66930515,4142189851.3201194,553590420.0,1175701043.88024,1217067722.095641,165949122.0,4658556623.153656,1619197266.445999,0.0,406451746.0911389
2022-01-12,18295224735.337013,798777159.5679991,175041443.15452552,3755599710.004886,421512460.0,973634177.79208,996366689.2073777,142236577.0,3577354568.0020423,1299181871.4399977,0.0,360698638.5320516
2022-01-13,17501178683.649414,955061515.2439988,220029348.6811027,3773174646.725701,405534830.0,1062570908.42092,1015525609.0138814,171654719.0,3961420529.8723397,1177996308.0499983,0.0,519983130.11668783
2022-01-14,16754554183.71898,765294363.7214988,264371129.05312556,3804122231.938024,466841400.0,942104083.1332,956989724.89726,144730965.0,3776496745.4515805,1180411846.6904979,0.0,436524986.00043446
2022-01-15,10927831496.884676,523771457.8819997,129833675.61214387,2494697434.363478,159083820.0,727699202.80696,680386399.0031404,78766690.0,2219899119.8195567,603298019.6949978,0.0,212768289.24002823
2022-01-16,10364665604.99841,502368362.8869998,86006178.10191862,2333673361.3473177,179731020.0,735551813.9698399,642226227.8853731,71961391.0,2063752384.2597308,519882253.6159989,0.0,213745805.21002448
2022-01-17,14040400571.736717,640781057.7409996,146448631.97548383,3301495375.8104734,330927880.0,1009367551.75468,752233833.1576401,107258124.0,2761619500.0966473,852670271.6824982,0.0,1103131938.754306
2022-01-18,16143197776.037317,629616990.7534995,205390681.5772985,3536913116.805968,346531680.0,1230954656.06024,885877235.092819,162428232.0,3552707693.507934,1237035948.7789977,0.0,2421327784.8815265
2022-01-19,20165264356.851017,831483230.250999,114639039.77033792,4313538510.812935,454175190.0,1408992483.51744,1278850480.1796052,155136647.0,4382842255.268728,1539272016.221999,0.0,541878097.3527158
2022-01-20,22397348275.422363,963434589.7759979,111555739.00342335,5330978716.892761,463135330.0,1495260613.51548,1467758310.1171503,157905916.0,4713765602.80695,1677116706.124,0.0,669172381.8304019
2022-01-21,42841791270.095375,2141102497.6279984,248079368.2829535,10102440574.503382,1067446640.0,2621304230.0542397,2798473730.5354366,409628609.0,10304721959.55179,5029013886.780023,0.0,1797547176.6998901
2022-01-22,35649211515.350464,1240663642.6279993,268196645.16867587,7059914789.934095,846950880.0,2100364384.8932002,2133332082.6352382,250126964.0,7523780727.453961,8334659195.245019,0.0,1244890597.7650814
2022-01-23,19382352697.375027,812259112.4294994,185514522.07383412,4252704788.4009624,530087240.0,1343742188.56914,1506405124.2060823,165639713.0,4907420672.267883,2560573522.2869997,0.0,710077676.8883898
2022-01-24,43549916353.58714,1804166958.055998,293985781.1846328,9353695262.554901,1128310960.0,3228285939.72275,2455809854.8609385,340525532.0,10854624608.520952,6232520457.916546,0.0,1338798521.5867896
2022-01-25,22264193302.3155,902580753.4689996,98722927.26331383,4233696417.341438,487857790.0,1661385179.7062402,1166691682.7652342,171419314.0,5157386168.50398,3840024604.87,0.0,533177365.230258
2022-01-26,31019411558.88474,1110379893.5904992,100452623.28731245,6315199696.34672,800951260.0,2206083385.4688,1625079764.5385485,221923100.0,6758362257.729805,3333315646.35201,0.0,784518900.9369441
2022-01-27,22902366068.315514,847493751.7649999,97227475.18745331,5038817578.245899,545310650.0,1556206269.34088,1239872925.234181,227363980.0,5855897581.317604,2838605237.700998,0.0,766495328.7900032
2022-01-28,19471003956.23432,650779663.8289993,73279732.53893383,4187607903.9094553,532812390.0,1255241292.63768,958317585.5766628,154165052.0,4840238555.417837,3187994168.1439977,0.0,460641653.042309
2022-01-29,12282312653.330462,612132417.285999,46849424.5818594,2867451276.1485424,331791360.0,864696564.36016,702003530.3122475,105961408.0,2784513500.6431704,1288774612.4499974,0.0,325406137.00019103
2022-01-30,9933281721.103016,498479289.0939988,55979606.17521842,2205097461.8678102,203707300.0,683354228.9121001,614183005.4610056,78202708.0,2256605134.1772385,813571625.1689992,0.0,210751953.103996
2022-01-31,17334375837.61219,769655208.0319988,56762500.20672689,3777439779.299914,363732260.0,1074193824.3872,1042691055.620579,162689506.0,3672142005.5297136,1632594859.7274983,0.0,426848587.92721456
2022-02-01,18992154661.64132,950371602.8139987,49671963.53551835,3976851991.086298,406962390.0,1236761745.2974002,1150908219.3630104,194271739.0,4165619475.1586537,2291824929.588,0.0,446993289.9158813
2022-02-02,17492759198.78187,796037299.0839983,47388052.039541654,3818922223.4052296,434064550.0,1044377600.42176,938144044.891964,179442768.0,3499792877.985709,1595233952.2209985,0.0,406252749.6900229
2022-02-03,16761985575.918098,646442884.269998,50168336.14708912,3441524775.4773273,366081190.0,1029413427.84262,937409383.8770669,133469821.0,3360451169.208272,1627278176.5964978,0.0,427655778.53759867
2022-02-04,29510249576.982906,1202136020.8989987,113516682.12344563,6192855036.507774,824204510.0,1834076794.7274501,1620249018.2354236,219346389.0,6615462447.482612,1789597763.836011,0.0,723126372.8000693
2022-02-05,13305594206.602636,643557917.7449982,43446480.378354676,3005876234.1308317,402882260.0,850109243.60248,708528959.1630125,105677680.0,2699265337.761775,866045262.2074971,0.0,438386929.74349034
2022-02-06,12192414098.891531,619654010.5314983,44346243.76253067,2648971244.3474236,358211930.0,838946393.51808,786449263.1824548,101345929.0,2813857076.671086,697701592.9000001,0.0,416566455.3119878
2022-02-07,25842291464.195034,1001307478.3200006,84051241.06043522,5363126087.06111,708254160.0,1690358353.0683,1240930572.521441,220710801.0,7115937993.610226,2031805650.667996,0.0,874855864.3501879
2022-02-08,29188128497.83448,1315189798.0654998,104467048.76165988,6231905183.638757,865824890.0,2154716172.66412,1512193894.5149925,231755979.0,7912794930.094727,2406270175.5650005,0.0,1320208794.8130693
2022-02-09,18703157543.36909,863496095.859997,68663081.85270858,4453354313.198478,498006200.0,1294285353.99929,924653344.3766456,139663827.0,4498840804.094519,1761437617.8589988,0.0,904782603.5236057
2022-02-10,34935930499.69017,1374265878.880997,108425616.57267328,7622016592.079564,962070760.0,2356264650.64734,1708407131.1612105,248191221.0,7770938085.337271,2574153517.2475123,0.0,1584463861.2479036
2022-02-11,26133923134.171097,1054715021.7164981,77974820.23339538,5231671567.170898,799270380.0,1675690862.5389202,1187444348.4383192,215910970.0,5845962298.7635975,2629118652.875,0.0,1981511029.6511543
2022-02-12,14668066451.250334,844949761.5900142,55959636.91956624,3313727624.9108934,319051790.0,1048302224.4335102,626890459.6646113,97047021.0,3712248513.788949,1196259652.3199944,0.0,1136341519.8863728
2022-02-13,10673301290.809471,731231760.8100019,63061159.93926723,2572940455.103884,198574610.0,707187473.9452499,502776154.54174525,60563740.0,2869457448.7703233,1003765968.2084991,0.0,1700393507.1980827
2022-02-14,18499143662.869144,762905356.119998,66849688.47348608,3719957828.1434827,382268280.0,1288605142.58703,813466801.0065005,145398988.0,5653780416.1615925,1713405069.032004,0.0,2836913675.5391097
2022-02-15,17461779603.43,743234267.8549973,55965353.190303035,3883388163.230497,513969740.0,1166511729.66842,726528568.8972914,158601177.0,4846318876.225388,1506958527.4210062,0.0,9433604013.96071
2022-02-16,15315402100.125893,738694009.6639979,44144567.1759921,3595202924.1474495,411092020.0,1039651955.4391999,697696332.8076816,127909391.0,3866908152.261227,997522018.2050121,0.0,706944649.0002115
2022-02-17,24490925715.96517,1243529869.7799978,73657699.25209649,6150259107.634162,648146250.0,1607027432.9006402,1027125517.1838808,189550806.0,6117083643.289615,2213305527.975034,0.0,1219201046.086966
2022-02-18,21036420823.773396,844158935.7319983,51041812.66775959,4549248688.600858,475661540.0,1241647300.1298401,871612988.4359694,128109619.0,4921799908.823448,2286918106.2420096,0.0,1002088389.9145585
2022-02-19,9556051291.111645,447324339.2994988,35486281.21730517,2102560036.1233842,195359940.0,670708630.2184399,462282994.8761921,65851748.0,2455589432.0419927,750282102.6600007,0.0,415275370.14153683
2022-02-20,16791875911.79496,884449502.5359988,49328940.59351738,4491267365.014519,412062660.0,1048000354.0915201,633827402.6402905,104873101.0,3954233369.0973363,1574720702.8224983,0.0,622811691.6070374
2022-02-21,34240229586.324394,1418817761.852497,127167699.41045626,7858153600.966288,811485650.0,2006454919.77534,1481231132.4956648,189097919.0,7683661933.860342,3815174371.060046,0.0,1229219067.690163
2022-02-22,25428096759.986347,941800534.9199977,86964337.35016601,5424729529.069372,624185430.0,1365721632.3261,997517934.4171349,184499782.0,5834122138.21045,4271024868.5065165,0.0,1035458004.3750284
2022-02-23,21542859710.26594,865123521.9674985,86383728.10349411,4617699292.265231,459112080.0,1168689075.44928,794694937.2877588,169643411.0,5388028674.313953,2300299993.6260095,0.0,644890094.4976307
2022-02-24,50549169290.288315,1989206995.582498,177546909.52696586,10633882912.164415,1358804400.0,3182944506.2355003,2328506058.4162493,190856060.0,11728563508.848482,6477872815.888683,0.0,1650359558.8546405
2022-02-25,22359611966.417667,904710668.769999,84832741.51953426,5110602075.949876,564148840.0,1449785988.1200001,1016579495.419868,55358025.0,5398155520.250564,3642604080.656037,0.0,746945267.1912045
2022-02-26,12699113860.324749,555632183.4049997,67369861.56321555,3218055352.183128,307984720.0,947438858.7691001,508040649.25337285,35477405.0,3402816008.391545,1945579447.42201,0.0,426945909.88515013
2022-02-27,21188662624.544624,946884493.4609993,84853203.59898514,6027132402.815496,447936300.0,1490382371.1740003,883896186.964242,77329213.0,5098626011.355697,3015062081.1200256,0.0,656524024.8177918
2022-02-28,36021617954.65331,1428945639.5224988,140492313.6171337,8519196152.80804,866943790.0,31355238.0,1428341948.4975882,138598605.0,8274850865.898437,3962528573.190082,0.0,1161105411.3379447
2022-03-01,27872854376.83939,1048940196.5274987,91788608.57829756,6049393793.252982,624157910.0,25522965.0,1103302021.4228911,182033924.0,7015287867.169056,3663266940.862546,0.0,1000778273.6490159
2022-03-02,24641539979.127377,1188441561.0389981,115664491.19596581,5879797571.313819,644804540.0,28248536.0,1076662168.7376451,135374656.0,6519639750.6591015,3098558543.0760236,0.0,629990943.9121361
2022-03-03,21474337562.42217,1052551455.8499974,83516670.2424519,5487285401.202048,513934960.0,19960946.0,878403278.2418619,138910017.0,5162264662.155181,2741315927.6390214,0.0,567172543.620943
2022-03-04,25796691703.57537,1183703424.8439972,102909531.75358093,6566614323.74571,721585580.0,25583271.0,1087517301.9025712,247655986.0,6485902893.472057,3190717669.781545,0.0,695117993.3377234
2022-03-05,10250856180.240128,505035528.45099974,77566004.65381497,2423614257.420917,200203120.0,10001791.0,398165396.6743381,60835751.0,2831890440.480728,1385024609.3274994,0.0,301407754.28944516
2022-03-06,16801316559.725256,925196388.4159989,74628286.79742771,4379536844.125244,310729050.0,17348380.0,599217032.3202903,91831397.0,4232232174.1874723,1763228274.395008,0.0,417282050.9416698
2022-03-07,27202795130.438644,1240183252.999498,134841840.88456357,6421110013.827551,608489490.0,1823629425.9720001,991187741.1774714,184534724.0,8311880811.743327,3194939134.5500402,0.0,806303623.5829592
2022-03-08,23577942988.96818,1133027000.6369987,119925020.58084412,5519764098.417133,578184190.0,1667433653.1375003,891574665.205464,132954616.0,5790120969.83785,3534858750.7000065,0.0,944740045.8802596
2022-03-09,27915535694.28601,1135221761.7319982,133050449.8748368,6554043965.03915,669161780.0,1980021459.35613,1147215507.2228045,153497449.0,8689095378.916136,2530375373.4595103,0.0,951420082.9708976
2022-03-10,30269204474.311172,1400204184.3099978,107328819.6248551,7601347268.449367,783262684.596,2278868061.8306403,1316637394.0012388,164059400.0,8491686426.393054,2816602940.113517,0.0,1488995539.5012882
2022-03-11,25567388381.527187,1027683138.6449981,99294745.61594239,6605029057.775913,508490942.60099995,1794473502.7893102,1181843435.8003187,114116346.0,6499924838.481818,1431659950.95251,0.0,1575241915.9428701
2022-03-12,8890084356.147785,407278383.46899956,65468465.759082474,2304370058.969454,129121432.482,668608653.2857301,391817782.66611004,38874090.0,2484997579.8854156,378128647.4609989,0.0,873056285.9659694
2022-03-13,11928467640.454525,643365906.8524991,58768027.31809851,2892535505.274999,242489940.001,882083798.0749,605730841.8113631,60607121.0,3295729851.0148125,488144604.92399967,0.0,1784967114.3310199
2022-03-14,19495202387.168354,771283793.3494984,84287857.97426869,4844411458.273352,401362322.154,1473167187.6017601,873920710.7842045,82814103.0,5158828024.183048,1167574851.3545134,0.0,3597452167.6916428
2022-03-15,18438708431.014168,729992081.2339982,96168450.64053303,4525043208.109524,363697288.1470001,1327243817.832,797426800.1102085,97000409.0,4967392151.292436,1404251286.1100113,0.0,4631803975.71294
2022-03-16,37368973469.68372,1280223632.769998,142754708.06448743,8671402286.002804,987354933.266,2590520310.1955204,2033315182.505506,183193100.0,8871532465.89936,2776728862.178076,0.0,1623745417.0375724
2022-03-17,13752217258.292358,558098374.4099979,68916562.5571505,3223359836.451176,260241871.80000007,1043051771.90787,601965061.7471164,84639858.0,3458247713.160672,1339992851.0999975,0.0,551389787.2620941
2022-03-18,17225202887.69379,740010136.071998,79529736.5953032,4982745039.502886,381924091.975,1229035161.37672,730817894.083713,77672143.0,5413786562.088162,952736259.3349998,0.0,865001404.8881236
2022-03-19,10618664001.959093,509064026.492998,49693207.28045812,2899333000.2362127,208988572.07500002,767275772.89319,537005692.4753941,38549854.0,3323326576.344343,451110737.5249964,0.0,392434154.72162557
2022-03-20,13044625964.643856,765125927.119998,62644700.774073906,3457735401.4447203,226372605.733,860350193.74761,703035671.2503114,50818899.0,4116466950.032177,433197490.12849534,0.0,377020065.491524
2022-03-21,16808833369.00035,1239611944.4759986,72207331.21471807,4301049157.906622,361113673.54100007,1165165434.9912,958854164.1291223,72181756.0,4528980691.140419,695323321.0219966,0.0,704554806.598528
2022-03-22,21698727818.268906,1209157205.2749982,84455543.80222173,6237750859.93349,549786695.1559999,1501529385.2532802,1131196887.4779005,81073860.0,6053021207.148597,2054862870.022526,0.0,665191708.0120265
2022-03-23,16417771239.916824,983074862.9479976,64505261.15206264,4509739476.223571,389982863.4619999,1226401784.1535099,794980191.3448541,100713448.0352,4646754302.523484,1741226404.0514817,0.0,437901654.0416401
2022-03-24,20370007832.456,1106816855.0089986,96609850.8638694,5252332010.761353,531132865.0849999,1405433279.4144,977734928.822601,118425755.3956,6341090673.531742,968798648.7200044,0.0,580044485.3954016
2022-03-25,21058852851.936478,965886586.4474986,80857957.7556261,5448712036.34506,483306565.04,1504656154.44624,740904179.8042955,94421507.802,6323396302.490099,1025206119.1655014,0.0,589854702.5776157
2022-03-26,8490531925.660279,512994336.9974991,34642321.507873915,2112908423.0968626,192142150.876,571611046.5245,377949352.86892736,38081500.872,2498181305.205076,483667277.7899951,0.0,223770236.75701421
2022-03-27,17887651775.57718,761674601.8999987,77035612.05157213,4970281485.67313,363917854.522,999408149.068,785685619.0377655,86079581.045,5291797832.736485,683768677.6749971,0.0,450669977.37854004
2022-03-28,21298783684.473507,941194141.3414972,84582598.27427979,6283335777.437391,467500985.3330001,1305903066.6816201,987705858.6086888,129204321.0738,6290040378.35308,1129826347.461005,0.0,672383293.3762119
2022-03-29,17037163352.209482,1015789975.6759907,68303677.78445055,4817480975.218095,411307075.5340002,975475282.6475999,907666513.1091635,84386845.1884,5062263038.6192255,843241769.4569893,0.0,554819178.3767718
2022-03-30,15369409715.149984,953052561.1279935,78933435.88378666,4641764804.339829,391236478.32400024,865022120.4403601,871518709.8881142,78332792.6616,4838016154.650208,798720651.6799921,0.0,613944295.5548894
2022-03-31,18731439147.372524,1007552380.3914955,80473635.54080838,6117946059.247084,445293197.6440002,1133449994.0848398,970013788.0068315,97147486.07,5950387518.444563,1367468433.779994,0.0,600984677.7617472
2022-04-01,23432438644.172127,1201115017.5019968,84872608.93269451,6935971214.570513,675748580.5200002,1483544655.9620001,1118579218.6386418,146695357.9784,7843069302.338114,2735732871.880001,0.0,639671867.9239461
2022-04-02,14699752261.045565,714801455.3079983,63412365.802124836,4268002625.6630177,423276906.54100025,915718610.61509,715464088.5879207,104274681.267,4692038363.62462,2206876389.7840066,0.0,484721123.3441979
2022-04-03,14034278389.358536,824004284.4159939,63804245.19724749,4333747578.81436,315677229.49300015,957023619.0050001,832151453.5811117,109108665.1112,4470964967.276516,2035990666.9450035,0.0,571069369.3920388
2022-04-04,18080842633.80203,888089751.3459961,72067608.3217848,5097180141.373105,415677009.6639998,1058365221.585,901974117.3092284,111589858.672,5759795842.241715,2224635469.3605037,0.0,855102750.752822
2022-04-05,16221135195.332403,834518286.4654982,59237731.92047042,4876626115.422873,435829175.56800026,872083838.8335501,731213936.3603458,115424897.9094,5753104601.260183,1360896324.104505,0.0,1390345484.5751674
2022-04-06,23862650239.55523,997505691.2629982,86892040.37958945,7247927541.036623,702297048.078,1747749721.8431,1036883177.2825722,172591081.4846,6755557334.083573,2557686321.630023,0.0,1475669383.934709
2022-04-07,13803154962.391256,596503608.8079982,60596880.41303032,4111806169.5814734,353834626.94000036,1399871726.2666001,604896927.8660642,103043353.70109999,3686477619.563688,1748381441.737502,0.0,1180803664.5142264
2022-04-08,18412476227.050587,947020448.1399946,73899339.76480898,5849232061.34882,453464640.4550003,1248280590.15984,734672963.2847943,108969847.8489,5567779367.323756,2291587858.919007,0.0,2433684698.781197
2022-04-09,7065070680.190289,460186304.7779982,58742522.14514674,2032929186.914259,137180101.71200007,411088096.21094996,302651205.37508774,40210944.2501,2080440952.1071327,699346515.9479996,0.0,1369895555.5104613
2022-04-10,10528777554.25278,748661745.3639979,66856033.12424001,3489869647.173369,230642769.9960002,615992582.5115,563777305.7342432,66935407.3424,3210629492.808137,1253453706.1520007,0.0,846589880.5214036
2022-04-11,24869212630.002964,1344819453.3259928,104634944.04577227,7813203155.914192,633502678.7569999,1575851626.4,956387516.2861427,193666442.2515,7002684218.901531,3533487022.730029,0.0,2319425882.42475
2022-04-12,20546173915.435417,960717916.4924974,105037592.0696606,5902447813.714723,458839091.7039986,1158473980.1426399,679431757.2323238,145487837.29930001,5344086115.803888,4193983185.071517,0.0,6002015568.115461
2022-04-13,19301137660.62003,790032965.0529987,106034889.60332488,5384458677.590391,502206773.6400001,1160552939.61752,693474318.691546,170721707.7385,4044659906.0034857,3587802742.860016,0.0,1064177657.7110307
2022-04-14,14712637924.64592,653753293.3524995,64228797.69486292,4160659396.917546,291220852.36000025,838392184.50046,439849736.828049,93402044.0235,3468264094.8070107,2938648076.05701,0.0,645718624.4000947
2022-04-15,10795719579.959703,395102466.7439995,48987182.945241705,3059229721.0842447,291038268.85800016,671330438.01221,308718936.2474708,79427721.091,2518435978.5926404,2253372632.1839995,0.0,600369554.4324014
2022-04-16,7214730300.357371,371214078.61999935,39422149.90086812,2025507455.831894,118580856.99600005,427199222.0738401,244555313.77693546,46766954.1022,1677611546.2132962,1292172163.624999,0.0,400080575.71559685
2022-04-17,9223562320.031912,458575527.3839992,50284325.37612379,2582784177.4802794,191156320.73600018,563782619.88271,305140355.85955465,56234111.264,2045852280.216245,1608046356.0399976,0.0,454871253.3346447
2022-04-18,21128024000.477814,886831542.9269978,101678319.8515553,6277649143.885618,562284798.6719995,1407033402.1861799,793413974.1378261,120516834.148,5071350231.540535,3589161101.9825473,0.0,971100861.0185757
2022-04-19,12462265841.050537,482216494.10999906,39677642.49670149,3681720682.461417,245425955.7110003,777777160.379,374672069.24761176,97536867.9146,2824563449.304087,2165417434.960021,0.0,441902383.3000863
2022-04-20,15051545558.181194,673498992.8589977,63188162.749771364,4364212848.912298,317684794.6300003,905701747.1602901,433914397.6081534,125993556.4083,3678321059.104449,1918470532.9600227,0.0,329244808.2790053
2022-04-21,22371162653.152435,790741791.9299988,77597794.87367095,6510663176.326299,438565226.8960001,1432624054.28288,634800675.7714717,203845840.876,5481897522.710081,2462010731.463556,0.0,398953952.46723366
2022-04-22,17547410209.42462,452130688.5239999,74105337.74490002,4881202499.862539,358750260.4099998,1209079324.73901,505499013.2114132,140681770.5227,4025266994.5741534,1962776123.479016,0.0,296316331.9595866
2022-04-23,6601042084.813158,319385121.8299995,40351316.23806983,1847777392.2090976,122339838.26000005,415242623.88978994,188637880.8704329,54341780.456,1740181606.0841494,973617912.6015003,0.0,123866987.52802262
2022-04-24,9874703756.648878,530459369.82499963,38044159.19517019,2858234592.2490735,186443315.4200001,551020144.05364,343474054.84071445,56850058.3883,2456735394.362815,1051899287.3615047,0.0,182903594.26900426
2022-04-25,25567689807.217487,873154038.8359953,134289740.93874952,6737051253.196239,640888296.8699988,1593070470.1842,825509479.0339904,205087319.245,5854081911.8058,2446987159.092597,0.0,428470371.1135401
2022-04-26,23803884383.72866,857699704.5839965,94045645.7783286,7088878889.310568,501187586.32999885,1335548553.21762,658884757.4595842,137105567.8731,5496372848.737491,2071465535.038085,0.0,459608470.4024398
2022-04-27,21208336624.41976,776291892.8229991,66862138.43995139,5998974620.756319,394965777.6599999,1166781571.77516,496749637.05966675,79125545.3476,4929699028.213576,2448444088.060071,0.0,381248382.20347965
2022-04-28,22613665520.057495,776147031.9344977,62697403.73144715,6605148108.999174,486955521.5919993,1303503947.58128,532884483.32034343,109830873.3114,4801679960.499281,1983571613.7250881,0.0,413813080.092058
2022-04-29,16250938117.3853,551898494.2899975,43609548.54789133,4973400512.332653,422675830.7949999,957071761.9519999,481580497.66044855,76317862.896,4247134622.834046,2040854861.8710387,0.0,369571491.8191862
2022-04-30,9466118729.96043,346886581.0399995,26369414.295596007,2696148763.9237227,158951436.324,462992959.5513,246792032.82405972,32746763.8606,2272673485.2970057,1139064170.4100127,0.0,231538806.64921272
2022-05-01,12525459755.80083,466280661.6399992,39181558.84301622,3824519087.6272297,269870109.488,649610394.6097001,341198774.9015212,65309941.0792,2758688499.354894,1782570975.8155265,0.0,217328429.33231568
2022-05-02,18031226598.59906,633173208.1809989,62828459.32491826,5295260977.668624,398181384.6719999,917547138.6098801,466076556.8641216,77070006.9884,4305577790.061166,1894841944.8800461,0.0,267292288.17422023
2022-05-03,12804135180.685255,494038496.77299905,32790729.415046442,3782538812.2636704,289493995.104,491253097.56864005,326165121.66561455,46172869.906,2435023835.996396,1467421234.2520223,0.0,176098230.13640007
2022-05-04,22494112896.27772,734186513.675998,46856675.14713245,6904208919.992653,456690298.21699953,1050161977.0788599,674062982.5907109,102694002.87349999,5369710732.339104,1790544445.0000756,0.0,296766266.0013852
2022-05-05,27411358108.576534,1213999146.3399985,108094964.75504278,8519435243.898992,931693203.4559988,1394261302.5956202,985818397.2988863,170968449.03100002,6563002909.442715,1583090795.7321126,0.0,640248735.3312376
2022-05-06,22734804606.526024,673371043.9999988,77123212.0871941,6757865200.084731,592797570.5879999,1346061157.5669599,648475944.0002241,100907719.6208,5199251222.083661,1869743330.6765604,0.0,421929225.13075453
2022-05-07,9812869091.560051,377786602.0399997,38072093.9354579,2826890621.058306,173812856.44000006,495450728.56200004,240199249.56044245,42014787.510000005,2210330054.04174,1003022375.7900248,0.0,222653902.68682432
2022-05-08,20744760780.456367,740085269.3424996,99840333.71075742,6065218787.703841,539459192.2950001,1183851372.12559,640483211.5000464,78708706.795,5498099361.247058,2109893512.6310096,0.0,490324323.23358285
2022-05-09,48194869927.698326,1853745134.1025019,192456166.30814707,14731960750.343748,1326289859.3040009,2551237891.16202,1299513037.3806224,274834107.4311,11170589875.608086,2844016513.29984,0.0,1682718871.158435
2022-05-10,38081935561.15435,1249045281.2119997,161243021.76353866,11399585332.343292,1002118759.6639987,1714098487.719,1141251350.9702554,257369263.3142,8757587576.102713,3141250027.7874994,0.0,1374663034.7500882
2022-05-11,48669649320.6844,1966050477.9440036,215083651.53247887,16355929068.572586,1743131914.159995,2418929550.6375904,1951824368.096938,366709315.48880005,10423614812.398975,3539224787.219702,0.0,1965481124.2473378
2022-05-12,41383634902.82542,1415698794.3499982,227388111.37689382,12514231572.149971,1567292374.4779963,1718176312.4405,1478226557.896885,324267594.4324,9266071120.612885,3638237520.083118,0.0,1687048212.8765385
2022-05-13,21625296539.312035,708704327.8239988,88963973.72484405,5890557108.985478,621581992.6879998,937537769.2823402,716317747.3603754,152756457.1585,4463743184.933846,3531499869.9172287,0.0,468729725.0261663
2022-05-14,13291967727.106407,535397275.3874995,60216432.43707343,3999431635.617568,207449688.14000002,636351353.585,401143898.1071502,69860876.5919,2860829604.545486,2642036075.285026,0.0,235332271.2526302
2022-05-15,14702819765.114277,435942686.09699976,67737090.58705603,4331842691.548951,209404032.69599998,648454864.8896,435903604.7201991,68615494.7887,2921053835.2879243,2573187010.0310283,0.0,223100698.2165076
2022-05-16,21999185383.63692,784984417.953999,83431527.62156183,6274871696.814814,401305657.86,995866828.1837499,638031573.8402972,136306588.73499998,4258160572.5584326,2660608958.2165403,0.0,440536587.26797014
2022-05-17,16754784652.358797,647930833.7579982,63743223.2878734,4911787378.189001,324926274.468,683429110.76252,478518502.3189594,138814224.1754,3354956157.43474,2634287929.6680326,0.0,390283074.65161407
2022-05-18,17610573146.79879,720433467.9349988,52885013.925158896,4967782299.870641,330081398.192,790673740.1499001,438901986.6932429,92397023.06,3505859422.2846184,3172370517.5660276,0.0,504744584.00038505
2022-05-19,19289295982.22405,612024987.239999,70239195.62203936,5562546575.299294,459375838.1789999,774421459.5832399,489457264.06274974,117405229.16000001,3911658150.339534,2795701870.3360324,0.0,394047696.3588088
2022-05-20,20250758283.66618,703161341.119999,75222759.48523508,5728844049.011358,442219400.25799984,957449111.03468,528236979.48492634,92284808.0512,4204973509.3074236,2774872845.583023,0.0,368311768.0064247
2022-05-21,8392805545.771851,333999980.26250017,34317866.64376772,2320955792.2451463,131765394.54299998,536414164.27788,221075204.60310167,46525471.663,1610120036.0817251,1322355622.0099974,0.0,150590605.19800255
2022-05-22,12625093147.266558,433665207.6639997,45792351.74558905,3722709953.163811,197516164.58900002,520526940.07613003,339555800.46056473,83378801.03459999,2699707766.233347,1306411479.1240003,0.0,189292052.40960866
2022-05-23,20222396041.07656,680972604.955999,59701619.85132702,5902022886.48634,357405724.786,783969986.36864,472089442.33018583,91425990.9678,4067389570.602834,2356439597.219025,0.0,289769240.3985159
2022-05-24,16482404169.02424,628895271.7939976,44578919.75961495,4929092960.79715,334021420.382,694106768.3268601,401766489.4035845,94327399.1497,3474703136.401609,1999959109.9250047,0.0,345208833.04530376
2022-05-25,17960311178.971607,510280194.22999895,63310177.54820555,5248700592.964087,321372878.40900004,975034939.311,490774027.6221996,102158037.168,3508415556.2963834,2037051773.892008,0.0,331299607.1450065
2022-05-26,25561615996.77185,861660360.6824977,122400702.07421169,8055592607.942593,582626861.5639999,1318895144.08703,854261554.4001002,224938372.3914,5044694413.2917595,1659370287.3725183,0.0,406487401.2569362
2022-05-27,22784384691.18923,676275403.775998,105093143.58924022,8407171622.982447,505532901.0249999,1197802174.63244,637824561.0205176,135770139.7664,4519522791.998581,1972411160.1405132,0.0,352335129.06902295
2022-05-28,8311593968.720078,235124289.58549982,36473466.76637055,2314992584.3455043,107745584.168,458499790.93024004,227359279.68011245,59380702.929299995,1803794503.474848,752651923.3299989,0.0,73319540.9209995
2022-05-29,8993989598.403217,286994254.1544997,24479118.189281516,2526017522.491673,134090357.14800002,555927668.506,237518966.42406842,57782122.5954,1854463090.3209977,726115040.4,0.0,89791438.48730054
2022-05-30,23738008918.442463,837306332.0994993,120140156.50261757,6725466374.474104,498470506.34399986,1164045391.2234,761699912.3093623,186782729.06239998,5130058810.394513,1266404505.653517,0.0,407187237.87063205
2022-05-31,18162327936.65455,661139963.6449989,85918616.37721717,4675543313.05571,404573585.21400005,697371000.9434199,487844213.715211,100594866.28920001,3974607909.2916884,1237175814.280014,0.0,306941981.5488123
2022-06-01,24261815609.26715,891022271.1514983,116256666.50233325,6715370769.112242,537073486.9,1006311646.30372,689238136.380207,133187228.177,3889365596.5880632,1308930265.7400188,0.0,409807533.26884276
2022-06-02,16488384681.590063,518260411.87399894,81597582.27966967,4232789428.4923105,288925753.528,652381773.96944,392425274.39036804,89115339.0078,3100974262.64369,1183120673.8345423,0.0,219701482.21381798
2022-06-03,15338807843.569288,564206105.4449989,53401471.249288134,4056151372.0860767,323397642.4639999,539203244.75354,320681737.2200525,96004124.5282,2911405894.1178093,1197425599.0855322,0.0,252336713.6526136
2022-06-04,7422540367.253725,409316353.0609995,22772359.295348737,2047453522.1487055,94645586.57400002,276964581.01856,151597446.09913975,43458397.478,1505628447.7968438,541379487.7669979,0.0,77944153.85120238
2022-06-05,8244461944.50659,552962738.4649985,52111158.193719804,2615507432.0128655,154041256.36400002,321807562.2045,225474833.56466845,38521001.675,1640044485.80431,722015397.6514999,0.0,76852739.60279779
2022-06-06,19983570801.063847,698150356.5119984,112663186.03544158,6610579707.210701,367197027.515,657169544.3943499,490368347.78169185,91380519.5812,4140117252.131548,1422263765.400055,0.0,421972934.8753307
2022-06-07,30856532809.556057,1031431767.3779975,159157672.93848547,10007371063.926374,672845464.444,1106989190.76617,873327878.9697522,240143017.83960003,5961027259.399876,1714316671.1565986,0.0,887659127.2601044
2022-06-08,20846027187.77114,498070064.3714993,107721607.5974833,6449839387.262329,391490712.175,943950429.5877501,579297116.3891891,138968049.32630002,3988347865.141417,1748072737.351577,0.0,275841133.24723417
2022-06-09,12775914674.314766,405922110.9729996,49102893.3715169,4163067715.53865,266681821.61900002,549685254.0774001,264508525.78261882,85298675.98750001,2677236073.1486616,1099334731.224022,0.0,183183391.87200457
2022-06-10,19451606337.4271,653918706.5099986,88100147.67868991,6642930376.753868,582144453.956,913382242.22851,513448866.11226773,123323210.81800002,3819452852.351252,1120268934.0560493,0.0,284929132.1956079
2022-06-11,16191994769.187883,739595275.5999994,51527187.96912671,5172043703.456009,322430367.70400006,719310742.3785,396034424.7130417,85312502.57249999,3430871207.6001635,979944009.5090406,0.0,203104104.41251388
2022-06-12,22714230995.780163,776535054.4719982,76556220.08090022,7361662710.001261,450754556.43500006,979028312.6880001,572622693.797693,127154162.88960001,4253841332.264509,1194502817.359083,0.0,302892553.7118074
2022-06-13,60408558661.229935,1965559868.2020047,379493621.2103271,17688074155.606354,1688843721.7119977,2821894985.79192,1716600864.9157488,345026133.872,11553078559.913263,1856100777.2639723,0.0,927820209.3734392
2022-06-14,42924165847.62736,1296392882.459998,201744273.24987036,12295458551.751287,1514381314.021998,1735495691.3458698,1088940123.6971874,269961041.4944,9053431257.972826,1459257792.3551154,0.0,795246361.5836004
2022-06-15,51407953853.53946,1464634405.8599973,279868549.2380349,15816205404.470312,1216969522.263998,2193959036.96786,1462008445.9119706,265273981.226,11090158086.492844,3024404077.540118,0.0,738994394.2799946
2022-06-16,26306130758.148838,663603029.4609989,93690323.65599564,6412873066.951615,513766860.17099965,1201168452.67625,494067393.9776834,109361005.83880001,4726324446.624868,3432329397.4091783,0.0,282094741.8003058
2022-06-17,22653751782.836838,599613694.3599995,120726000.08687629,5544400703.841753,560729333.9129999,892450013.4192,383070054.3431584,62184517.648899995,3974989724.385479,3067281627.912158,0.0,225564582.50341898
2022-06-18,34768665851.32581,1157265005.621999,177860276.0851381,9741352483.763008,785516223.4299996,1502442678.03412,911474043.0722672,137681177.9892,6176827507.149227,2630773120.5840592,0.0,428231926.64682025
2022-06-19,32804111203.51727,910886923.2739991,158697539.664632,9298367914.381966,499111806.5029998,1227148507.4467201,881902625.3910389,98758557.7877,6031807381.636075,2906238828.144113,0.0,335082180.67817736
2022-06-20,27678957566.15352,565879165.2999991,84253724.12533544,7743540535.878983,338392066.84199923,1555721917.0705202,617848621.050347,93106286.1424,4894857109.86043,1490586947.0883098,0.0,231065418.6150226
2022-06-21,24041193731.851448,519712221.75549954,35738654.25141785,6450375149.493885,323450479.3599995,1128528032.1275,523768446.4802756,76924631.21079999,4419771634.155563,1829243626.5481544,0.0,220508551.64582214
2022-06-22,23205868259.526653,624673280.9674989,44619082.04580686,6834581050.320821,380083160.10199976,1142691007.7252603,476775517.0897988,111572909.5078,4499966271.383918,2291148101.9972024,0.0,226055687.71498507
2022-06-23,21000368999.366703,442624944.854499,42599574.75039705,5856217852.701584,385864207.2359995,1017966554.0386001,483651798.3129723,91502414.8552,4172587372.099084,2707250064.9901423,0.0,199828714.40600836
2022-06-24,19692479322.057606,418316403.10999906,39567426.10566908,5683090876.269605,387227801.9699999,995193056.18114,393550233.9501984,85637482.70809999,3860311358.6067724,2935654491.435079,0.0,125251773.04900101
2022-06-25,13162979152.111656,278294381.2249992,20059356.947192598,3728429486.758413,124063762.80000001,529237083.5790801,289146328.3579874,52210023.067200005,2535243336.1417446,1939924258.1930363,0.0,78247461.54419927
2022-06-26,13306132704.387505,322085909.7499994,15614427.81698108,3884497255.9424276,130551538.14999999,593238543.8658801,292337564.3271126,52532000.056,2611389638.0445595,1616182237.807524,0.0,91528131.5851054
2022-06-27,16444767085.978945,426838023.3599992,26359472.44831395,4863073452.26699,219302720.8159999,712375487.1145,423372115.1002016,75168798.905,2837460114.353125,1787000834.0400424,0.0,111835541.73600075
2022-06-28,17153579964.176634,404611604.8639992,15441330.418298542,5034091627.60677,228082658.42000002,681177122.4260701,352634485.15867877,76644473.5874,3136251645.8101735,1777552728.987042,0.0,109004754.83549912
2022-06-29,17621189023.655827,415474473.43299913,34525796.812379204,5025243060.063746,238177021.06599972,742903914.1856,365281353.23534906,91122781.1432,3255942080.8245697,2025717623.9200025,0.0,115917857.99100453
2022-06-30,24904655674.403553,666426810.1654987,57238065.105865784,7733343929.358534,434081480.58799905,1016939332.5022,591776718.822737,95755386.6559,4284291092.5251703,2428871538.999983,0.0,225270342.42750064
2022-07-01,27250338163.412567,620754809.7399989,44255478.55028457,7746403751.744512,522390131.71999896,1113485706.81294,669078244.0933228,114151923.314,4802835590.435921,3521718514.5590773,0.0,246183993.34752998
2022-07-02,10737538737.615862,249490441.2919997,18865829.305726208,3030119362.6238623,99337674.62200001,520010998.6873101,241325540.23058668,41563401.9732,2026887180.094455,1803599541.4240265,0.0,94366817.63849907
2022-07-03,12458745109.981731,388755339.7744996,32443806.396058254,3660668825.0298147,145726511.69,525534754.3103,276022783.3131962,34196179.8112,2321622194.6384935,1457667771.1960306,0.0,133571892.00960082
2022-07-04,17911152346.316803,520626687.3799988,28039627.174692046,5399314952.831459,254737435.89099976,790619136.2771001,418433773.4506138,64247488.54010001,3437357624.6761894,1917215499.4450595,0.0,172062087.70081046
2022-07-05,24517664757.43988,759610918.6809984,49977150.15418717,7808848227.884628,366226591.9529996,980237863.5630001,550519773.871743,92611982.193,4639667030.955076,2500397249.092089,0.0,537901505.0984138
2022-07-06,19697891916.753235,514297156.7999986,32182224.76958134,5342545623.372118,247469455.49999997,877697804.5180001,469436071.1999264,84506983.496,3775550240.547208,1814294613.1600864,0.0,177965584.68000695
2022-07-07,20532953838.8753,485076478.11599827,29794354.20700309,6091005687.189439,289718161.972,752417427.38176,489725397.2169859,84888811.6463,4060684521.034145,1112523176.0000606,0.0,248661502.56001675
2022-07-08,26156671280.03305,591460638.5779984,36107997.43057011,7407422671.899216,336487302.8599999,973801757.3646001,783122792.9298942,97931955.8162,5573211716.058177,1573636585.9900644,0.0,286343248.2911928
2022-07-09,11978055935.37905,334709193.57199943,16530529.546555242,3130365110.4926796,124123544.41000003,466652105.87948006,331387219.4600598,67365963.736,2590863473.3734183,1090083437.2000258,0.0,183969710.15520144
2022-07-10,13602702140.372952,375687301.5559992,18391075.263064813,4022059804.968472,139205261.0879999,666230095.84479,410256787.6063864,57289911.4506,2720250840.338952,1109363351.2110367,0.0,246283538.92801398
2022-07-11,15679862288.030252,483850397.0329993,14019578.108931277,4521382392.171557,213036629.53199995,722709667.1482401,400128555.9322216,86157598.295,2985916053.389514,1510527361.225037,0.0,259892499.3664948
2022-07-12,17151442278.490908,481550504.37199926,22678467.61680831,5063711934.976118,273006077.9949999,753487089.13776,503369096.01764816,76590690.2657,3305338661.3154755,1400266743.5200417,0.0,257005676.46199593
2022-07-13,28142525946.35677,778869073.4499984,32164249.929389384,7697189060.877889,409234398.4199994,1201405201.88132,992674914.4025613,130774804.8946,5282537719.69588,1317925658.5060258,0.0,451450408.03498894
2022-07-14,22343507959.636566,524767922.0929988,21026909.528538864,6252859187.85224,336358628.0719998,1071268758.558,703635799.0054182,126601131.1744,4553954403.097103,1525700422.8240604,0.0,338982772.88319224
2022-07-15,17951356754.00863,461935491.7499991,12123622.642815312,5028629856.884675,248106630.77600002,913295101.8544102,563174569.6511523,53274372.2019,3646812205.3992977,1937403874.8560376,0.0,250191934.60802746
2022-07-16,15860554339.20263,398753714.3689993,13913483.340891253,3979547955.5894094,202843850.99500003,870074050.96888,498607026.5159444,45186797.08400001,2935865121.029714,777738290.2605212,0.0,219649368.50549573
2022-07-17,13813674802.849506,370241106.6149991,15364250.480383923,3647563656.4003673,165997040.074,684780958.54832,445360325.8468919,43801273.992,2788705420.5124145,1121309386.8315206,0.0,283136013.4633942
2022-07-18,30907622142.807182,682635864.1249965,32283399.33352991,8360087817.300234,466496779.77999985,1670635359.8059604,881427256.0361193,129184952.5321,6150270680.274332,1250441742.7345715,0.0,592927165.6295234
2022-07-19,37731514505.427864,874285460.3579972,46640214.06927448,10207838406.560122,540702594.7439984,1985741440.0946703,1079404742.2814555,122954081.68,7911719319.815502,1360024818.5430677,0.0,744787907.0430009
2022-07-20,31867678666.380356,710108151.5059985,40898821.61834892,9112786596.502752,497101815.3639997,1720047706.7179198,895625274.8778372,129830059.153,6393136146.053072,1343569519.0501084,0.0,625582739.0747502
2022-07-21,24100198346.966835,561877243.6069983,25353056.62672813,6384113471.707236,377767106.9599995,1257328439.79005,547673370.9682333,127226613.0608,4649683965.866336,1322915879.6310697,0.0,467267154.78303033
2022-07-22,19951578423.458633,496757453.2204982,17730412.242809962,5424666965.747886,428703620.0199998,871337394.7481802,463867515.34405404,90486938.252,4194954750.8030467,1225933943.845013,0.0,480321029.4120042
2022-07-23,15586213233.395563,438159784.11799866,16037619.650124287,3992546863.6673465,242316199.04999998,602768796.80818,351497652.87436926,54827025.11400001,3040296660.996196,673087086.9600048,0.0,285977457.1599937
2022-07-24,14110781906.37187,380511916.88749903,10228141.265844053,3746933726.8600187,215656743.46299997,552161417.9700001,334416767.6017273,58311282.327,2775743903.8253093,677630906.594512,0.0,251384873.06160474
2022-07-25,20751768171.69676,566373962.5474979,16500926.99934618,5254173644.296816,334558212.37,822534555.42725,488270431.9844171,116243722.5975,3811411946.986185,737642573.3900054,0.0,386489369.0400076
2022-07-26,16356135492.474552,470233409.16799897,15120021.484258858,4191696280.1765375,299063263.4119997,643082393.5964,435605734.7078797,79599731.6384,2824791606.397061,1152902393.1385052,0.0,364022459.8750341
2022-07-27,24233572969.63263,632409796.4929982,32089434.179142058,6330316278.598707,433973197.5129994,861542667.8471501,746707386.0702507,104197382.64899999,4061570623.1029634,1023967169.5540051,0.0,628196526.8736287
2022-07-28,25888057639.029045,726096559.8324972,21214606.320067562,6816755819.925842,448843179.14,930523750.97152,694403665.9730847,95238325.4374,4749764666.868639,1118491841.8360322,0.0,580304953.6769992
2022-07-29,21769242326.83192,671260057.8399991,23398570.885813184,5554439189.583311,524669600.5689998,853197363.53407,617467587.4593718,106200619.14950001,4214600237.455387,713361033.39256,0.0,413726052.28402346
2022-07-30,16671473020.019342,539435855.9039981,20468468.123501286,4105048216.1010556,263732650.67999998,617503151.25312,497984964.63307697,70482646.4276,3236010585.4252057,809073346.4000393,0.0,347598518.30194986
2022-07-31,12856443052.938864,381569870.6839986,14626295.335694667,3237215819.5410504,194086483.7959999,485440771.69194007,429558662.4897195,44004418.446200006,2390171905.959773,925191124.0535377,0.0,320724456.43992347
2022-08-01,16151498460.427351,475991891.1999976,10633104.89712819,4012076449.749139,243752378.56800002,644494039.11827,524112596.58551407,69441810.9944,2937080844.2943797,501714153.398541,0.0,758628530.464504
2022-08-02,19617345336.246216,513148554.519998,11713840.92695382,4704050896.759737,276313506.8500001,753990535.1495401,586907328.4893475,46747012.42120001,3252666189.896221,936814704.3500407,0.0,945068840.6343359
2022-08-03,17526556459.393753,448663715.4649985,23240006.290833693,4239668407.918285,203780823.25200003,618796488.527,474938439.1346352,59077879.676,3022102771.2480645,756067735.384033,0.0,267909889.82799524
2022-08-04,17038056107.03083,534329662.67099833,20190757.887127757,4357012966.083844,232939050.09999996,545807794.0328,468612866.1929583,62398220.978,2766090565.6962457,1390463081.505014,0.0,283577143.27801216
2022-08-05,19146083420.12638,563855336.433498,16784482.387367897,4837258191.072368,347535563.82,619868782.2336199,556964863.8558533,89663913.3384,3211224720.135015,1352982925.1829977,0.0,348110831.8056105
2022-08-06,6994647903.521681,228706537.31199953,6690624.576358481,1656292782.4326162,115964162.55000001,227877777.87006,198703081.62412608,28268291.161,1207243136.584877,693807884.7600138,0.0,114457527.57779917
2022-08-07,8337856926.060546,251161303.70099932,5893491.9205462495,2083843382.8466473,115874730.1,282101161.80079,227305070.0225486,29974147.5728,1347875000.9236972,676704532.1730094,0.0,117213148.00779983
2022-08-08,18239332570.666214,444106096.0494997,22716482.38713333,4403526064.944175,244642303.41300002,654778369.0821201,531983552.9285519,72576730.13660002,3244007806.996976,1440392561.0354824,0.0,298502619.8489863
2022-08-09,15673585717.09141,439216368.8949983,7277554.972529379,3766045436.9560943,224523630.17200002,519306539.50580996,459999573.1592657,50615989.7975,2509714607.67878,1429775111.9199965,0.0,258325960.1637118
2022-08-10,24989554106.019054,600801539.5984972,31546862.428940777,6210709794.502942,329432941.35599995,902326853.44352,877418397.2225511,106247049.9756,4204799121.9839573,1487035996.3619685,0.0,491389186.2065906
2022-08-11,25735793008.685654,530695780.12799966,25368962.483075935,6046541286.548282,360997168.76199996,873020726.11762,656138438.7568579,61358393.4478,4697067598.09985,724702741.0899942,0.0,484478935.9720138
2022-08-12,16181807524.86986,363803148.58999866,12112572.898453446,3901823684.2617188,251802056.578,492035336.67725,421669355.3244694,45108593.8835,2625076834.751547,516396796.81500965,0.0,254160262.5743933
2022-08-13,14574748000.886284,298458339.80799943,8304934.402958585,3312614173.2111006,144352088.92200005,410233955.14728004,370777980.6918335,42607218.77270001,2690327390.4325285,512358787.33601546,0.0,212360401.31220484
2022-08-14,14601472829.465052,353760126.98299915,10553195.301856194,3564756444.322926,176493813.724,437703735.80227,361112842.35291594,31810095.956800003,2873918341.5384107,435161488.7920142,0.0,194421805.04090238
2022-08-15,24742652554.559914,616577301.7859986,17376891.792985197,6214724001.686156,307449250.2210001,715976772.9712001,598976763.8956258,81109341.9296,4775873288.173655,689579501.8680044,0.0,411309926.8879691
2022-08-16,15272598382.135555,376219741.34999883,17888784.21772886,3704280407.2462873,202544084.766,436235013.07897,384024288.1154131,55052700.528,2822155290.3753676,564125551.4599905,0.0,263634552.7662012
2022-08-17,20981705607.09692,544811742.3209994,21835296.044401307,5318001175.802204,330916615.0399999,563206716.40899,629371514.4929097,78338296.17999999,3683571136.2155433,685451898.1584945,0.0,365701977.3293999
2022-08-18,10925937593.416857,354691184.2519992,8694410.263227582,2664310216.7928333,183036007.89,308566186.26434,229507064.5703896,54891850.942600004,2016034427.998906,1109983588.1569967,0.0,137140567.39200336
2022-08-19,27740614456.573517,813464054.1709999,27524417.424126275,8136163987.655624,633941081.8399984,1013518241.07508,778933710.1170967,119843682.404,4713720524.030209,1996839036.6974335,0.0,401296577.06875354
2022-08-20,15074313376.807737,354421838.1539993,12866685.309979482,3969787500.097913,174601734.96799988,553903326.22448,327484839.2817008,61929576.56160001,2722523701.0443397,1890225360.9359517,0.0,166959592.17601258
2022-08-21,12951991362.627758,343921260.3529991,11791092.390020136,3568207976.5884194,161942835.71899992,439875653.64864004,302533363.5273125,53397351.0161,2273125797.300715,2094190369.2224216,0.0,158187416.32960814
2022-08-22,17855500061.558296,454105615.6679993,9868353.103904385,4700464362.859438,236317070.79699996,537999394.542,395287450.8954713,54174438.894800015,2709521884.051125,2623803310.083926,0.0,252613236.92521405
2022-08-23,18065010158.07796,445605092.1149998,12769710.01823935,4355982814.084656,212126096.48999992,534238303.30999,387481515.52302974,64721229.3228,2728042371.5023174,1679836228.8739502,0.0,230489992.28001857
2022-08-24,14760220829.044445,390899186.935,14732785.470705058,4054180282.022152,212832878.092,453880367.4012,359921692.78088623,46183123.883999996,2330788912.989657,2604593434.2534,0.0,218818759.67251173
2022-08-25,11983811712.12926,336681695.8279995,6636405.193366461,3062282564.7221413,206898188.68000004,389135130.9968,270495837.28423667,40823721.6437,1756201536.766531,2399590209.653927,0.0,189889155.81221193
2022-08-26,26240450622.271416,744541209.6274996,24793975.556628563,7293851684.6493225,569033975.4949993,816949317.37184,780932209.184429,108579797.7227,4530125683.068805,2477530443.4339333,0.0,421214562.2880151
2022-08-27,13324233709.844913,355620587.15999985,21986625.099875227,3284886893.9481235,196165106.88100007,468411918.81123,323564253.316565,64840525.276399985,2358911512.237898,3860401350.329942,0.0,271258123.8902472
2022-08-28,10412209875.114796,360169532.9519995,5803227.690433731,2687879999.0837374,176469179.32000002,349281292.65718,257933305.01619822,39000610.537700005,1833998452.6591153,3599357075.6479187,0.0,207169510.60886118
2022-08-29,16509909097.031273,489048831.5919984,14481067.904538943,4154334887.7373977,260472736.64400002,579812976.20188,413282155.9610089,50865675.956800014,2815411290.1963506,3158872033.669964,0.0,294764221.83661765
2022-08-30,20415860612.436863,596621046.0049986,14021042.90424234,5215953062.474537,280789744.476,626077253.2620001,491025646.81481224,62883105.08360001,3237944448.612701,3518026848.269938,0.0,863897346.437094
2022-08-31,18932997423.47737,512397105.3599987,9623750.394238362,4601568164.707063,271329627.6359999,553476789.274,441793106.88002974,87796883.78400001,2756716132.941414,4801122634.082981,0.0,357445847.0234048
2022-09-01,18570868494.919674,568272032.116,12567551.22309993,4555969838.496493,259398485.20800015,516597305.6919001,474131748.51396495,66727756.9593,2832750501.777725,3282095395.415366,0.0,271683710.34879875
2022-09-02,17875506490.71661,472437708.91899806,9195075.76532494,4576853454.694883,275367023.6850001,517149538.71080005,465491879.7219489,108443506.87040003,3080470383.585642,3196979697.611905,0.0,209262048.1251127
2022-09-03,7454516795.432653,264823787.20000035,4561965.886666866,1906229712.2782233,84793688.57999998,182635136.96584,172781777.5321054,34556650.10399999,1210406901.5999622,2899741682.451001,0.0,80354990.20399939
2022-09-04,10253653952.129335,406093780.7439998,6347039.76952308,2577314632.347021,126422450.0,316659696.87071997,328338993.2481626,47553451.5501,1924226795.3508768,2787444134.5199647,0.0,109995794.47960319
2022-09-05,11474165720.534376,493612634.9314996,6884274.183553638,2797158945.6263347,173647552.54399997,307920515.40331006,344547351.95220786,61038361.172800004,1923420847.5318022,3004098249.999979,0.0,105014545.55699895
2022-09-06,23902995520.693703,845345983.3920038,25296631.22148078,6435908186.364616,489711891.28799987,753950996.22438,859687409.1321133,139594693.7272,4979092571.337067,4212611766.462418,0.0,303115228.5392189
2022-09-07,15322176695.949875,377244704.53499943,19043212.864163335,4062144240.2418413,191453410.86999997,468317891.02575,529604080.414307,58882250.74799999,2988664089.276622,3332018497.8649244,0.0,203651745.88461
2022-09-08,14328964687.058092,366015213.70999944,12736392.738856785,3837566665.176427,279936236.74099994,392251544.70265,452790082.4691162,59775749.018300004,2888644057.5874662,4439673097.070007,0.0,165256914.91200113
2022-09-09,28870184399.186665,761595841.9200026,19288868.535706874,8237034081.534803,470764334.5919999,917202564.9787201,940825469.4987922,77405809.836,6955612153.698815,2564948430.9659624,0.0,346903068.1338254
2022-09-10,14423240893.122122,410960303.01999915,15256959.999054352,3414076244.999131,190520935.9500001,463402449.01994,447890587.17961323,40292141.8592,3061417275.838277,3375380442.7179365,0.0,187068730.20000705
2022-09-11,12456995566.854935,365883476.7009996,11326976.759339005,3012344392.760097,162492628.54000005,404470585.8131801,410395402.1653682,59522379.3642,2932335713.8706837,3658556796.0734696,0.0,194613488.6556033
2022-09-12,25211686672.889324,641244334.8760017,13912031.858418291,6192780089.672575,383412585.3679998,842726310.7187802,658726016.2653116,85161725.9515,5826031593.009973,4398073027.559965,0.0,470579970.54362893
2022-09-13,34190779788.263474,923063962.4199998,24925097.652971815,9106317754.602337,553704540.1259992,1218008338.67126,1245664331.0453985,111259372.72169998,7683014213.46911,3752708518.8737235,0.0,663239367.3116302
2022-09-14,18914917651.552616,504359572.80599874,9512175.82400389,4696175438.126456,250170818.6210003,587925970.36212,815497035.383061,53007021.4506,3624223406.2537208,4189048961.508005,0.0,304261720.65311563
2022-09-15,18679147812.054176,422688864.6679989,9569986.169640232,4476961286.929593,265768856.58600014,647209371.60984,789062923.616671,61240005.8952,3472271326.2099442,3535533628.170484,0.0,286726823.9963277
2022-09-16,14992972576.104168,379492817.7399995,6212571.107986005,3501306857.2233033,206523749.90000007,436508384.67467,459846119.0949447,73564456.45930001,2658934771.4892883,9060738212.019768,0.0,197231852.73220918
2022-09-17,9092155468.220774,272072846.2999997,4791747.76209349,2228368801.2183485,104690251.83099999,266674156.65572998,272656217.6730031,26436396.995999996,1750818226.26404,6882008101.81006,0.0,130952456.47060466
2022-09-18,13114302347.50752,311380219.24799967,6574128.130957117,3080985886.162211,139733182.53400004,376877692.51698005,480502199.4491129,41542983.6848,2228135965.419632,9742745161.083485,0.0,146454218.14800352
2022-09-19,26921193850.980522,762534085.3474987,23808205.398377128,7226391193.627625,427473781.4839998,722923134.1773201,675787853.1757588,79724562.4404,4886438098.65141,11692255786.589197,0.0,364145143.4817413
2022-09-20,20909962083.123375,450624416.4079992,18878513.199659396,5911080626.4754305,261752740.00000003,521764045.40400004,486840621.58191854,53474579.782000005,3462542886.883693,9417145901.654974,0.0,236203772.6001099
2022-09-21,31078017863.17626,429759582.9739991,30621793.87019351,9799093991.271973,609942050.8589988,965185240.2671801,886418328.1643934,111713678.85400002,6399651686.427217,7683217112.672698,0.0,409165228.199117
2022-09-22,23247685701.81203,573138241.3664995,20924244.686765175,5364718110.663822,294496788.9400001,622042448.2792001,508177254.2051121,72263398.0758,4285225633.209599,8142910059.438148,0.0,329414231.45282483
2022-09-23,21907325143.61437,422108861.6759994,14568562.870543139,5146877631.383509,294166450.3560001,683040860.2247999,438408435.4786149,54486016.03130001,3864345614.4219217,9264326116.355042,0.0,253155818.4331129
2022-09-24,9744511373.149889,210417642.52099982,5142474.811246452,2404840980.399493,133108101.219,256289305.61314,228836105.93058988,23316751.395,1877252848.59635,8671869157.139019,0.0,108749585.6759991
2022-09-25,10390158819.107655,289466061.3414996,7549805.0872928165,2567440608.694208,185322100.944,307974403.4121,230264683.76609233,31002410.620400004,1944262485.8777044,7065106812.07709,0.0,85246406.25000048
2022-09-26,20312778846.25321,435752183.05349886,17983720.911557827,4935480051.988376,275080421.477,562317578.98888,444620632.45729,66724362.30630001,3608327507.2182064,11390329017.464968,0.0,218691716.48221204
2022-09-27,33834158746.63521,733086952.5759983,22228315.383886028,8463812895.66564,511307724.14500004,839360972.2390201,802429572.6463021,113873544.27020001,5886852957.606072,6891238199.024113,0.0,466636773.90000075
2022-09-28,30209998824.539223,526213302.59999835,21030710.066839047,7461331286.957805,388716070.5579997,807946849.66876,632103330.0449415,121477558.74499999,5349706183.449161,9514825860.462158,0.0,439520935.9156417
2022-09-29,26332357833.583096,466431044.07999855,18632757.05243258,7203706303.783409,334791023.7840002,709130146.9357599,605931607.0500257,152335461.10570002,4609322397.899356,9128627801.408304,0.0,303002435.0292332
2022-09-30,28208558467.383648,553260459.9264989,12587331.63194411,7079602957.452258,500645046.8749996,833302648.83994,693117210.3854493,154998315.0325,5350079346.482436,6936422684.520071,0.0,305244834.6112084
2022-10-01,7544855091.04095,187195440.06199977,2547642.665131459,1849150312.524228,102480714.736,228613762.88174,200305711.742718,32978855.590000004,1384892312.4559803,4900412895.9295635,0.0,74496079.31989944
2022-10-02,11564892049.176208,334967993.75999963,11461372.518074632,2668663205.5736914,164447689.60000014,330764691.01982,277301219.1177058,55408539.967999995,1986592723.6958742,7938213781.071013,0.0,149773081.7923996
2022-10-03,16498201055.012974,422857256.82100004,8179532.926457205,4414814944.864706,255939554.49200013,498433432.92116004,416922328.22084546,93599062.8336,2933898225.938199,9237016829.57846,0.0,216032231.0770121
2022-10-04,21145288261.39788,450107590.19349927,11090926.24839698,5630629999.980451,299912940.0000001,666674651.80225,576488502.3727734,59292153.04,4077006069.209127,8197235565.672607,0.0,306011243.82002294
2022-10-05,19034561227.643192,424283577.664997,6940652.90242768,5070360090.892639,224989881.50900006,607662209.8604801,451256067.6443634,69606210.58559999,3463186365.7691307,10630256867.631035,0.0,188450875.8386133
2022-10-06,21118891672.11134,438645132.6769988,13567819.889494944,5274136913.251182,346165988.5030001,678257519.5242201,597052826.5183269,84189626.45920002,3518115046.671509,9165659305.346298,0.0,323765428.6674265
2022-10-07,17278201042.184753,489399575.8359995,9511366.502300356,4869912867.056406,459617327.27000016,664663973.32221,547720211.9634529,52035522.4896,3185143322.495315,8530645685.050299,0.0,317500263.50561875
2022-10-08,6241776904.225116,218659287.56499973,3958161.628350277,1691432045.7143757,114951491.99900001,228048098.02378002,205992963.67787212,17423937.549200002,1071772256.135003,5493633081.3375225,0.0,60825558.280999
2022-10-09,6622380663.138615,302822229.8,4745606.8627378885,1826981179.2930512,140445367.944,251305514.23048005,236926294.2860842,19519454.972,1271944642.9679585,5220766676.568061,0.0,58271438.879999444
2022-10-10,13659663022.032347,581722514.658,10913711.178037904,3694288898.481319,273136103.412,515824370.2494,463598783.8111911,61475386.959199995,2390816323.9838867,8186717881.940117,0.0,133185930.2686046
2022-10-11,14599392034.098505,388823858.1839997,10650450.821139472,3674288571.892402,198526758.81600004,482342227.1438,411487404.74413264,58274553.326,2637409918.190044,7667975260.792096,0.0,215111408.3129122
2022-10-12,9904331809.467867,317781427.48799866,1412362.12700246,2447784961.073944,139845578.824,318247678.36272,313159592.2954146,35907856.91690001,1696628333.4993176,7505570879.729916,0.0,146701570.11640716
2022-10-13,28106328412.49928,690748899.9999996,21332555.980035543,7871536615.61072,521611495.6299995,991663989.9772302,996196334.744172,105475701.4375,5441334150.233919,5973388916.734723,0.0,293509639.0170116
2022-10-14,21509343643.654068,475669683.8919994,8617657.44134656,4826122420.199648,350190384.27700007,689287310.602,537957803.0803459,58413871.73900001,3599182076.3981557,8928062062.406815,0.0,222478471.45060623
2022-10-15,5723622893.994343,173459248.99999973,1731272.4989462676,1427514261.2505643,70590151.49299999,193078383.01104,150814645.28645265,18517809.294300005,988352291.880817,4079008381.0959535,0.0,82707885.9825992
2022-10-16,6680851431.523312,212141910.17449972,2531680.661166405,1691192026.2241983,104987162.448,269477894.20554006,226128680.291292,19544453.925,1135632321.8058434,5599762782.950012,0.0,93301332.54450034
2022-10-17,12562403210.418087,304550795.62749976,5632524.217192181,3267031476.190272,193445858.159,447313104.4588,379813648.0366182,59151326.6375,2204104627.9987097,6990524118.9819145,0.0,153251798.0007058
2022-10-18,15641728238.868546,436357901.9844996,9252465.0594581,4083326514.2249866,220311501.28000003,504908492.86418,433166175.3668558,51421180.882,2398590342.204372,7365458105.171898,0.0,185414072.28990287
2022-10-19,9891115185.79888,249356428.2399996,7771644.515133679,2682765478.0054083,162385206.29600006,321861639.09058005,304690988.6997644,42387070.8898,1527630122.4829204,9050858906.90406,0.0,121504558.940602
2022-10-20,13163005242.200687,349192896.98999894,6689473.801754024,3546480736.7836223,245806688.65600023,485772347.54550004,428795865.60016686,53828128.5028,2373682475.0834494,5729870817.823972,0.0,120790721.93639846
2022-10-21,14363892758.383348,354941759.52599937,7249100.276275216,3696627121.591777,235921956.9760002,535611985.44322,440727279.6031564,93331445.70400001,2472063700.3347864,6311776210.827497,0.0,154418019.41280162
2022-10-22,4045203950.468755,116922511.14299971,1676575.9697781599,974671371.6491524,50343072.906,170190192.56080002,123053829.49482425,11743079.48,706856647.2093325,3124904740.1854877,0.0,47440444.82759945
2022-10-23,8780886218.663813,209077113.99349973,4643919.981308249,2228027477.8535213,111648195.39400007,347791536.61568004,236409217.04169083,24403881.2004,1419345413.9164674,3972882686.2049327,0.0,84790185.55500072
2022-10-24,11979006045.813269,267925844.96999955,5991628.512739423,2916115474.191241,152040448.7880001,455534344.93236005,347937276.99445856,49110238.3662,2075083065.4735556,6310134822.006032,0.0,102773232.00760722
2022-10-25,20071981294.512634,462617517.5849989,10830970.704888156,5343372375.38653,414831456.696,731904582.8738,708205637.48532,104037785.11950001,3420689971.1351433,3127603034.7629395,0.0,544816815.4555339
2022-10-26,22841388954.93228,432750719.30399895,8511364.87270835,5788360980.13836,522430437.5569989,865190382.5308001,769460766.5951366,98781014.164,4263254447.7626047,7268598081.206393,0.0,462577835.8010475
2022-10-27,16764454334.64257,354351892.0599989,7854804.179050873,4301075992.491201,296299070.5460002,682245631.044,606655278.778276,77495967.68599999,2847799464.941593,6344591473.965536,0.0,269950242.48181623
2022-10-28,15884665458.144575,334460616.5699995,8220852.574073515,4082206184.185246,359400881.0760002,599624050.3695,616395765.3258744,70300672.2332,3043556316.117038,5387645635.02495,0.0,209168300.3295102
2022-10-29,13183700381.192667,300668149.93999946,4485807.497738205,3147991344.1664133,182131328.7780001,426590273.06837,453527995.5718497,105393581.2688,2691719779.5187244,6099905588.8864765,0.0,185400455.70800486
2022-10-30,7888726186.32383,223522234.81499967,4811983.672023084,1884150408.2964065,124442528.79399998,249384770.87608,284803504.0231652,39157459.5568,1584158467.8645406,5763364617.330486,0.0,118607448.38389984
2022-10-31,12745227514.622833,274882385.44849926,5098537.394219586,3296442714.539515,236568564.21599996,424345109.98712003,489832319.4772312,71455324.7712,2464581025.023144,8207199560.384039,0.0,132087514.84240559
2022-11-01,8260156276.71978,211901428.90399975,13180729.706235167,2140245619.697296,127463270.3,286824478.10872006,328568697.77232563,39642418.1515,1565687195.3101625,7058604221.13502,0.0,106479452.16000266
2022-11-02,17461394977.80835,355986984.7629998,10489331.511813337,4626211224.22528,283805944.54400015,692191692.57806,737170004.1288824,45263772.6752,2763376536.2586184,6459439370.58288,0.0,215606207.69600245
2022-11-03,9692471082.820953,255976356.68749815,4185307.6541276323,2445485800.082635,190006500.3260001,333977104.0403901,393403941.57779753,32982134.142399997,1632417082.8719764,7029119251.547347,0.0,100369024.47000186
2022-11-04,22267967306.71177,433451250.81699836,8117374.303216961,5640050421.370469,395383479.6340002,785431332.4111102,787692324.9899931,87225016.28400001,3672037263.196882,6224360688.637398,0.0,332434339.40702534
2022-11-05,8271868970.144702,164403110.76999962,8365432.962351478,2049936204.1057005,155415361.3,311529013.56226,271736428.63517714,22685514.7955,1563662437.4661067,5692655273.489917,0.0,105696119.2379056
2022-11-06,7380579061.92809,189535403.4959997,2965830.777342719,1904303730.3043554,109418292.95,261442272.71156,225432119.6662989,24931355.922,1378870560.7262752,6863414054.49549,0.0,80234487.46590048
2022-11-07,14569752650.633375,314887288.7094991,6146366.410949877,3709427195.9938736,219064031.50800002,419028157.57804,535064405.9609102,69819002.58,2285391363.7191243,8823371510.119947,0.0,169250602.45000595
2022-11-08,53138651199.746635,1378422748.8070061,45853312.18236013,15945788295.30847,1417773788.7719967,1684489247.35288,2015159181.3722444,341349731.6742,9729883950.22646,5557575957.312729,0.0,1016421143.9097928
2022-11-09,44906379213.64047,1143991929.3730052,92149471.61832465,10653907001.391321,1559581534.9439979,1481768770.01593,1376656012.3252025,333987531.408,7140628752.409262,4613363963.160213,0.0,1028541000.7907975
2022-11-10,35617634218.33458,726392101.075998,76250687.35868661,8062671642.098303,1064159659.301999,1006972867.0222399,823763832.3595024,129665003.28170002,5796791575.712554,10291705443.614464,0.0,726027540.5480908
2022-11-11,21659331166.49674,627667187.5859989,16795626.748293895,5365567337.660374,712735833.3799994,629237941.9210801,528693309.1551361,96306756.0874,3954738526.963266,10410903926.238337,0.0,416462972.04953367
2022-11-12,6598145960.713697,161217917.75349998,4898246.767755227,1606958249.4973836,127455670.23500003,213666154.30150002,152535020.20495972,13859779.026999999,1331703083.5579922,9633007092.493092,0.0,120776894.68559551
2022-11-13,7530117856.923683,186586748.2199998,10572456.032076003,1840267148.82781,130625766.83800001,166471777.5228,166117208.127653,25720215.471100003,1463735877.899893,8811762175.063236,0.0,146904144.80881047
2022-11-14,21332966822.41366,453431731.7124988,22998329.013995882,5334118865.029066,584680494.6559998,335497269.8731,439905036.2884179,79486387.29120001,3580687074.8782363,13592796108.799147,0.0,344486701.755051
2022-11-15,14265181666.423285,327071481.7499992,12240426.110047802,3505175515.6183357,268380021.99500012,187739027.75177,333126992.06743187,78863315.35770002,2155513002.3623147,5945468211.357011,0.0,214083940.6565229
2022-11-16,11933855508.47111,303000534.05349964,7130957.93422123,2767035420.5261087,276640500.6960001,140497740.47885,248153499.58942595,51241849.95040001,1659920780.4602878,4696054684.638337,0.0,191689432.064016
2022-11-17,8958723809.044054,230889439.7319999,16117023.318687258,2007783054.4429176,183909532.70000002,107344382.893,210694434.7981473,63621868.057500005,1403065292.0153835,1847833524.1256707,0.0,177487236.1764075
2022-11-18,8612916664.37882,261040086.0224998,7388299.179086025,2023887225.396893,201392592.14200002,121320514.795,232252126.15952802,53248174.6736,1331331919.1075912,1900519706.474741,0.0,158303522.20501262
2022-11-19,3788830848.180097,154455535.404,2975651.214212323,853001685.1164241,63463679.392000005,48433802.23065001,81699556.90712969,30191891.1985,582670705.0763308,780342561.8780075,0.0,67161846.35000016
2022-11-20,7052177206.543579,238298670.79599985,5368540.1581751155,1824902227.2033234,86511665.74600002,109268301.0192,151657514.0556945,22882711.789600004,1225208539.9581745,1158006826.3500018,0.0,109396733.30640188
2022-11-21,17147536239.978315,507137462.30149907,14926683.18767723,4292609996.365929,254901229.94200003,245507174.66464004,417758556.2963566,69648894.98079999,2418769616.3798437,223045582.89000654,0.0,337389985.1080304
2022-11-22,12649931650.471052,275846785.36199963,8117396.155600045,3106821946.3452234,188185797.245,182169063.8862,388328651.24334437,37381715.211500004,1964996917.4468908,541993963.3112205,0.0,243981303.73758757
2022-11-23,12102503570.992992,328075805.8329996,7100240.976766655,3085763679.643735,180699515.223,203562285.5782,369043498.4771916,40416809.4927,2063190790.368598,568873875.225011,0.0,189728147.50560036
2022-11-24,7669248008.938533,190560902.4999999,3291009.654318915,1864109787.0876744,110709718.415,114078375.99538,265197993.22011295,17729765.759499997,1382473178.8076973,514261342.5400088,0.0,126953038.96639697
2022-11-25,6726186018.340519,188318214.3199999,4488248.700600728,1582299194.3986433,142558195.064,96826159.27207002,228416431.1706761,19424828.7055,1126539323.077136,468445531.9081078,0.0,101765294.39999948
2022-11-26,5584263869.456232,269200614.45499986,4176515.250119534,1236510443.458425,101533488.105,107341294.92967999,166749715.26725447,22866514.316,984550367.681397,391072615.0094044,0.0,80586914.5942982
2022-11-27,4223414482.338863,205852894.2439999,2039987.6761731002,911879129.5332309,67886710.325,78046563.81742,148942744.57085332,12497047.462,736649429.504605,327224882.15350604,0.0,59799524.90749997
2022-11-28,11045622040.2475,302967822.6779993,7043568.598587086,3078567781.2769213,152695006.02,158428692.91448,334322846.5146659,35934651.9291,1809913345.4659848,524190808.66241115,0.0,131638610.6585985
2022-11-29,8612884876.761137,238049040.46199954,5408037.923190761,2286799734.7610917,172778486.87200004,133809876.11600001,330905881.2185193,32141089.56,1593324918.1801229,509412359.9760063,0.0,111303922.68900086
2022-11-30,14825853385.764235,342677410.39099896,9696151.31004309,3677980966.361638,250091770.02000004,243311928.70235002,395035772.1161984,51722906.93060001,2442942422.475778,636389657.564505,0.0,232661252.8380129
2022-12-01,9519986586.286375,231826663.3999998,7886588.556815717,2311225029.040151,129059428.41100001,189734271.474,275514903.9261011,37442151.863800004,1550933020.3840785,544051779.9018114,0.0,141605439.0308012
2022-12-02,7838021291.808406,250539127.8079998,5998626.621845582,2027851713.1354446,183881872.83000004,164551984.2236,275237040.86108613,33511496.7465,1384316897.5966032,392873263.48100835,0.0,137943407.6649045
2022-12-03,4282345589.543803,174118881.64249992,3158931.699932304,1099859530.2907546,72911028.164,105409778.6891,132800737.21923938,14599303.4071,631522869.2937605,250111833.14960173,0.0,57358795.23960038
2022-12-04,6524086720.4531555,188881204.39999995,4460977.764011488,1571628251.7523506,85704765.17999999,133987027.95041999,187217233.32154614,17563528.6644,986904713.2477559,350835953.05400634,0.0,112205481.88370292
2022-12-05,11554443429.667793,295628920.7049997,7830710.267847751,2797413703.5053897,178759644.963,221918203.24,363150485.65109813,42550955.14380001,1830698995.15872,489365628.8734143,0.0,169913125.9336056
2022-12-06,7153045006.321348,199724167.75599983,5422870.801881479,1597340771.1720455,110250045.604,130612599.66325,262084526.0208484,27853786.0654,1209799741.930253,369859119.8944061,0.0,97698597.7734007
2022-12-07,7474378696.238114,214749258.05399996,6564863.394749998,1697022386.657795,137366071.29,133234841.03479,318787562.0800564,26851763.061800003,1240006179.233269,326395425.43790317,0.0,98106258.98700167
2022-12-08,9006294446.315609,250015937.08599973,9531617.024442933,2307701853.8055234,140245659.576,182219353.21188,330349383.948082,35460115.42,1499107965.0941622,342304159.1082051,0.0,110257038.84751469
2022-12-09,6616397026.695908,187628403.41499987,4981245.353021644,1565383203.1457536,136732098.72,141463282.88128003,310109910.6485,26996961.4976,1241024846.9756045,294158153.312003,0.0,100252517.89480829
2022-12-10,3146188096.3855715,132677030.9,1516279.4361503054,650899055.7013363,56014911.541,71567480.74194,128863385.55552213,15501638.524600003,579900784.1846137,180184387.10510248,0.0,52386880.69889925
2022-12-11,3858230507.229348,129182455.79999994,2230050.9625551165,787092694.9835662,52763424.376,99809179.52608001,142161125.16482413,13148391.5971,592437127.9019434,196778686.28520292,0.0,64109752.29150136
2022-12-12,7576342447.928089,225278616.01799977,6662687.530564126,1987974312.0679936,121026094.86800002,146177689.68,277940622.21903574,22611202.7225,1325066363.2922873,305273762.7143079,0.0,119691304.2930004
2022-12-13,14299872005.51975,387863666.91249937,22045953.47696686,3972105582.409547,268895352.64200014,305471882.93714,520271684.6071162,58086383.705,2811657829.965377,454271286.6844051,0.0,263893572.6300509
2022-12-14,15255139417.905565,342431369.1999993,26581818.559415944,4584510034.477698,302273794.93000007,369677885.2032,500965308.3317106,63692370.415800005,3046622461.6856565,407348908.95020336,0.0,343151361.06721914
2022-12-15,10014326739.745634,286637164.54999965,4745679.29054208,2579659329.8808117,168106385.43600002,227412825.11064002,358961964.84308237,37358768.022700004,1879932082.852693,377999831.9229994,0.0,203187865.03670046
2022-12-16,13949080433.366999,414381964.1959991,8009757.671552942,3917864916.4414744,291014842.78000003,406590372.70641005,482823298.6134212,60271294.31210001,2714613280.2521114,421787678.56240296,0.0,435359492.8746381
2022-12-17,5515564649.683631,138959936.41749984,3128565.973375955,1219133028.795041,78591915.713,139603676.22307003,189229471.98003197,19318097.1488,968619249.4494096,302554233.4080013,0.0,125144233.66360818
2022-12-18,4056490320.831792,107475887.27999985,1773386.40397485,1079565659.7711608,61963492.44,108850222.77465001,138424032.57282495,10856088.646700002,304624205.5052297,266915632.75490302,0.0,121051134.13140106
2022-12-19,7407798513.272008,230877637.3499996,7065623.676397323,2089581274.6378973,141878664.904,183908344.73272,328053829.7635503,30798882.464500003,1344122317.4775171,337974998.0100019,0.0,275061795.60419583
2022-12-20,10614151751.30289,283641933.16799927,4893173.48011468,2852599901.8027062,186048115.20000005,276610788.83008003,405806250.6071519,39818833.309599996,1935170502.0656683,390094149.48080385,0.0,289713581.27600473
2022-12-21,4969526986.946474,183157746.52399987,2369587.712632796,1323373681.790549,84222184.49499999,121972667.26330002,232530055.51043424,23338616.8762,840658493.8325014,285065123.6488025,0.0,122129651.62650622
2022-12-22,6811905946.821755,237333679.50899976,3751010.8776048673,1797447663.9449682,130220325.77900003,197248420.74290004,276435888.26604927,31182380.008,1209360928.9573865,280194206.3821019,0.0,183811022.74250105
2022-12-23,5739936313.076368,134253112.66999993,1722001.816979914,1440855342.6555052,105283630.483,188701857.04426,254040171.28235716,25740429.304500006,1081912923.1676388,248660272.64650226,0.0,129262745.40001217
2022-12-24,1777980036.6926522,60413995.84000001,783696.1016172973,380951077.80313915,25721469.836,88736796.13832,78104491.89000773,5416752.4201,278204770.0283312,122260023.28680058,0.0,49842714.21450185
2022-12-25,3047831799.758872,86798529.80000001,1874042.1146553825,737639144.5258834,31826324.358,105432355.59974,121260440.042023,10851923.6675,495537124.6238915,139264921.86700174,0.0,74899221.4476031
2022-12-26,3179772955.679455,122270011.42749992,1969221.3705094,788480325.9727774,47497156.835999995,96309917.75085,139516636.54242146,12235382.112800002,528525484.7924041,180080435.05520213,0.0,83440302.73650476
2022-12-27,5747823378.553859,202617884.07999974,3270551.085372832,1484750294.0891218,92971727.176,140681290.61886,209726498.1930286,27618803.736000005,1005439983.7154524,248696858.97460297,0.0,177062257.40940616
2022-12-28,7387472230.984109,214856591.38999987,5553820.493192387,1938093882.368827,94718341.87800002,195830862.01970002,247012109.2297293,36321428.1096,1265743857.6872761,298892415.8288025,0.0,274453921.5719994
2022-12-29,4428066857.5164995,148302916.03800005,3348020.616244806,1178792764.9742806,80789250.34,112070377.92244,171013735.1468207,17433881.766400002,712209349.545019,237499152.28000242,0.0,343673896.4424861
2022-12-30,6363143271.001986,201089483.2399995,6883284.499088937,1832298189.9880376,164046395.02400005,159739135.81072,215262844.29492697,36243320.451000005,958799637.868041,251818366.43750408,0.0,215566493.3007091
2022-12-31,2815017740.84115,102402503.44900002,2583926.822775246,1362060024.1214936,35243659.337000005,81945993.45933999,95170926.01301123,15098934.1831,463239521.5111241,152078934.88800117,0.0,95646888.50310372
2023-01-01,2213899142.406266,79330106.33250001,1522116.763685004,513323009.2102285,27600347.702999998,62450896.400070004,81843380.1457074,17025640.586500004,361799832.4733548,127432677.04420085,0.0,69051814.04520412
2023-01-02,4615702397.884719,184769475.31400007,2415516.0754534095,1258782759.6078897,80218938.027,139047122.31633002,199905490.4563254,15504558.723700002,785396070.0004375,199226548.55830163,0.0,149574217.52131546
2023-01-03,4261118570.0862293,190662497.6459999,2410708.432452812,1266207708.6643543,71195796.79800004,99318725.05582002,187967392.34932348,23691525.032500006,745863386.4054414,282543680.0526029,0.0,165164793.79320043
2023-01-04,7419877955.453518,258307326.5839998,4104327.271429543,2138205669.478215,121200823.75500001,204594849.403,270736129.9936646,34720158.33080001,1440810707.4159615,556371061.2126036,0.0,278078888.3543083
2023-01-05,3663715276.4585934,143671848.71199995,2678192.6408186913,986136126.4366083,90618106.767,112454316.177,162807690.55012324,31474828.5958,711029941.8621252,404144175.355202,0.0,137696517.4388141
2023-01-06,6658780164.244145,234560326.9959998,4040015.7414469053,1907052025.790765,101695751.102,184466180.99825,202219403.38563967,34460827.4596,1136612138.5962358,531011466.636001,0.0,201983990.53771585
2023-01-07,1610719033.0460713,46897739.015499994,869396.3811882595,388134812.22164017,24064738.056,69652910.0264,55715421.91370411,8501412.904000003,298842298.90988946,190670202.16820046,0.0,61327438.53039972
2023-01-08,3327479702.9118443,110130000.66399992,2203930.9904004843,952596313.8486629,38339519.624,114711265.90016,110078285.89662032,18391573.859400004,659604197.4585466,284469755.01230216,0.0,102793312.94749564
2023-01-09,8688266126.893116,258902108.18649969,15303744.975912996,2200051800.0554433,115349706.09099999,233987969.95195,216418996.18744293,39778649.28520001,1567076715.062306,750623278.2272047,0.0,362767276.63703173
2023-01-10,6422569411.359944,172413428.89449984,6122713.6108652605,1720610584.1932352,106186901.278,185545917.7984,202767763.73073316,33144884.214800008,1131948859.3309379,677163652.2345021,0.0,307530206.7336113
2023-01-11,8650916930.432352,228772452.03249976,12977235.849998837,2349421046.8699784,140893902.336,250660390.37298,274092578.9319484,51827452.3976,1526938672.841181,874293992.9280928,0.0,391604366.9304443
2023-01-12,25726844127.63223,619014436.6560006,28997680.98614307,6587922960.277946,525104017.9749989,737105797.7631999,531983819.9152607,115427538.1161,4484017545.133519,937931137.2435719,0.0,764236607.4313029
2023-01-13,20902112878.783257,381259190.400498,31933553.195806522,5564755796.093181,372846488.51100004,665919914.1938001,469094127.59220666,67962895.2144,4145759416.001819,936928238.0807729,0.0,975456273.9238696
2023-01-14,27187086818.873474,801733286.4425007,41723531.467255846,8166065543.309265,521885679.33799815,1074703277.441781,582272627.8658144,107021171.3088,6343812398.546896,1429382680.6536884,0.0,1116100458.3602703
2023-01-15,11730955510.485874,306947077.3199993,10929482.663087286,3026494375.460244,193342039.46000007,508006042.0480549,220956672.33041814,36652668.600999996,2333490175.89828,1219408911.1315863,0.0,434334393.2200442
2023-01-16,18909970470.2843,419646471.062499,21534715.751491956,5329526167.558518,340382997.50800014,664170604.6806055,359474123.33622015,66903995.952500015,3479276225.347221,1437582390.8875544,0.0,563011565.8723173
2023-01-17,15357312674.204868,405665234.880997,15054064.667419776,4155394785.0503488,256647718.38500008,534664271.5927512,325320859.3270636,47172330.9142,3186822514.066807,1402741143.1819751,0.0,407743095.5300072
2023-01-18,22631136152.798027,496208475.0399985,27434045.212623682,6889371392.010731,369726278.6830002,753540452.9585221,493193029.12344104,97533246.03009999,4775782252.900518,1169445629.3359952,0.0,503264061.22241503
2023-01-19,10035402432.500555,323158634.6129996,5250192.300434494,2993048498.2077484,188561619.544,283148247.579459,219387108.5130419,50096966.837400004,1578169410.4417715,1161103104.152001,0.0,163016819.0728319
2023-01-20,21093905006.428738,468597731.9454981,22477478.401801858,5913632282.291437,400599558.84799993,654438451.1613735,409563368.85347074,89216422.78960003,3453922473.1292496,1340297864.5319843,0.0,332914005.34004414
2023-01-21,23391039240.490067,567574563.2399993,18291267.594072424,6184636023.126628,428943409.18400025,898735792.4939122,368439087.84631914,87755899.5744,4440238431.9558525,1291301456.4175882,0.0,417972745.9062642
2023-01-22,14491316925.636978,388551957.9224987,12270840.135545108,3967880901.9079523,207905678.47000006,592131763.3372473,271806651.7455789,49982646.0865,2531649213.1279993,1547208940.446988,0.0,296460770.2868618
2023-01-23,16440781950.8227,402224508.1909971,10985689.493728315,4981030417.826476,277243854.07500017,613492398.0162562,291489660.8379617,67087355.19000002,2974911331.5106573,1616267297.0612936,0.0,278821923.50603825
2023-01-24,15481145478.2234,383625729.3829975,15622560.754436256,4182177562.854904,279882163.8100002,501579761.62923175,249875684.79634222,64395352.00580002,3004161888.6148744,1310569365.2954998,0.0,301302915.2241978
2023-01-25,21796179235.94748,539979522.9939958,25512010.31057728,6365209489.932406,452953823.80000013,619148135.2324715,420656332.72781223,97113880.7136,3770148422.015154,1406122983.1023564,0.0,406565824.3430871
2023-01-26,13088734438.54073,383507965.66649747,9108072.322634082,3327294170.4865937,287846211.6439996,413713224.1787984,261491042.05414212,67651232.70020002,2395314088.84241,1376669835.071679,0.0,278365348.3599335
2023-01-27,15718726681.475845,753366890.3599982,9725270.602857186,4409879954.598053,437369740.6149998,404994949.0554735,328180318.0485981,79354908.59,2950291447.980331,1004772185.6267868,0.0,258738865.1715402
2023-01-28,5530522798.130501,341936945.5645002,3405224.7692644354,1251564167.3194947,83790263.88200009,154596163.79370403,130143165.8156258,20412798.992,1040941879.1591853,694134824.4391975,0.0,93175954.74362111
2023-01-29,17597217571.966515,577652669.5324975,19790431.899618372,4477440039.626974,287335468.21800023,511181757.0184541,335614437.5005494,56170051.62300001,3363620177.8557224,1129829061.2044895,0.0,295785623.75185496
2023-01-30,17099421981.0489,715943778.5000004,16362907.91989052,5070738398.024395,302358232.47399944,550219325.2323653,378895663.5925361,67657502.2368,3220854974.75465,1195958919.9284024,0.0,271265565.1052452
2023-01-31,12029058503.167105,461898991.2774986,10289862.938293152,3329758252.8387833,220675631.6640005,351747219.57870847,279794044.2257306,34124233.39300001,2060220732.03041,1248502854.7854974,0.0,212109611.52153876
2023-02-01,17501057618.398727,542285749.5280088,32345311.23180242,4769318146.635812,388611152.9200001,585867740.0999123,429693617.18224245,61137625.237500004,2945356554.6776123,1297357631.1996999,0.0,377089507.34007186
2023-02-02,19205527057.01885,665116855.8140064,37891926.61698486,5291778586.305003,441802566.00000006,609982071.6736524,411402058.42644686,104824514.35840003,3693765326.44689,1399338473.743495,0.0,393284193.9704818
2023-02-03,14349011938.701904,480345917.5410023,27114741.565768484,3459404771.2548494,304960736.70000005,440948414.3252625,312559590.7914034,74693490.70880002,2510052897.6809664,1222461933.100805,0.0,324967881.4989893
2023-02-04,5966898979.593611,233033952.33999988,3776471.0778242312,1424039539.9247608,138790691.72,170321966.12500337,130105717.38883172,30073441.952499997,1209258796.625368,912760659.6995027,0.0,91417271.60469641
2023-02-05,10613350489.23625,358196226.81000084,9606239.499095567,2776508922.6867414,171921237.07,297958722.17701495,233682239.14001426,38360123.12910001,1905431131.8866825,898480382.9424013,0.0,158667462.9210075
2023-02-06,12326707116.145514,455987776.62849927,16418342.946201015,2830638864.960008,185405561.1790002,303542713.2686355,276700104.0811731,27509540.731500003,2124600962.8825188,983819861.0469992,0.0,235002412.05001983
2023-02-07,13968485691.771439,534751475.7499977,20508810.332088742,3567425554.7833147,232070193.52,368731318.1648915,316861445.70469695,57057543.47679999,2511453178.6577044,1057192133.2215015,0.0,292303254.43991256
2023-02-08,11722624434.530193,381624650.1299991,14052176.815442035,3024136464.2279453,181496212.16000003,318249957.8203455,286166128.13362134,53522777.35600001,2071867746.9679303,842309322.8800013,0.0,189334151.47745454
2023-02-09,22065522514.608227,876481566.0750198,33912986.67517224,5706186907.822471,407778866.7040002,710309891.2289215,492007343.0906565,96930155.60960001,4398332739.784868,844880508.3072189,0.0,355038593.6034509
2023-02-10,12932661432.20359,519000349.12900054,19231641.136461537,3336336974.7074165,267939206.05200014,401318202.36479133,371792858.2039623,54460562.303600006,2577457156.2214704,878296217.7306017,0.0,229687588.1212329
2023-02-11,5427131939.591258,176916893.69400004,9335518.376493793,1369665034.3825662,70930670.008,143018748.70740196,125184671.85742064,14117551.998399999,933480298.0564363,461147738.7000085,0.0,93923743.02000377
2023-02-12,7838176263.332579,305232432.8019997,9368288.291652402,2095274727.73377,120355499.1,226372033.82508743,197402136.56815863,31831656.368499998,1547699581.585742,445300128.25281036,0.0,156441926.7040104
2023-02-13,14603440043.888496,552746552.3750058,20172726.983779002,3532505221.540943,263845687.1000002,420679144.92750627,359348708.90705305,54789476.5087,3037339078.804841,742449209.6056054,0.0,326548083.3386033
2023-02-14,17517003577.544937,665708894.6674907,24651162.44529466,4919681975.563434,319510680.3360003,553831672.8706973,228072054.4225613,67722260.23480001,3396287055.005247,713738195.7600112,0.0,350855689.3047117
2023-02-15,26110695075.157448,771413000.0414991,41174400.96328795,7431358530.150892,515002035.60400015,857445725.3110217,287689170.7675963,92339050.8445,5532383025.326404,837051949.6686208,0.0,488015636.023539
2023-02-16,30247246823.024582,963364108.0740023,36008509.47527881,8445849727.960345,790015493.0939986,1014336831.90381,323936553.3633165,125097505.80300002,6357491731.157539,862486886.133514,0.0,522770132.14800096
2023-02-17,29713158922.0392,798645863.4500005,22070025.21030662,8500211246.993793,591097718.3300005,1056435295.4837214,292337744.12011725,129360417.04600002,6604902963.434022,1023758109.225023,0.0,556256051.9648223
2023-02-18,8645316862.712074,231076346.72799915,7705393.63711042,2440257667.1238847,126518340.64000006,244496611.36376464,82735311.37720777,26621846.158999998,1902618952.8960347,1474485064.3190126,0.0,128071412.19961785
2023-02-19,17440639012.136223,461349722.4599971,12386968.999230059,4735160406.597794,236286853.86400026,631485440.7809173,176897690.76796615,45917798.015200004,3882920165.741553,1488250521.820228,0.0,284116604.2498109
2023-02-20,20946018960.82605,559880720.2239968,18567987.401887733,5585911327.975674,336298221.3600004,701782777.4145919,223165143.76649255,68048508.816,4827324862.198914,2974515874.0873413,0.0,549273493.5429153
2023-02-21,23667638103.508152,586952635.8149966,38604156.847677946,6277751616.277428,422085344.6240002,801437258.2767949,253392187.0782621,107506015.73110002,5452362693.362659,3683763828.695913,0.0,597494568.4793271
2023-02-22,22872921497.167366,657549707.4354978,71969744.00324611,5991525603.159482,422299959.36400014,715766658.0514786,219353645.45290998,118021045.1697,4663286035.912914,2975470408.6587234,0.0,542603225.9256377
2023-02-23,22909152359.17874,609877237.2824978,27140677.498610903,6062448041.720814,444629177.9180001,670183000.8729393,239236541.73552945,112711310.43980001,5303857819.387493,3658592348.3631673,0.0,613404026.8824627
2023-02-24,21919529405.39873,560968936.4219984,31894126.164402816,5702597523.3914995,435823701.309,605060714.657174,213210946.6241784,99164769.72000003,4550246019.826994,3133554794.5955334,0.0,599016350.2581836
2023-02-25,8971803636.231524,273703913.47599876,10612371.354471374,2246662707.756199,121043657.13000004,283891706.81865966,93972958.33691767,48895694.059200004,2023302448.912001,2692304479.162953,0.0,205651234.92001244
2023-02-26,10954457938.851389,329658759.30549806,19562969.51410917,2887459713.071648,122323779.42400004,321028024.80964196,109692579.96602099,34009760.9375,2405156372.011276,2737371155.492955,0.0,190261085.41109294
2023-02-27,17171951506.668451,425267776.36999774,21698635.66412748,4597897323.722957,234609902.29,495030376.2130639,176287212.2289576,60295361.3635,3588979311.524147,3150430630.5235453,0.0,321075440.32003427
2023-02-28,13203960362.32755,311410182.0474985,13176652.860413447,3426279422.0542836,196829791.14000005,379275569.9249606,133254444.46204205,58186446.76680001,2876053484.002216,3368649386.101847,0.0,225057426.8347638
2023-03-01,18182934979.170094,450220429.90299785,22432677.64901794,5039845165.651399,280856275.43299997,579252202.7434642,158569885.04357713,67432330.32320002,4024981548.40201,1879725755.936371,0.0,399385360.0152626
2023-03-02,12252073161.101906,329686770.7999985,10893202.15989214,3132207406.5106525,197381933.52000007,365446685.4709251,142223030.6278506,45509338.2877,2926887926.691771,1582605548.8639848,0.0,245309084.31762806
2023-03-03,17925634372.45057,554617646.5999992,57491204.11819854,5267091934.684725,464298629.97299975,672106497.6470367,208277635.11561975,101439444.34920001,4614897822.202284,1527228922.6185892,0.0,385790250.8919246
2023-03-04,4726932297.3034725,166723181.77199954,4715825.200023027,1200325635.1565337,59717172.203999996,184436335.67175302,54464529.21199594,18838453.6976,987164655.7691483,1820361902.932098,0.0,86209888.56669879
2023-03-05,7960413986.465225,306702262.86199886,9068167.0767241,1968195072.185316,114076812.86799996,287430892.08570516,87891503.96051553,29468887.530999996,1879826173.1108146,1736525347.32999,0.0,172249645.0221882
2023-03-06,8228329942.800134,309794486.57999855,7033274.302483334,2061339555.714009,136413513.02000004,246168052.37870255,79174139.97740714,28048146.392000005,2010596021.6225913,2284214965.745578,0.0,172498292.3161817
2023-03-07,15233842977.735542,456046809.43499964,17197722.06477577,4143807922.3526254,235817933.5320001,505407226.12903225,172416002.48187912,49787499.69639999,3753651616.2260485,2093313983.2604766,0.0,305864146.49517745
2023-03-08,14767205976.789825,437871518.0399995,16420345.837006513,4076301188.7397156,241087454.73399994,501464516.63277584,142332946.9907454,51354719.7563,3813331320.1621475,2581607473.3019743,0.0,274074587.49102885
2023-03-09,24998939399.485447,677582855.7689997,43054978.929106176,7135583134.970581,496027821.85,1030858932.2134762,265419614.49722156,102820989.91370001,6650055739.622183,1902549240.3923702,0.0,517069987.1045882
2023-03-10,32587629109.344734,674989667.1400013,34752512.89033343,8478419645.702513,632559469.5999984,1608519424.8460326,277337494.77747107,133665521.988,7932117032.639922,2574008366.4319596,0.0,794172583.3008128
2023-03-11,19883852067.23491,517357284.1549988,48479382.47140987,4670618528.336844,605466797.5150002,964091317.5180762,171735067.8759414,105844624.42490001,5028161316.447851,1936110093.0108736,0.0,469072110.23696405
2023-03-12,24990240286.335606,651012820.7279991,38592886.74339817,6364856999.7550125,662479350.7360001,1057522647.8369805,270721129.6806178,119489073.3288,5502855046.164225,1342779806.2600124,0.0,398539105.36685205
2023-03-13,47098996140.27657,998987857.1929989,47853787.60970491,11557459592.795893,1358178285.5839999,1864107139.9038956,449936137.9734989,221410086.08,11192114940.160011,1772082592.2526343,0.0,878129346.4048854
2023-03-14,50556879401.83766,1110317279.1949987,67646514.65966658,13793627388.3528,1407271562.154,2254414897.0022697,423235827.4482849,285096944.2212,12596809622.230844,1855464963.0080528,0.0,1009411924.9106505
2023-03-15,34842250766.314095,746876523.7549968,41677533.93594632,8837246801.096054,784142651.7800001,1367911244.6239834,245900944.74745256,173230136.9674,8873377838.65309,1488919694.9252138,0.0,609919892.3079848
2023-03-16,23173333598.54997,507833309.28049994,25523834.329853397,6114827851.4704075,583214278.87,1079080111.4923604,186282638.96813747,144208663.06319997,6166213670.63033,2115314975.2399516,0.0,413601050.6075786
2023-03-17,46121628793.583595,844254128.0109967,58125521.811660305,12897665981.288515,1279982174.8179994,2123762995.7977526,368638182.5028065,204368430.7856,11786822198.196186,2247270979.9284573,0.0,860252791.9090741
2023-03-18,25588511343.916916,494386460.9239994,29366448.740392566,6402284091.586291,527985041.2479999,1053027486.5695221,189334635.18933633,144247970.93520004,6068900195.761273,2272670627.7587085,0.0,413736744.21135587
2023-03-19,27750433530.736294,538020180.689499,23020345.458148554,7011448320.746078,428354375.215,1108577182.3307157,199211572.82490763,135491450.168,6880856995.089646,3124372453.946137,0.0,455656985.3118885
2023-03-20,33186015887.868355,775254132.2139971,25162881.094741467,8395934793.384757,667688853.0029999,1513056899.3207045,285991239.7024983,170139272.9648,8083580767.266786,1962647693.414588,0.0,650074633.1368166
2023-03-21,23988757413.913956,528644515.75299966,14041953.937835796,6234533206.549692,465730641.23,1101556172.6086307,193889775.620832,94158403.3831,5891138287.167569,2017561716.8575888,0.0,483265620.93692344
2023-03-22,38323058310.01513,845304333.5504991,41921418.376245,10453636253.929632,842720702.1199994,1385622055.776524,312504443.63505393,181222846.6006001,9492863778.844418,1444644820.1892323,161212228.11694884,850449915.7750007
2023-03-23,29705984067.603947,757954452.3839998,38696606.642698124,7963053410.810661,701193694.748,972866628.1817913,246737733.7940496,149211339.02680004,7454843900.544157,1150004650.7324135,154553463.22837314,528494686.05600524
2023-03-24,24652558349.64574,674646046.6099999,42586678.77512436,6465591381.986578,624452861.3299996,819699089.6203029,206274028.46924025,116687025.92920001,6016631770.721755,1065966545.2320155,150348785.28436592,537497366.7338704
2023-03-25,11500772978.618858,394379867.3219997,12759146.616964424,3145611765.7695956,186801469.3120001,425770275.04353124,108441726.87830748,60241979.5,2645910158.740235,1422158441.598004,77598585.48624244,194644036.9797111
2023-03-26,13924190426.145746,350577010.47099996,24782699.929495297,3527550310.0220194,208485537.45800003,478816123.88384444,136152239.29640886,64509640.74680001,3484475399.652685,1480553703.370493,80016887.0679225,227543663.11802208
2023-03-27,21756709783.285725,542962230.3019991,33954538.77380928,5842673465.332364,436175651.3000001,783237781.59989,202501711.79263538,109188075.948,5636427541.828695,1262506848.9018252,117265710.4420265,384129580.4177123
2023-03-28,19625996663.085327,523801430.10500026,16650091.195818072,5188547926.517856,311806555.50000006,761763970.1287247,183807966.18641934,89710847.9454,4920710115.77883,1266377572.1452308,119703671.4408446,360886459.54752547
2023-03-29,23291009481.8605,590631796.2985004,25351874.167103183,6396282737.986024,581023433.3139999,799093709.5167497,249265198.47093758,97609932.78,6109606612.679654,1056878454.515611,164294165.85336578,389559032.28656244
2023-03-30,27057672564.999203,585023345.3214997,28644872.625027623,7691122674.315144,616382119.5760003,972481827.7858989,282372098.62265396,96213677.4188,7176057380.219807,1330595835.4018984,250135810.8004351,457319397.33487654
2023-03-31,21759364893.585762,536026767.4399999,20607115.470858075,5892938772.196039,758888081.7900001,755445320.2563089,199063552.1948199,89544629.56310001,5609087291.544604,2395149037.7354856,154331426.53347668,376004803.9603041
2023-04-01,8923905461.963238,228278017.27249986,8668541.976261549,2460922848.149038,161202983.35899997,370623402.6715384,92954964.30200242,40767580.93659999,2281325765.2507215,1861475616.5144982,51500872.38450009,180707546.63998222
2023-04-02,10719507188.409496,302406594.1099997,11972540.601071814,3148477342.508977,160700518.96000004,441846682.4991489,109986631.63160388,44478223.445199996,2843722036.1845665,1456399195.7869968,61256295.381449714,174917451.57480732
2023-04-03,25356519558.520084,670813776.1024994,24690201.573685125,6665434576.011472,454493101.5800001,997582940.5796576,260823535.02852476,104139308.86039999,7133946833.259054,1792768266.1892061,142309719.46044374,527856428.27749604
2023-04-04,15029133538.68931,440608847.75999993,15591584.689463263,4088831699.4512973,288060004.6980001,652586669.0013024,177400859.27550015,62715627.72580001,4097071431.8460407,1803143445.7461991,111099275.1761991,366846207.1456162
2023-04-05,19085286360.837524,480008373.6039993,25204133.945167698,5384956425.668049,358861584.1080001,830323200.2269689,199649044.01000747,90657510.4447,5424068572.10994,1143655357.3532977,106414245.91922103,384871961.11799484
2023-04-06,12176473745.427635,346763634.80999976,10352575.011428768,3323831343.6818357,279514789.2400007,517803019.13340455,152726994.27120548,56856860.5845,3297231061.078003,1097649677.4312024,79320896.61559963,227311236.98721087
2023-04-07,7310238126.021996,227440502.35999998,3452257.9243687843,2058754904.0725374,199221365.429,356168813.07531035,90671472.39550225,30386095.163000003,1970523384.6002326,872529134.0468063,106652121.71740147,96593039.44000249
2023-04-08,5330099512.310259,162291355.20000005,3471272.1162723536,1466814025.7395072,94273922.27700001,222270787.00987753,74956042.90899035,21318379.3182,1510776322.6100445,596431518.0900018,120247941.04608233,64546092.71880023
2023-04-09,10251177316.739592,272252507.68749994,8360563.873735224,2684697767.5352373,172112759.09500006,412712084.5442226,122353753.46501328,50901765.68700001,2724370267.640386,725995441.8546022,55277861.02223964,128180767.6800013
2023-04-10,20843198659.1001,524527461.69599926,19838017.137810063,6032602423.672166,470240728.79599994,995457518.9564834,269158582.0399982,84620865.075,6004724058.637767,1321472043.456806,91858450.21887226,419454655.22220814
2023-04-11,22988929865.04191,469660614.5799996,20310481.74791307,6408910479.795623,413940128.174,993703297.0094517,262836567.51775712,100300468.24649999,6806574051.122386,2046583013.7987561,101060153.15090257,479983304.2728104
2023-04-12,20553350664.081455,480007990.86199963,14569131.628114028,5663731415.91439,380944209.47900003,1057696337.0843277,232656354.43203223,87158831.98909998,6037592870.840443,2109500209.6531687,103472430.78905919,364394774.3799961
2023-04-13,16128304643.120232,360224041.6554996,17636168.108127862,4342801261.4355345,337832655.6770001,722028268.1755378,212899521.97471923,75102015.966,4590857718.759997,1565796675.9779873,64991301.54041922,259390740.52461034
2023-04-14,22021173364.893723,505950933.07999915,19998818.334604234,6530394812.125805,508713977.91999996,1054051960.4838135,294655172.782938,87297541.862,6247947512.844387,1682729739.073391,90208471.71813047,373093768.88238704
2023-04-15,6759208604.675908,209410497.47199997,11010583.421407184,1734212641.7297702,104621534.23799999,333506738.4943308,94023254.76369755,39917887.711500004,1552210583.7867472,1174023650.5600035,40715156.677200034,112625776.32900195
2023-04-16,7930417464.390791,248099225.4289999,22196015.575577162,2231043646.817858,149126178.13099998,389958436.14666545,109914851.42500107,47761872.71080001,1967812873.6855989,1431010110.8443985,39563503.517159164,135365220.78170612
2023-04-17,16789809456.23058,490763057.6844997,25979122.04656608,4579006169.885489,402862955.962,683967564.2205732,203587386.1928162,76986309.09800002,4214615997.575508,2384557972.8139753,109285195.80436209,323090887.52220696
2023-04-18,20096944598.966366,485141219.8199996,22247848.679176793,5943737368.982598,353292370.592,830407225.9327986,242998281.5700441,78151436.9086,5620572506.157399,2965343019.6824603,148819772.9407021,322453872.90481246
2023-04-19,23621314364.36193,681716762.2299992,44909097.287161216,7793983053.443036,628792657.4940002,1404121213.2818363,316914505.13747793,132923191.98019996,6100642097.716736,2006725510.9455378,138426683.52240503,524537402.0555294
2023-04-20,21881555019.48276,523250193.8679997,25300262.844716012,6656808524.28502,474775338.6880001,1002609567.1847541,228217719.78083998,78522459.5875,5684916997.270415,1801019414.017553,114568253.14773929,396334821.4000253
2023-04-21,23289318246.834183,556729787.4734999,23803138.97045122,6518851997.092339,522652355.36999995,1105026862.0481477,452423375.9094184,93597178.00479998,5575023073.3909,1881300324.366659,93337185.61075029,438914399.67720044
2023-04-22,11715005503.207666,306058116.08849996,8769522.207117813,3030336141.473632,131546429.53400001,538938666.173421,224197656.5505088,47939034.662999995,2684447070.3941555,1270357900.0014055,40365857.81736011,167081331.17620206
2023-04-23,11243592916.963516,336145350.74749994,8575438.750423424,3020214400.5909424,137838354.752,633030362.9681039,224078812.03620642,41692797.1426,2787094213.8148627,1598322578.5669982,46370112.97055978,146416214.3472039
2023-04-24,19729592401.927345,540631926.0799999,36927683.30740401,5656335155.519898,305629961.29999995,1069762237.7725255,416395518.5744174,91714853.32070002,5220202538.843301,2058814853.229375,129189517.17269062,296011478.96520424
2023-04-25,17555596215.49654,438577526.5599999,21311589.606047384,5145912228.49796,287991487.216,896910828.3888305,377220178.8650092,86006929.3462,4498208956.48293,2502664469.668551,85705658.40522048,288526205.19600695
2023-04-26,44999343968.285446,1087356870.4049988,90383636.4099417,13476902678.930769,1043301891.0499996,2053744724.6529033,863335644.608404,155733204.9978,12403192677.246204,1820330780.109962,210766194.71700162,802416026.9902275
2023-04-27,35060202588.945145,668617203.3519996,33543826.94469907,9760369558.923508,679449610.9339998,1628450030.9586535,619584446.6920007,131884738.15400003,8577484071.122277,1985773165.4805229,152027149.97260502,686697690.8448112
2023-04-28,18350490744.89218,416740936.7859999,19926361.326941215,4723575915.806406,406061628.097,878908153.5983813,403546028.7744123,88736076.7016,5048360640.003342,1977600022.9673572,88733717.60714899,335482517.83480257
2023-04-29,7704521883.539164,185514018.901,14484469.232586995,1834278782.9755862,95678569.62900001,357449434.18854284,163753737.3512015,39827444.612900004,2112241548.0122855,1244763595.0250015,48194447.29195981,125205291.74400108
2023-04-30,15017865136.6159,438350449.30749977,20649593.730634365,4310041118.141108,223300174.88799995,613152113.080792,300346752.3237084,84486508.96239999,4190272110.7153225,1239346856.4782095,79760180.17967969,261291531.8360049
2023-05-01,21965466283.382584,691579224.2149997,21291352.15699405,7019303442.03467,355392726.102,764137365.6427178,464864033.7816218,102733757.532,6120006364.832859,2084401887.9519148,109590625.30877861,442366935.6052033
2023-05-02,18056959841.42486,527814349.0439999,40589194.13233,5517333961.648549,295800529.4599999,598433810.6999948,429655443.75880706,78056928.248,4676364639.93297,1866100644.9209795,117482565.47963998,324397636.69410115
2023-05-03,24310278086.035954,744403053.6919999,17579516.869905412,6695016186.616937,453416941.8999999,821959799.8815519,541775853.9745121,117373760.21999998,5914594649.707575,1074759714.7988043,141113340.51538002,391204222.00880164
2023-05-04,15071297420.096811,517110190.42399985,20732022.547412455,4061861464.2407665,320210372.588,515889789.8270281,342372045.16001076,72898937.37439999,3767565717.483358,1773942602.8695993,108478537.05750002,208141419.1205029
2023-05-05,20570038882.943516,560887616.9279993,19025368.556103554,5574578067.12777,401349139.9999999,812009262.6982851,418785298.3949211,93262256.1746,5539241203.3512,1301377525.7920156,110361325.8037193,322505256.10601455
2023-05-06,16647214115.502445,485298652.7819998,20793847.821507268,4301417327.4925995,236232005.34399998,648770320.775682,360630160.997216,70485372.10110003,4463440425.984829,1172456787.3975012,84832453.74600048,243752333.52000424
2023-05-07,10761145784.021076,449600207.62999994,17896874.29176594,2950504829.866982,218863459.1,441500512.48832965,235623627.82240516,64345350.15879999,3073707630.9907317,1244592277.035404,69427628.15624987,167712857.59550014
2023-05-08,22446122476.61678,862221716.615999,33538296.903581277,6080257039.254613,455332340.529,930883890.4618275,453523225.4432199,138843839.03149998,5948708044.017776,1181827493.4220061,122750170.50177056,421676644.26559484
2023-05-09,12244115498.809341,540149976.0519999,25267546.645340044,3013517086.3125696,234229715.872,436067788.5684362,241769429.01351082,61645280.4559,3276902697.9991374,1539389522.9430993,54520151.49946971,343076792.4085074
2023-05-10,24515978286.61881,849820692.1420002,60975532.03988453,6915397215.527591,536160333.2739997,964378498.615133,528664036.03681123,105101456.02260001,7015154153.776396,1805207253.5758946,92583180.36940023,405114726.3712079
2023-05-11,17744435704.175285,557953333.3229997,23539308.227984346,4510236520.207169,297073246.728,784265391.89253,346957385.9180152,122418417.2648,4790715060.020022,2234645246.4063845,79194876.22200005,283729847.334002
2023-05-12,20254096618.638535,648714446.8939999,26720007.817207687,5552981058.43935,454884803.66999996,972860935.3172325,372160958.7727182,95233689.65230002,5850806279.408257,2539814536.974184,80552969.57447949,322042238.0252071
2023-05-13,7838306895.315091,253968902.3494999,6573232.937533262,1907707415.0657184,123511570.55,336233134.4000039,141420700.5592031,24735189.352,2063203071.7205927,1749124716.8926914,39868389.02045977,104985423.97279966
2023-05-14,8055659682.426924,338786346.9299999,6849456.054030929,1997610707.608532,138682436.955,350644070.52153784,139084562.33600354,22961973.437200002,2204901188.92735,1556708702.4675992,35966197.016679734,81465988.00859997
2023-05-15,14965559852.026535,511420107.66399974,14362574.45997843,4076761111.8156238,303357139.672,609275596.2877716,360179519.1517171,63074363.385199994,4149894410.1392817,1794114732.4588938,72343045.65461995,174619245.07130235
2023-05-16,12244742334.601377,437634736.5624998,10080269.029070621,3151289554.830915,198492886.111,511418672.52275217,266089914.3990125,57524420.81299999,3727522621.540855,1702148881.3999991,59427127.268299505,141342426.327601
2023-05-17,16090522401.9764,552609945.7020001,13379330.92577226,4468463713.106231,287342400.62799996,706837973.0932907,337722160.6620147,71720505.3452,4624978232.651882,1926347081.735874,77483869.32335947,225400801.9440025
2023-05-18,17592907173.17748,506672262.17599964,11886022.75398913,4566182589.321436,360679820.846,811236225.9864748,396216007.24501365,65765557.21680001,4833360695.1709795,2059335667.4000053,66922660.496719725,223403806.72870454
2023-05-19,10309490290.443565,318953591.60799986,8222580.787869265,2660741803.3615246,241385426.786,477386756.7317895,264207210.6952059,56520085.05950001,2807669588.2990627,2840749134.4304905,42175567.36211943,188135056.8366013
2023-05-20,4391119021.706392,150346264.67199996,2702829.100224002,1415988860.8299065,91934764.073,215060875.44234425,94583710.2602006,20759371.962199993,1059369132.616395,1210005478.4780996,20364553.834080037,67148232.93749964
2023-05-21,7714457625.479994,314150403.5199999,6689396.6517045405,2177213009.4288864,145121199.917,366427094.5507188,169748862.82250327,36460094.224999994,2148261773.360896,2520259739.120003,31580861.505119868,109736158.91669987
2023-05-22,10520716513.636538,432134432.9759997,7576179.409180445,2738589216.570199,241878016.88,490718790.79963464,286380610.0040079,48950676.883,3132752085.2852516,3014018221.5425897,40729413.45266911,172499635.99410033
2023-05-23,12136941339.850601,462593232.6754998,11350208.603813497,3127871959.379181,258227272.222,586985168.170295,312940492.5660133,66943605.7358977,3524463809.8431606,1620337477.8005986,43048262.062679,184392437.01970214
2023-05-24,17213334348.028812,552876874.2385001,14701750.968314275,4659071280.596075,392287281.16499996,841801216.7639568,394962711.5697109,89613310.43420224,5102792795.184941,1748289377.5647988,73905294.27999955,254771062.83300412
2023-05-25,12838644632.810686,478901522.28249985,13709074.872646423,3313678145.58851,255011332.934,613690881.997042,352379703.437304,58364617.52999723,3469624842.8267193,1107044192.7120008,56568974.67379886,169485497.1092005
2023-05-26,10320422349.038115,353514112.0299999,8172955.583366531,2879376679.67632,255944546.95200002,450296903.39375436,269215679.15720356,70669692.694399,2730928822.3563766,1104512928.3840005,47789887.4328985,134632466.70200077
2023-05-27,5168292634.427944,178791187.964,3703317.8967781058,1304846445.6608696,62432748.344000004,220914789.77560368,124400243.1340017,22828947.96799969,1240878345.5737617,868437442.120899,33061538.174638864,62366886.8949998
2023-05-28,14914104715.818333,406835444.13399994,15176904.476050321,4114690995.0497665,320257151.09999996,597800449.8940055,348320207.9113083,64132207.16609842,4623556997.222121,1171681611.5007014,71722143.9653187,195339600.7363028
2023-05-29,13759924384.201242,363260424.07799995,17101217.776732046,3633477299.1573267,244622277.336,552803650.5512602,296148509.47091407,64550764.74959777,3950213917.5565434,1245610732.5319996,56770142.127479136,276253243.22200215
2023-05-30,11165355973.856972,338279182.8179999,12706101.28949442,3172313242.1047945,217389229.7499999,532495030.40977466,310539620.9524147,69286733.20719816,3045706225.056668,2983405491.570804,62953867.17659913,190321624.76400256
2023-05-31,15465113776.98829,395747894.99499995,15100550.974068116,4011594022.8878384,261239549.905,731289867.4087518,374564032.582016,85381137.56120156,4475783748.309753,2090439724.1150947,64816086.58504845,222878646.79400596
2023-06-01,13035104363.210934,384677714.1119998,17518846.420077447,3686096272.416203,237214069.912,630876341.3198153,317066488.4854134,87649314.69930032,3952254047.2671795,1435412499.2666025,55594010.47135919,198299274.01190597
2023-06-02,12908957068.183857,366032625.3499999,27990129.592015807,3319708293.77523,300258321.627,526313121.4742323,329014381.4686075,70695146.63319774,3971296206.15377,2210395630.1678805,60837464.26995946,198885253.71400598
2023-06-03,5771074407.068831,215815680.86799985,12192159.135675421,1269813514.6130586,69538681.272,193037737.94601133,129801908.27030098,32995365.38399952,1567772669.8144794,940113647.4870023,46675118.58953962,74921879.76060024
2023-06-04,7043702239.746908,214542235.91599998,11530431.755364409,1682865866.6390064,87488648.055,236644941.85441056,163508310.61020288,35803587.70009939,1937205351.874374,1251784974.1845005,40086787.950909406,76022382.87700047
2023-06-05,22456342078.343353,699972241.8949997,48645860.41676247,6441912022.630882,466598634.18,906149696.8324277,435325855.9505136,107927597.28640386,6474741854.100351,2285781302.703088,150768993.50128207,379144582.11899996
2023-06-06,24545751547.41732,570916649.4414997,38436057.351421036,6625686662.081591,534404711.662,841475385.671509,524274513.2940182,103810120.93010023,7653274319.222904,2730889956.733178,95920523.62119953,412801655.05040157
2023-06-07,21802320516.793476,440609206.2299997,36722261.46358518,5084906924.837949,400513921.44600004,712367683.1976862,496933298.1060215,88391599.70579971,6563459403.377756,3361939166.4277763,99068553.455119,299198081.09060454
2023-06-08,10477015652.448092,229587733.02999997,10742766.150906999,2682621473.6432314,175601293.592,344439419.2594075,236729616.8654104,36662496.07049826,3294584201.6181083,2827712840.5775757,53751099.99899926,206754810.11320433
2023-06-09,9201814214.368809,240338234.81999993,14810932.483578093,2238922288.3897934,169163632.43100002,311883928.4622062,272365049.9660078,66410909.76579873,2684656719.358534,2397552969.906371,42502128.61287989,226681376.61730185
2023-06-10,19775684926.38564,515902118.0759996,27687842.808465987,5179970462.453575,333726394.645,772164909.4489917,491592790.1912236,133727003.4375079,6197961230.559849,2548726030.8671637,98038028.34415798,338858529.32879305
2023-06-11,8982213028.12553,242432307.21299997,14296032.743753888,2008651155.3988767,104890543.15200001,302320681.4192724,182965684.1157058,37438920.3587991,2547093119.885897,1938191736.8108907,41103799.5563197,125915824.78520088
2023-06-12,9832424629.068462,335848784.8574999,17653456.373588372,2461585997.326746,182537722.62100002,350392289.35934645,270255978.14080185,63695584.68059963,3044426485.0103726,2072497253.6114712,29107261.46649981,334554861.75000185
2023-06-13,14101537047.986792,450254422.0599998,23774146.919597153,3674800268.683648,244170171.68,487913265.01394325,380236040.2728117,77814034.97439873,4546902971.891166,2665085582.223958,40805344.761479676,910795300.852425
2023-06-14,14776179231.865139,504499603.86999977,24633797.8865941,4071860437.329322,273884276.88,502433593.54612136,396688406.30541354,110478332.03520113,4320046176.988565,2161262663.476188,62670046.75063977,710312346.540898
2023-06-15,14952540951.312963,464165851.96499985,34894705.5930563,3650132266.1807895,347157998.002,476788325.0918513,339326225.87801385,96688991.5839995,4432039690.730263,2780219413.854285,50599720.47143965,1030280223.7269086
2023-06-16,17168709677.100183,491527468.079,25694047.95400937,4942149319.761062,411501670.864,525470170.9032069,391240227.4060117,95333348.05130182,5215669678.565271,2312275862.275882,47129901.37433979,958201230.748787
2023-06-17,9830390543.226002,294820352.64799994,10984413.055644684,2665017683.026741,134463609.921,304446212.25489527,257183106.5082064,40439866.08459871,2775222256.393617,1627377594.765697,22829566.42301977,542331680.731198
2023-06-18,7821977273.0282955,288290759.0044999,8461025.134921232,1911787512.783981,106797920.94000001,239949489.18080458,242386219.46340388,25418401.1931995,2405369597.233201,1206019127.219206,19561142.309939943,509416527.47341007
2023-06-19,13656370095.97188,466378303.3199997,15117130.030648626,3806519498.6287136,231511441.796,384716425.2350038,442276203.71281606,73961417.60149959,4232034974.7594132,1821172144.9079936,62768755.91856019,728817300.1120043
2023-06-20,26574506655.003746,788340101.9875,64076169.8504635,7488656127.344869,511430170.728,763714898.7220128,782702166.2235246,143788642.62400296,8511070702.593851,3481371113.6399837,109515732.23562951,1257671914.7762873
2023-06-21,41869917966.17974,1119148838.3564992,146530518.07249814,11707585830.441624,933224332.7629998,1439824382.141204,1154807059.6528683,196543837.47390747,12874892068.303701,4138106202.6355658,106165041.49631916,1357285905.2401729
2023-06-22,20693671706.012985,557262045.6739997,24690463.247999676,5532864126.019009,575746707.7599999,762635478.7504041,686842982.1411115,87148018.66799961,6006322650.078585,3696353762.102573,59880369.545239285,1341970571.9519842
2023-06-23,26610121227.5212,756905540.3984997,24329314.68643595,8178751914.078177,721043263.6279999,1065958944.5161548,800227722.0314128,125894018.2900025,7575792178.999013,4011294761.358982,85947546.95455989,1384011784.9699829
2023-06-24,10304719199.358202,246858429.3399999,17675788.319327272,2856495170.2373986,160456893.58200002,445731942.5114446,315060044.69121003,47990541.24009982,3294529407.726533,3724500450.8466535,27943185.665439837,635261570.8187989
2023-06-25,11181844206.577349,297500705.668,14348677.347444622,3069196829.6041236,177884572.367,499671515.6368568,403132690.0468115,47429341.20259951,3704700815.313657,4208570050.3777485,37755588.03152971,599438385.5706075
2023-06-26,15410650076.532188,457036793.7069999,23934892.204126313,4292568858.1181192,409230124.40500003,571589098.6730063,566823313.2059261,63761249.53999942,5405817091.647011,4842054709.623888,40513131.665159814,1877211957.7319658
2023-06-27,15200095689.971596,554175850.7539998,26951539.093465786,4456026319.342309,338301323.93,556162175.6320044,511324499.4232104,70894243.63880028,5014252206.448303,2914955858.5225677,65575481.14021924,2621849524.1366653
2023-06-28,15320533517.169752,568343068.0024998,43993214.89875108,4563079632.086067,357965645.96,609069013.2528028,519755720.12501496,103098349.04000016,5158457695.091684,3102305287.838546,77942282.6022097,315688540.33640295
2023-06-29,13966019725.621925,476980616.61299986,23506847.003632914,3847981095.3518157,405407785.156,510882731.0136532,409173195.3364166,82416771.01099963,4193855807.6894417,2728162466.0575523,60550508.98126968,321732567.5520111
2023-06-30,30614751101.43043,992724752.4449995,43642112.015908055,9820239178.637281,1078643506.81,1172357663.5333881,812796478.218253,172144921.76800632,9820424535.112946,3235913070.861779,126540978.23327923,712415607.4476094
2023-07-01,5031405981.794419,179955185.76699996,25527381.684072785,1270660083.6869655,101352964.464,201968073.3138357,126983288.50160159,29947898.09799974,1527745883.7136002,1570455356.1725032,30664435.03797014,96165089.1821999
2023-07-02,8898503691.407001,324294319.30799985,20128458.142175753,2472781608.193612,145022816.17000002,334017722.06640303,214919141.7573076,47398955.25479925,2618755266.6999993,1651705491.5176206,39132227.457499996,163564761.27690074
2023-07-03,14283734669.274853,559783644.7749997,45897205.22160871,4017363665.2787576,324659232.9599999,458486566.7171026,350355827.197219,66516531.09139887,4488626757.028243,1730262577.588601,48199330.90807945,268501819.3965016
2023-07-04,11500267043.174896,400393509.9499997,53955003.117928095,3111658727.58825,206574964.124,351792257.1409681,334953515.5732198,47097019.4319993,3613508295.9522943,1770519942.7250757,51876655.24139912,225628788.27100226
2023-07-05,11075092626.957071,341629453.07599974,50246214.5482211,3441466124.6340575,250004036.54000002,392120364.63375324,343048483.61041623,67292197.58149858,3652639582.816249,1455996905.2155008,43001370.02850034,220891325.42400295
2023-07-06,26796360076.05267,867169399.2949996,49222632.27391167,7572630460.064551,539582345.4359999,970481972.3963587,745072803.6780286,132570292.24800283,8245485524.39179,1786085183.6999898,78381978.08760048,455158000.6051963
2023-07-07,12893917407.385368,453290823.5824997,37674708.02404671,3384398237.8446255,330839151.648,541694787.0371234,363881438.84041995,74684818.82349896,3924032677.1149096,2078245575.108172,44716007.658929564,267741599.650006
2023-07-08,5063541925.886191,195286270.12399995,13047858.376316726,1162556080.105738,108173190.348,200607526.37550637,169613347.7065043,23498160.857999835,1298135379.3131363,972678898.7895116,24613724.406379994,111735820.03050014
2023-07-09,5942475233.281436,237888125.65999997,16206718.44796513,1410050456.8525712,88237060.163,209217173.77648693,178866907.48350364,34602069.799999505,1729617550.4043794,1098684715.69901,20255540.824679926,111056825.83460082
2023-07-10,15912112666.304775,626290687.05,51859176.531771265,4391752006.6342745,292271584.90400004,530396894.69421405,430512934.0352194,88449821.02800082,4675068074.7408,1658671771.0811028,60593906.42799878,335384277.9238066
2023-07-11,11088603516.828297,398503961.2109999,43468611.97708164,3145142198.315268,208195741.87600002,390482489.7662423,369009169.88700813,65394188.16879949,3341645134.3647623,1898499858.8031926,51534192.64367891,264957632.2272046
2023-07-12,15502199083.577003,438435658.9899999,42271850.433312885,4427308469.414915,346364006.896,530851109.9018773,449347930.6520192,76807580.80999988,4541413609.02691,1760764281.4726071,67324722.45695,426094525.01510113
2023-07-13,27145851106.707672,904525583.453,56125947.47574322,7470998910.156286,515025314.9999999,870073512.6104952,723448660.5293223,168640981.8097029,8065416243.280107,2525247607.614887,70529745.82373998,709352317.6320047
2023-07-14,20505507320.31574,675324990.1434997,40319028.01855416,5426380110.555303,478507135.625,603046676.517402,641160606.7419881,145406778.66440088,6365724611.451018,2994822965.210471,63736443.0130391,508200988.2464045
2023-07-15,3983860568.479437,160022602.35999998,9412853.671382824,813608632.3184489,84866529.235,126149681.282014,109876143.46240114,21059291.551999737,1176907094.346497,1242955914.309908,16948941.958409976,77804727.8400001
2023-07-16,6323661844.132078,261152184.4659999,17217266.556828234,1578502639.329726,91528479.20700002,252088101.05340856,182284373.6272027,24101620.665999748,1952270890.6362162,1472978979.4649105,30448592.656559713,148343377.38000122
2023-07-17,12535981375.181591,456465555.3215002,25938504.18595334,3329345169.3630533,245289942.712,431900635.9475389,352368983.7832115,83409501.73360024,3791857106.130639,2153377427.371991,42249003.02774965,285805844.54400367
2023-07-18,12399217819.266735,480918827.26,44513080.41072529,3528934611.6752224,184219952.675,386117545.2925026,329686391.30601716,60848073.632899046,3770552745.9741325,1752769731.7917917,56549720.07831063,310722141.21760035
2023-07-19,10660544194.682743,382296531.81949973,15216572.450846564,2833395512.5835524,191452104.82100004,323722636.7269238,296443908.9625231,49788906.99999902,3542569209.2917404,1576481181.5244012,33931382.59676903,322030364.5086022
2023-07-20,14870366123.244091,508094174.5349996,22896960.721282788,4238901584.104483,272963228.394,450486116.7549041,425305818.6516181,87090527.48899986,4841969401.912987,1526537874.9567957,49939290.51214696,225152172.30659997
2023-07-21,7908371089.921954,321925137.19949985,31137213.649439808,1786362587.3687012,188628828.07200003,230884707.75568926,249015907.06560826,51432218.96739946,2400077770.6525884,939366375.7240043,31472010.411599446,139064741.47580007
2023-07-22,4960298623.017379,223692453.2205,5513688.822797318,1070189144.8003626,80805804.121,187408184.6135101,160147715.35970247,26899761.27679979,1519542063.7532709,445705889.7818012,15540416.764284924,75218931.49600042
2023-07-23,7998883932.115629,368094095.31999993,10241264.037169842,1975990046.5977223,122119925.78400001,245916517.3330594,213325139.35960326,43103509.52079971,2605426894.4258165,741737877.022003,26153351.543864854,137766904.75440064
2023-07-24,15208119455.999414,591787163.9019996,31837419.637185764,4033956281.621732,289042129.52,564503832.7417538,424754817.5025224,101849777.72750252,4927424652.510038,1716189706.3195796,44619594.35065566,255160295.17440167
2023-07-25,6788717480.627584,316081776.092,10872494.12410961,1691156359.116477,137802269.721,203825205.2416054,214739616.3100065,40091658.34129953,2271669084.5975895,1133712821.0364046,27720420.475796916,147484562.07679984
2023-07-26,11078778745.987768,447354635.62499994,17502116.369089156,3158645691.703725,198572628.839,354345360.06960315,304363518.5698137,72647046.3199991,3807640827.6574984,1878378132.9359965,59234504.75624491,212694231.7838009
2023-07-27,7701313040.802174,294011162.978,13247349.394189116,2055363769.1836662,165373862.864,222998113.02616984,224534547.79180947,69304139.87679978,2629562987.481784,1455785944.414,48063667.42214396,149133332.32140186
2023-07-28,7646834991.161708,367939340.87999994,7914027.259520142,2342224236.696813,204500550.74400002,247541945.7238654,232401320.56260544,63993967.11999976,2811564410.7027416,1259864304.0580106,31204194.29594971,153541685.17800504
2023-07-29,2936710283.610302,125654972.528,4139311.9743165523,691271795.4895643,40631112.696,84425340.92542161,92988262.45280091,42753831.87499994,970107697.182132,500874473.31020975,9420223.492559971,71373193.43350019
2023-07-30,6078610895.231362,266382885.96499997,13578578.851075698,1763565687.0036628,109370345.457,189778762.794943,160192724.26590413,44554852.45549983,2070043024.9723895,840487822.7736074,20497919.775479592,130870035.69829994
2023-07-31,8115990464.026964,401814703.63399994,16398785.443710197,2364039956.2819,149694972.602,232758337.27400956,210296743.19581187,70345206.55719942,2965276586.4256043,1411813349.0753047,33761514.04512663,129843068.25920074
2023-08-01,16447882829.402027,646050501.7639996,32782047.589852445,4934408047.0536375,393945862.139,609282224.6203356,422278879.5288167,114421410.63000047,6115382780.8470955,1507107199.3750014,61723741.73745057,316519742.6738031
2023-08-02,17769874902.594612,612697829.5024997,18603540.98843048,4891339248.164415,351745339.84,592506354.7409229,464249960.8775224,97226197.10500087,6336063825.895643,2067780975.584584,64321643.10934,391866237.8983004
2023-08-03,8805372082.309015,286104264.79899985,15365473.734834097,2761692491.3203416,215314702.96400002,274315362.49607706,243609092.91841036,65447937.19689936,3126968572.3222766,1535984492.2019973,38808087.630704135,242675770.5539723
2023-08-04,7961061162.947201,299907996.0949999,13929652.452721825,2401840179.6196127,175667597.995,255514555.52610415,220160977.56700617,49250687.64199968,2843374758.286031,1303084281.2748013,41741034.19199988,192464239.6439867
2023-08-05,2753979559.42965,105392994.92500001,4736175.215887047,668603042.5427536,54806084.132,100626978.62427153,87738753.33550014,19577806.74879995,951631963.9854198,583710091.8111264,17159115.07353588,49952021.321999386
2023-08-06,3498533880.6722155,165817314.34849998,6967291.6488237465,833815512.9444472,65451330.227,119796077.39856178,114713705.37700012,21252477.245300002,1257344870.2138577,589963344.6513138,14766336.322434952,93625122.98999515
2023-08-07,10251231799.235014,436025393.0244999,17268711.448393397,3040498348.9553585,205721506.308,352214941.4568423,271158197.8595102,91248293.70299995,3976448606.325925,1540749752.0410004,42888267.89406226,263036381.35046902
2023-08-08,16385184708.378006,461366544.3704998,31746537.541540258,5484334489.132524,356142969.378,565392083.3522583,356434634.60141945,144177241.17820182,6086105588.739031,1900792344.5984917,75501582.2444743,282000420.5009658
2023-08-09,12618203594.468811,445905058.91649973,24453692.048498075,4159264045.663819,241109580.0,382621488.178545,265747426.65230998,110595770.2570005,4398343618.496089,1845776589.503994,47927916.882944375,235189945.34410205
2023-08-10,8016032832.420108,276069533.98599994,11517627.186187446,2472080318.7643647,140763825.89000002,250839063.95125505,189270058.9305053,43759312.64639969,2688649668.2524285,1172839722.2480044,31845468.546675246,151583082.3408052
2023-08-11,6090730695.446891,234133724.40699998,8526358.934452666,1990851650.66912,133724064.65399998,186062750.38009518,143463330.35360357,46974192.431199096,2185697181.992946,806413096.2898055,25891187.25644114,122739069.87970869
2023-08-12,1742866877.148029,85093522.64750001,4939305.841584721,509125805.02324045,41601269.008,54059508.76203919,53211957.7873991,20948958.008999843,706052640.2817465,251974840.76270208,6285286.206883996,37790795.97030003
2023-08-13,2854549441.1243324,156058275.878,6024674.464602468,806217271.2434379,48348112.400000006,92536140.30560014,67682345.22429955,16828380.07999997,1176102928.8779826,349294445.95780534,12804435.352331927,67766830.79390208
2023-08-14,10428031881.014671,552905046.8014998,18729071.60533165,3046516153.384759,195981226.333,375500706.6476258,234674433.42720914,53177855.78749958,4196729628.2366657,1266396221.6479936,43313908.24272349,274894794.4643695
2023-08-15,6670040562.991641,273343762.53549993,25190714.713800948,1945537399.2845492,151021680.39000002,256432277.00886282,152619366.31000286,49786154.0059996,2249026267.670767,876525604.4454025,25990300.51199961,219362552.5439939
2023-08-16,9798932550.429878,429100474.7739998,16563047.850109898,3089526008.99536,200788185.275,341617144.7921235,262195528.20590734,61846351.59679902,3719339263.792391,1193722469.5610032,71430524.84479885,248974013.14500767
2023-08-17,29685829825.440662,1276095884.19,78142244.5250231,10486962699.069439,1270592235.317,1136912435.0387192,681219909.7455361,224058813.86650607,11681993156.527527,1816956552.4409895,156394737.0647354,686389205.9374686
2023-08-18,17019572040.350204,655568440.0159998,64188054.228940055,5552756519.202791,644273107.6399999,578923425.4402478,350194600.4109325,89973920.87570089,6073984964.1126585,2793124956.011989,40423854.31482196,383832491.4585645
2023-08-19,6387556658.151273,209614420.05,16552938.949761683,1882677849.4775069,164284578.326,202169098.57807502,159761849.39800507,24327213.706999432,2203906503.0451465,1849456813.050573,16180432.300799934,113102136.32250094
2023-08-20,4448537561.877097,185906256.7185,9895692.048357427,1497184576.2527993,77142079.1,176921457.17160204,121307791.66100007,23816513.74789969,1501797133.6316974,1266646216.7036138,12850995.630299883,82761330.72180037
2023-08-21,7653058040.087316,388057715.63,19869696.58993742,2437784057.149091,203588199.408,322582100.80156404,187720156.21250677,41207122.32049935,2814886810.1841593,1882337590.2701797,17504956.076399926,148573290.3875023
2023-08-22,10403513233.457596,485071558.3974999,31843376.759510234,3488259054.3855834,245689940.95000002,411029401.9860064,265172107.9026148,57081268.01779902,3332621693.3140974,2175543577.528797,39559068.70391501,200389020.95140347
2023-08-23,13798136240.258196,593046465.5559998,28919192.005236577,4632651944.4392605,373921186.15400004,522827687.7807593,328944374.57392025,96126766.57680118,4991079597.946352,2736857854.9060955,39519826.56791994,269489424.74221104
2023-08-24,9208368598.081234,361132971.10099995,31424260.478145935,3192548947.555212,251051260.992,346218482.1886554,232087814.51341182,55724245.77099859,3179259666.9767013,2178439221.555168,40774698.43608696,167284950.43260264
2023-08-25,8903504779.555353,275128730.29499996,21629783.36815721,3087454153.9452605,313153245.83,341230651.36360353,207989539.99851096,44341172.92319936,2913837781.0614867,1825457839.4895644,44347389.86254492,164412819.22560075
2023-08-26,2006546351.4400852,65900560.1825,7060326.820280886,689749902.5725547,38497777.504,75627494.41440128,49966845.97049952,15685159.3178,641932001.3668004,541722197.7250239,13460238.581939967,33802149.4951999
2023-08-27,2679140816.097082,92294464.184,14534425.12183101,1473609193.0746956,42017598.295,88165421.64850122,70570992.9119996,16357668.756799815,1007051509.50872,849421072.3880157,12589093.55099995,38741748.38819983
2023-08-28,6974372516.62941,248391840.7525,24050110.312683135,2339099125.8276963,166303356.20000002,240611862.70518142,192574707.16350654,41271117.408799276,2600167916.9647493,2047705899.2927792,36246360.90980074,161617893.91440025
2023-08-29,23411287621.280052,664260129.9179997,72176190.80911002,8705530100.569733,776697248.456,901943688.0626025,555082643.0858332,185892614.92800808,8573754382.905481,2548484466.1609807,112633938.74937867,517805830.70189214
2023-08-30,10484915855.757362,319261162.9399998,28567789.907152403,3693550082.7472367,256835783.87500003,426407662.0199301,276376424.3060156,78430680.14160064,3348879086.736812,2144555547.1519759,44479722.18659986,313323318.3790043
2023-08-31,16262506522.857368,532289614.8114998,44094338.6455826,6473251962.193704,443325069.8249999,815844344.669429,400916059.2680191,84548824.81700131,5524140902.427849,2162614152.383984,63273922.965719536,355014771.1220042
2023-09-01,11320931514.429258,431613634.5189997,22494795.258843012,4249151411.461409,341818062.35400003,528181237.07600296,328633589.41311026,56171350.31999867,3964242725.1325274,2237141101.5666685,60630864.49786093,232246033.21580276
2023-09-02,3239508063.2943344,100331487.22500001,15396743.26803711,1000088267.3445132,59991782.462,164442488.0708425,94167034.0334013,28922586.0550997,1144609098.701961,1018688674.3650237,23305067.426679753,64925284.46160023
2023-09-03,4137226212.8000126,192825292.8535,12614866.350440169,1414636901.369132,70687311.136,217210911.09988156,113280285.28190252,24353092.025499627,1648552893.7690349,1042795647.168722,26570044.829919573,71476841.45000014
2023-09-04,5377831713.989318,279082576.215,24764332.582772743,1865393131.7846177,132697215.686,277298301.37319297,183623077.33200523,27324627.670799527,2203367648.979125,1395618516.751913,46155317.8367889,119416957.59160048
2023-09-05,5679794176.638667,224181832.28499997,29373231.938338906,1765931207.9992414,156506991.08200002,316346788.1106928,184090380.7232064,33653815.12889919,2212275340.5945444,1531463844.953974,56098452.559030205,173810814.83940083
2023-09-06,7830405978.817423,395667021.778,42281786.66159997,2637075082.198629,210894019.636,439623019.74785197,247646320.62420663,49725422.55849872,2728324538.984939,1392288016.2220016,89787137.36542352,194255305.4024013
2023-09-07,8217688976.26764,353152314.65199995,43287854.24775685,2941175431.185026,243062397.034,439289337.3461954,237611366.39251494,28920933.57119956,3042366337.962304,1680108379.8216074,76393147.9629606,274888338.37500185
2023-09-08,7804166667.98616,410107201.1884999,38814240.4661604,2778643021.249365,235319471.898,378073837.39795357,235479433.0030088,40759280.382699184,2774785827.786238,1651343951.4319518,67124460.9612629,178044323.4768041
2023-09-09,2086741423.812342,105602640.25,11471247.037807334,521900292.97233194,37431390.355000004,103353062.86538094,61646479.09099968,15896057.780399872,676548600.9095305,576265628.3220265,22251142.014000315,51468634.05839959
2023-09-10,5159781201.661926,234866219.151,24118386.555048008,1645986038.3823533,111748512.16600001,246033392.16055346,162914456.90200168,24754098.67059961,1700127339.904522,1148617007.8540118,42839817.845758975,131687491.90480134
2023-09-11,12991487859.22625,609025879.7654995,53333257.53311636,4746662109.595399,394296630.295,541486287.9729326,448836913.41681415,75582750.50120172,4986219570.863582,1968964995.7664819,86615869.38245565,314422429.8432078
2023-09-12,18382220160.074387,750423215.9070001,57843311.78097743,6302056721.682795,526684372.592,989954447.2569377,672251010.7184294,65180884.24309792,6950022674.06568,3057184541.221974,104752849.40362749,516607128.06010085
2023-09-13,10421985997.115149,322764994.93949956,34796424.609640144,3669046780.862198,215520374.99400002,547039680.8275548,357800118.4436122,38001046.96759888,3817994372.0086603,2191978576.812461,67211981.68101174,378184614.3856045
2023-09-14,12064662497.485394,461908383.13499874,29183996.994008876,3907929139.984736,306089907.568,525969406.2208687,386367259.5920211,61686215.75359941,4307195260.198582,2179985804.305758,88641249.75275852,493779574.0536071
2023-09-15,7897046359.289298,349689051.3699998,38286587.03859878,2843324542.5243387,263915931.312,363426601.2828061,259240386.2625083,56513523.93899918,2953010544.711604,1931639722.6079562,67735448.4809682,247720469.28820267
2023-09-16,4354482321.647644,163312320.93299997,16392658.752429502,1255894951.861914,88309119.744,191115977.82009512,139733907.40870464,34265132.400799826,1550773314.714851,1259282058.5872064,33688545.38841915,130681812.28320117
2023-09-17,3535729169.218792,166959503.19199994,13478932.199119153,1001205876.5323993,74353620.14,170665269.519144,107841720.00900161,33728085.003599614,1240018338.213469,1028737229.8470179,25026077.367359392,98055229.6725005
2023-09-18,15214458551.079508,592666396.0584995,54756339.94948915,5571398242.808713,365917295.52500004,721453992.1694871,440509045.01071554,110720564.91250387,5582779836.360191,2475427399.944565,82075877.7492101,499681437.1335047
2023-09-19,14077497345.2496,467761018.1039993,48302459.16507822,4639085785.278096,295078019.40800005,628826051.8668002,345693934.2724123,75534060.3369984,5011771045.588417,2497080539.224468,94298064.71736448,391240524.1080086
2023-09-20,11187218318.702341,384898218.55199975,29264271.256120984,3933621035.868625,257318055.62500003,572324865.2505765,283044864.10801286,56725004.429998755,3786621596.475702,2376958325.9169636,80404500.46640314,402490329.395909
2023-09-21,10063798107.03194,324395936.4139996,23991812.827814028,3894361056.738471,235064650.48700002,439831264.94430065,279012638.8950115,52477081.93999881,3545456487.128871,2090036216.4464579,78757242.40727784,314846231.96800375
2023-09-22,5465085120.068163,220330693.71399987,20440740.771730084,1619225388.3137362,137141279.536,343912121.6340013,129477699.34500092,33491846.311199695,1972309411.9253967,1537266846.8599887,66006102.58087793,182585443.76190096
2023-09-23,1822617280.6414998,122102284.01600003,6881511.221702836,455333955.7898242,36319290.676,91088100.64912039,55049108.345599584,16787026.308199838,611563680.4310918,530755933.91701883,26469285.348799553,77510352.64800027
2023-09-24,4634470630.681308,253259521.9149999,12738657.968563609,1569113179.1357534,132478719.58500001,242474885.87256104,116278748.63500121,40252375.6991998,1510632784.3784823,700807018.1225061,54821669.44343928,169221532.4358027
2023-09-25,8376818476.495149,402835470.71399957,30353832.99972103,2974321568.7213135,231742904.31000003,411035170.5155899,332723605.79301196,87332945.31680079,3185570510.027464,1907475404.2765794,90076166.44259986,319571226.2698096
2023-09-26,5829895001.646775,185524641.68499982,29719380.626084697,1872020316.9002724,170267349.29,306622444.9166567,193121942.99460387,41017078.79879897,2026878011.3780677,1089737959.4422078,38992741.118459076,210276631.55330345
2023-09-27,11196989924.467224,363645339.4699997,20158982.55345288,4025786678.7260857,322590603.97,488499320.8807315,389128644.92991203,83840011.86160098,4123868677.8620634,1407159171.912396,119095790.27230258,333830564.8700032
2023-09-28,13906794482.37173,367293457.35249907,27482964.24652301,4926932988.616172,393896870.84400004,574637144.4356894,310835156.453113,105958046.22840312,5074932548.447406,1886192423.4241774,213124465.10965672,379767991.6138096
2023-09-29,8942738991.162659,350103040.08099914,18671449.714025505,3180979634.8994956,295249048.66,369716739.9381051,199482738.08320522,86813328.28800112,3199671523.440334,1550472213.1497047,83013134.33799583,324816846.3885033
2023-09-30,2886558341.07168,102271011.16999994,4431221.419731975,815513149.3561693,54775057.063,118345802.65860283,75219296.1899996,20435976.855999824,950152189.4127884,623987702.173027,28298763.858959585,106296854.73040017
2023-10-01,7954585411.967718,356624188.8869998,14297996.267175836,2852402132.9001074,216369641.54,391735580.80107397,243975348.01120317,58388675.39999948,2473837756.3312883,1055282994.3475173,87589071.09728916,287611641.64380175
2023-10-02,18993190121.823986,736591749.3070029,44433272.602203235,6974534821.936696,499547066.65,756689609.582008,564874016.6592157,118423850.81870392,6526527485.379093,2380356765.159586,195328047.54201707,783216176.8045154
2023-10-03,9127552977.826435,284726635.9654992,27422214.496867802,3181331018.0826273,264477600.58,317300113.1331569,211738405.6030075,81507660.29700072,3014856349.6316566,1971157554.30901,87078699.27744426,398120324.3043031
2023-10-04,9390089653.28874,343126827.1885004,25774713.168398697,3329841216.519279,190274935.92000002,356184444.6398437,280562324.17631304,75743782.07559316,3220854832.602172,1612653179.9791932,44697514.53767933,391175894.14400524
2023-10-05,11966372150.13356,368039790.78000015,38647993.33053361,4188602575.5799427,315417969.648,493979571.96689796,446161435.2531129,146731279.85001075,4452466142.544178,1569815650.3952043,90002520.67968273,502446758.41840976
2023-10-06,14514582607.216795,502585036.7574997,35093598.81347609,5250719579.902159,388348708.578,600342634.2154176,519400350.594214,123455610.59870297,5182656762.848982,1868563359.9505823,53022587.95428153,528800180.6925126
2023-10-07,3872630895.335066,140810712.68599993,12942224.507450828,1142146678.0806205,63344891.004,147723693.9199632,129942724.24840197,37281324.47679968,1139532786.9990811,930247944.8119361,24746702.60952003,120859462.81680046
2023-10-08,5925569836.254177,246572284.1074997,15281720.998139845,1909617609.590041,103646671.264,256804094.22956768,252614115.18480688,89297364.78380162,2349414817.653447,1156880793.7768042,34734745.77617042,194568316.91440257
2023-10-09,10474423284.423714,412301326.57449913,34455063.079668604,3896661207.3106937,326025336.052,384662154.6234521,326829944.34881175,148072482.71890324,3563496161.6539984,1548251449.8732045,68044865.02629702,389591318.3529045
2023-10-10,7824934290.446591,263105075.1809995,24042821.19014676,2990938678.6405315,165318395.523,326187018.91720295,229795411.24440867,72684302.98880026,2904687713.9973364,1246751305.4934263,77988717.27468298,324384573.83490604
2023-10-11,12448854803.13472,434725978.3140005,46959136.28691963,4788427316.950424,450026215.24,555050578.3580964,368614159.3061235,143952497.55250216,4721397520.077972,1281762865.62603,84192527.45609161,428562394.4375113
2023-10-12,7060597262.609884,301725131.35999924,28675411.874161463,2454198424.734207,187305779.375,377035677.06975985,183716532.64000383,22982937.59999995,2507527201.609127,1068553671.8897264,68348648.30174923,207903665.2341092
2023-10-13,7682662810.670923,251880197.32199958,21189783.452160425,2741507669.1075473,274624477.632,335901106.52856183,207702441.3352054,55823727.15999974,2770635327.17591,827100033.2093217,85845746.54809965,275656092.8664038
2023-10-14,2547038164.631426,81283035.61000001,8762007.920927234,739069722.5830606,39677011.808,100656206.78079155,75280279.7350001,19829617.071999833,876317235.5602227,314851013.51360685,25078793.68016112,92080367.34000014
2023-10-15,5044889339.217157,194170544.97399986,15353012.75906324,1709489835.4284809,97948294.855,217074204.36160395,143499231.6512021,39128852.78399987,1808783821.8470185,376971178.3348056,43640614.66799985,194490319.62500006
2023-10-16,27362771794.69733,865324448.3365057,99649299.17162225,10803065865.276289,1273726414.1929998,1149101311.7639675,755016657.4874115,231961732.08980608,10297660377.496193,1235437545.876242,158348227.07689556,837481076.0890126
2023-10-17,10497539520.094995,312122684.7079995,43284885.29831925,3786070325.0309005,494999977.17099994,528543877.8767629,331131323.72500676,93212534.9702005,3986681787.25895,308324585.75090325,85277304.03009148,337741197.7588036
2023-10-18,9818153174.769737,251173788.24599984,52962186.23862622,3571707637.6754513,379135662.16,534539143.4888043,334923601.58721876,120026455.64250083,3966630063.4713073,933745642.3222172,61902544.70928065,233193200.3730043
2023-10-19,11015279287.650528,232319518.92399946,38215508.4544463,3984594146.600468,339690045.775,533030372.6307931,386410856.252218,115017491.50300227,4729148114.35482,987134158.5822171,75647061.20714916,406504435.94801015
2023-10-20,19238038167.033157,463056382.1139982,55284484.02605109,7042134935.429925,751299020.599,879326987.7841948,660730903.3338244,176148861.7508046,7914936855.235507,1345000500.9414384,120366519.37980437,518355151.0308122
2023-10-21,8868357253.206999,214089526.3969996,50751762.67346733,3337402946.281344,216377789.47500002,402591887.9893623,321175575.36451125,77722144.55010031,3401087377.7247553,1108969740.366232,58023239.672132015,259683550.92780536
2023-10-22,6892579626.693726,214287486.57499984,37584032.260557234,2617428079.341222,178026717.634,310431816.7809659,264929569.0604995,57453768.3527994,2805900053.617645,1457837084.2725217,44438646.382021055,203072947.6761028
2023-10-23,38064564262.87805,1027102897.7640041,146706718.97034717,14638324661.610313,1901268145.7919993,1720289933.598925,1393670019.1810222,334367662.63480455,15544936615.524092,1857969703.4100003,208179835.26714516,999972086.4665953
2023-10-24,36348785995.756645,1060120505.094007,122402754.3940415,12351537025.977346,1943233840.5749993,1801104027.2557623,1376241748.552301,267763966.38901472,14363267327.758183,2379542680.0299034,196264568.49760798,1013284737.2200013
2023-10-25,17846417523.067535,603399810.9459984,56599186.7833888,7099021617.347439,688806667.9399999,823224937.8710923,693710761.2680382,168521751.44480556,7078430811.665905,1850826662.0697455,120246484.87860171,622592467.0680037
2023-10-26,13389688743.340857,405124691.13899845,33107344.838130455,4773145383.718442,635492345.6699998,737050939.7055063,393006536.86641437,148649727.88950625,5068405472.246194,1147154661.6800907,92811786.0119986,413514236.3015984
2023-10-27,10136675656.223078,357444433.5069995,44480550.94039744,3959962484.5609117,740697924.95,544347436.4675939,298783488.6868232,129357167.57280238,4158365584.46293,869491058.6050572,69791393.01749876,350877335.4375012
2023-10-28,5569699561.583168,275462633.9874997,11887116.603821814,2109591624.9355457,167038612.59600002,319182466.96647424,183649875.42870975,59649157.81559941,2355112503.9872146,423154334.6972169,26998264.39136873,183289772.0262043
2023-10-29,7078455007.296464,246621683.70399946,12619726.862040449,2602979763.58236,199979428.124,335108965.8593058,266845645.59000987,62090201.974898875,2696544987.9246635,760112315.0185325,40631583.05401859,198022003.1469033
2023-10-30,11342459668.36738,339426362.26199937,26633361.16155627,4087455767.4736557,432537654.89100003,630244476.1150459,357988099.4025164,113675954.2580015,4639076167.284451,1261913401.2849236,64247370.08962872,366158169.6148075
2023-10-31,10686911980.48246,293995203.1049987,15946250.612672692,3775959032.926252,258399495.22000003,504339938.09850526,365211671.9920224,93967808.92850202,4049239843.902227,1287996259.5315351,57379250.19991858,400498504.37601346
2023-11-01,19213407196.386322,554328732.6874974,58059833.36929083,7963437676.9618435,665581697.78,826283414.1827711,590712007.4197226,168439785.1220203,6762233341.611282,1075542760.6733248,102517456.33899905,623161082.855033
2023-11-02,16414965877.075062,462627761.4524984,40716630.98934623,7357434388.787603,691832372.14,714909045.6839906,556815779.4289175,154701649.28361088,6584535462.683323,1587990370.4658432,93147930.73643495,525558711.92960465
2023-11-03,12273772641.727129,652340631.1699976,26974408.481639802,6211273868.851795,627130801.353,569799955.6589526,510372010.40863043,130177141.31020428,5324995644.029917,940714016.5485386,93145579.60397618,431263054.7739053
2023-11-04,5515682837.502668,169357749.7739996,14107898.380150847,2642737530.0502567,150653377.77400002,242956905.8080126,238179828.15550828,60617296.22049915,2274484873.602334,601765736.0820123,37203054.68447969,144511357.00620002
2023-11-05,9225330261.440418,343069159.32199913,20445272.985729653,4522876441.814045,330336786.18,431911388.5849541,389811807.9034097,96606192.47950022,3859880469.3147917,1002407989.2177187,53128210.24995984,252285981.0180056
2023-11-06,8095530786.098213,251436548.29399884,21397714.656473424,3615559887.495892,335888298.55,346777033.29425085,280541435.68001187,95826836.0005007,3248423997.6996865,795828474.9617263,68714071.23174916,257272823.4285059
2023-11-07,14056726501.517616,410274382.3379974,34748393.390538506,6068956226.468482,478634389.563,605064405.1164411,478143698.5280179,147685405.02320367,5296082526.522012,1073132930.6800045,123887815.80056281,501344794.915806
2023-11-08,13577876122.36312,369429218.25999784,52030627.205922544,5745760137.867319,447911573.39599997,517601210.4997169,452222483.5755174,153001589.46680272,5001286799.84544,481315082.9856161,109137981.54041873,522047818.11600596
2023-11-09,33639729790.803593,922212195.9679986,142317765.0314579,14266684962.461378,1339400586.4119997,1452699725.1192827,1198084432.585057,327375659.6515175,14048738937.856825,987686994.4766221,247564093.69965664,1125255658.6287184
2023-11-10,13176034785.518225,425490033.4519988,61661854.44218823,5488996265.899698,543852249.222,470462391.81275886,461399152.66801935,172271236.68000492,4793015161.333637,674307102.7926295,174155072.57315996,479998466.7148108
2023-11-11,6968404920.492702,229802327.0189997,32869318.098458778,2591513385.4792275,218595166.02,265023930.6334597,250666239.27741688,83001649.5598988,2461871088.2250075,413055685.6721102,102206824.4401201,260051597.5050066
2023-11-12,5173339592.772719,168266402.6019999,24196518.315299705,1879828659.5984595,127769019.92400002,194169087.70265588,219407476.91801235,53734056.089699276,1785367627.8008611,275068394.1370045,81855931.91436026,200594111.20580098
2023-11-13,11037338630.287151,354062314.23199934,47561799.19557299,4591225276.654849,359684919.36,391184802.4496887,362585608.35103,142002231.43810293,4125164343.594805,459706210.1435201,166313867.5566713,424503603.99681026
2023-11-14,16869329988.224516,572463288.255998,60542731.37258842,7572297135.785422,730247907.485,675893581.2505591,354939239.8664155,268026447.2640056,6346396863.809234,449144624.5747043,141964416.02049917,554229099.5314083
2023-11-15,19417843834.53678,578701548.0639983,66689111.171126105,8592042254.402796,741835726.07,787992019.7753546,556522482.4734225,236560229.57200733,7808385998.812066,489306365.5650998,139226450.00669885,500921915.01031744
2023-11-16,18810933610.936974,540268688.0099988,42962463.99097622,7792578233.0392685,777841711.2329999,683010328.0359746,533596103.5618252,211910005.14320502,7048875590.561015,431289286.70060545,143128560.18959868,547306402.735209
2023-11-17,14040800524.97455,401147474.4669992,46810893.756149136,5836732457.12367,557940267.272,617757619.7327993,417119758.6507228,141019542.00280058,5418126457.160049,180469102.46110418,78757138.72239237,423095790.6875137
2023-11-18,5169798829.160508,186084835.2735,29078590.240899086,1937486945.4336095,133286816.47,256698474.48407438,197338562.95200428,40214217.25419964,1877888136.4692192,105835074.04649818,27660488.57699954,123623291.10590161
2023-11-19,6678601432.93063,199199704.76499984,27349340.180653896,2858484966.8707495,167807188.2,327089071.76290834,286477757.4882073,61771391.3799994,2599809792.3921404,136930201.77259842,14939786.188799951,194944596.7070016
2023-11-20,13677806911.051481,421493024.75199914,81464774.32121527,6393265136.472312,551321572.154,656303677.8644454,476778819.3128134,162252698.1244012,5888022292.831234,239135753.7000038,54090261.93519922,355013006.800012
2023-11-21,19207336814.88344,645449357.7574993,36320160.84735208,8791256819.90607,817631692.8659998,777435067.2064989,615305956.6975145,228964795.20040533,8316161376.091802,295682006.8318004,62060540.158300094,514847265.2610041
2023-11-22,14970857518.05271,396096891.219999,49720306.10071092,6297520128.627777,536789741.168,597744392.7368054,489119906.7471278,145620413.46130103,6037133866.696384,344518739.7821026,47106500.13539943,425463201.4734106
2023-11-23,8147612569.109226,228405376.02599955,28038870.08657916,3424656675.2639,303380128.909,313482733.35751414,269716009.33850724,79284501.61949973,3320010151.979609,227918943.3630025,30290188.824000034,198343085.91780624
2023-11-24,15765144961.970419,550127210.4799995,46958450.455031596,6825697299.205202,779274378.256,691079415.8408843,495943934.24581873,177680555.6888022,6831609528.744571,347956409.0412077,59294305.78559976,355523117.53100926
2023-11-25,3562040735.1634765,160608587.86200002,11670218.600286877,1313414732.9170804,84162813.274,160042881.51538458,113058603.79800029,38730790.74039972,1378071954.8273382,175335853.78589994,13759523.591099937,94812359.7810003
2023-11-26,7579248730.825487,284644830.4449997,18536452.88943008,3221813809.556667,233408249.232,381851712.7196562,273344718.0436083,114352265.29280025,3221902151.489567,272707865.29920447,55848586.84250052,163167546.6684009
2023-11-27,11456935797.275324,401946397.97999936,32616353.466523193,4541248541.655523,440290930.67,504427082.21041846,413938589.81661624,184722536.41800365,4579258177.738098,292666411.1472131,74832524.5056005,291595254.09520483
2023-11-28,13840079939.274303,410656593.703999,37735302.112920724,5995965846.33993,451663479.6,675882632.5911573,438934327.7150175,142997556.61220312,6065857187.195092,398166383.56901014,79012199.52599938,363931624.8124024
2023-11-29,11449645066.904972,351672616.5899992,21446487.086599484,5106047851.073995,360407455.84,588101673.4190046,425405875.7270157,134305668.3930026,3843993734.5624747,372718292.36062264,55867300.22499969,323340475.3560061
2023-11-30,8085601406.773866,289952377.51999956,15990171.954088641,3339457955.749471,273408407.161,378481655.2340883,289325254.3618053,87111690.8299994,3201925617.894622,248819671.2326092,85723533.75960098,253516271.58260658
2023-12-01,15128112972.252188,824725929.3364991,56699736.356353,6154551634.122835,714539950.1400001,735013312.6767606,534363240.9950242,183340261.66700464,4938021934.364919,419411151.72761077,136370752.68599963,389138903.5384082
2023-12-02,9305244887.215326,336963095.23149973,56590719.63889144,3732823364.20867,377988363.9800001,495120635.32044333,311350358.42160547,91874887.4447991,3037266148.363441,296711621.1422012,69689534.33209988,222681952.74750575
2023-12-03,10133030388.84536,282714459.19199944,46096305.388204716,4158340162.2539196,244016962.593,491670359.9833386,334851075.7078075,88133657.61399914,4321212881.459117,223551137.06280127,69440206.15400007,262477395.21360242
2023-12-04,28985554521.862774,810234569.5899972,88903955.19366473,12484942708.945995,1017146670.195,1371682738.3254995,786049021.8278446,284167287.59172434,12147491737.496885,413687735.54441833,165366770.65230256,832267168.4988189
2023-12-05,28902278863.990616,700726900.0599989,97194878.2019826,11872344305.72888,1222558725.008,1253126887.641181,835272755.2200335,384459661.6985114,12568136197.818312,364552519.41599643,170217004.91219243,781648365.4660974
2023-12-06,19131034865.076534,826564808.4824991,54236811.76301224,7261151958.611231,638881425.12,798711668.9819771,616829756.1226504,233466452.64371192,8540379264.177418,258577488.5115955,141367280.37389964,418424169.0036256
2023-12-07,17350258523.941193,469924939.721999,61483153.91949881,7314784404.004412,605395536.2759999,657289765.5301139,476360515.1620203,262855736.16600728,7637821528.283292,257529953.96019608,109434180.78319535,469582452.3110146
2023-12-08,14501091281.160805,423987878.5054992,43505939.640952274,5982838949.9915285,717012409.0,537198009.660213,421639980.4000153,225840000.16161096,6563590827.362767,231993005.37039748,114321091.27160491,406912850.43481827
2023-12-09,9528333196.86058,305676825.05199975,31726188.925644066,3907631690.0137978,261391581.803,344005495.7703861,322046725.01600933,88137462.7447977,3889304894.030181,269393542.15239877,79360971.85840033,211671641.58600435
2023-12-10,5300685589.849509,130523460.27000003,23368300.929548677,1907444567.375143,137579849.625,192923183.11864644,136357518.73600134,59517271.904999204,2173966714.28144,123623723.05799943,43670932.29289765,170046966.34900144


==> data/perp_volume_margin-total.csv <==
date,COIN,STABL3342863E,TOTAL
18-03-20,3.0977677,0,33428633.1
18-03-21,3.037026,0,33428633.04
18-03-22,3.0516344,0,33428633.05
18-03-23,3.0523118,0,33428633.05
18-03-24,2.776539,0,33428632.78
18-03-25,2.6986718,0,33428632.7
18-03-26,1.5979304,0,33428631.6
18-03-27,3.1953738,0,33428633.2
18-03-28,2.426819,0,33428632.43
18-03-29,4.1409836,0,33428634.14
18-03-30,0.3975122,0,33428630.4
18-04-02,2.0600521,0,33428632.06
18-04-03,2.7295206,0,33428632.73
18-04-04,3.370244,0,33428633.37
18-04-05,2.9569385,0,33428632.96
18-04-06,0.6405089,0,33428630.64
18-04-07,1.5810871,0,33428631.58
18-04-08,1.042591,0,33428631.04
18-04-09,0.5569921,0,33428630.56
18-04-10,1.7593267,0,33428631.76
18-04-11,1.2935585,0,33428631.29
18-04-12,3.1371192,0,33428633.14
18-04-13,2.6690673,0,33428632.67
18-04-14,2.3564457,0,33428632.36
18-04-15,2.0426097,0,33428632.04
18-04-16,2.236873,0,33428632.24
18-04-17,2.1548815,0,33428632.15
18-04-18,1.9006231,0,33428631.9
18-04-19,1.6637587,0,33428631.66
18-04-21,2.9935772,0,33428632.99
18-04-22,2.6431055,0,33428632.64
18-04-23,2.1345076,0,33428632.13
18-04-24,4.1357443,0,33428634.14
18-04-25,5.803011,0,33428635.8
18-04-26,3.598461,0,33428633.6
18-04-27,2.8575741,0,33428632.86
18-04-28,2.856273,0,33428632.86
18-04-29,2.2822295,0,33428632.28
18-04-30,2.3691177,0,33428632.37
18-05-01,2.580225,0,33428632.58
18-05-02,1.7940723,0,33428631.79
18-05-03,3.0629138,0,33428633.06
18-05-04,2.6862886,0,33428632.69
18-05-05,2.4481418,0,33428632.45
18-05-06,2.9048763,0,33428632.9
18-05-07,2.974054,0,33428632.97
18-05-08,2.5199383,0,33428632.52
18-05-09,2.1923318,0,33428632.19
18-05-10,2.3118418,0,33428632.31
18-05-11,4.0690045,0,33428634.07
18-05-12,3.7424364,0,33428633.74
18-05-13,2.4895516,0,33428632.49
18-05-14,3.3275315,0,33428633.33
18-05-15,2.2603415,0,33428632.26
18-05-16,2.7508657,0,33428632.75
18-05-17,0.7578619,0,33428630.76
18-05-18,1.90889,0,33428631.91
18-05-19,1.3892032,0,33428631.39
18-05-20,1.688532,0,33428631.69
18-05-21,0.7478289,0,33428630.75
18-05-22,1.614189,0,33428631.61
18-05-23,4.2401518,0,33428634.24
18-05-24,3.5512266,0,33428633.55
18-05-25,2.5254554,0,33428632.53
18-05-26,1.58328,0,33428631.58
18-05-27,1.5878309,0,33428631.59
18-05-28,2.0936549,0,33428632.09
18-05-29,2.5191258,0,33428632.52
18-05-30,2.2664174,0,33428632.27
18-05-31,2.0444672,0,33428632.04
18-06-01,2.0652091,0,33428632.07
18-06-02,1.6294355,0,33428631.63
18-06-03,1.4583698,0,33428631.46
18-06-04,2.1076547,0,33428632.11
18-06-05,2.4135176,0,33428632.41
18-06-06,2.1234353,0,33428632.12
18-06-07,1.6492531,0,33428631.65
18-06-08,1.5125934,0,33428631.51
18-06-09,1.298236,0,33428631.3
18-06-10,4.350396,0,33428634.35
18-06-11,1.8168297,0,33428631.82
18-06-12,0.8086252,0,33428630.81
18-06-13,2.2661576,0,33428632.27
18-06-14,3.2131523,0,33428633.21
18-06-15,1.2979149,0,33428631.3
18-06-16,1.6234628,0,33428631.62
18-06-17,1.13018,0,33428631.13
18-06-18,1.8241678,0,33428631.82
18-06-19,1.5716339,0,33428631.57
18-06-20,2.0958981,0,33428632.1
18-06-21,1.2594158,0,33428631.26
18-06-22,4.251639,0,33428634.25
18-06-23,0.85788934,0,33428630.86
18-06-24,0.65144026,0,33428630.65
18-06-25,0.6142484,0,33428630.61
18-06-26,1.7281367,0,33428631.73
18-06-27,1.7248412,0,33428631.72
18-06-28,1.8580659,0,33428631.86
18-06-29,2.3202634,0,33428632.32
18-06-30,1.8265183,0,33428631.83
18-07-01,1.3336086,0,33428631.33
18-07-02,1.9073357,0,33428631.91
18-07-03,1.5155439,0,33428631.52
18-07-04,0.8706797,0,33428630.87
18-07-05,2.6435814,0,33428632.64
18-07-06,1.7394623,0,33428631.74
18-07-07,1.5593855,0,33428631.56
18-07-08,1.1371181,0,33428631.14
18-07-09,1.3231322,0,33428631.32
18-07-10,2.4367142,0,33428632.44
18-07-11,0.6681602,0,33428630.67
18-07-12,2.3249047,0,33428632.32
18-07-13,1.7783864,0,33428631.78
18-07-14,1.3418656,0,33428631.34
18-07-15,1.3143684,0,33428631.31
18-07-16,2.9582093,0,33428632.96
18-07-17,4.0876393,0,33428634.09
18-07-18,4.9264737,0,33428634.93
18-07-19,3.252965,0,33428633.25
18-07-20,4.0457677,0,33428634.05
18-07-21,2.0779904,0,33428632.08
18-07-22,2.9536538,0,33428632.95
18-07-23,4.3946163,0,33428634.39
18-07-24,7.558023,0,33428637.56
18-07-25,5.8509184,0,33428635.85
18-07-26,4.793772,0,33428634.79
18-07-27,4.7123937,0,33428634.71
18-07-28,2.33838,0,33428632.34
18-07-29,2.692763,0,33428632.69
18-07-30,5.0600207,0,33428635.06
18-07-31,5.8080256,0,33428635.81
18-08-01,4.453931,0,33428634.45
18-08-02,3.2024494,0,33428633.2
18-08-03,3.2010614,0,33428633.2
18-08-06,3.4376753,0,33428633.44
18-08-07,4.5482025,0,33428634.55
18-08-08,5.589386,0,33428635.59
18-08-09,3.8831693,0,33428633.88
18-08-10,4.434064,0,33428634.43
18-08-11,3.0369933,0,33428633.04
18-08-12,2.602525,0,33428632.6
18-08-13,3.0017674,0,33428633
18-08-14,4.415454,0,33428634.42
18-08-15,5.401854,0,33428635.4
18-08-16,3.7634578,0,33428633.76
18-08-17,3.5305016,0,33428633.53
18-08-18,2.4388915,0,33428632.44
18-08-19,2.2822116,0,33428632.28
18-08-20,2.9472607,0,33428632.95
18-08-21,2.9270257,0,33428632.93
18-08-22,2.7826573,0,33428632.78
18-08-23,0.8467684,0,33428630.85
18-08-24,0.81831085,0,33428630.82
18-08-25,0.77783834,0,33428630.78
18-08-26,0.8722594,0,33428630.87
18-08-27,0.8181668,0,33428630.82
18-08-28,1.04990496,0,33428631.05
18-08-29,2.7793165,0,33428632.78
18-08-30,3.7263685,0,33428633.73
18-08-31,2.9341202,0,33428632.93
18-09-01,2.537836,0,33428632.54
18-09-02,3.4257106,0,33428633.43
18-09-03,2.585212,0,33428632.59
18-09-04,2.6363474,0,33428632.64
18-09-05,4.6198605,0,33428634.62
18-09-06,4.4516285,0,33428634.45
18-09-07,2.8270374,0,33428632.83
18-09-08,2.167302,0,33428632.17
18-09-09,1.8483223,0,33428631.85
18-09-10,1.9495596,0,33428631.95
18-09-11,2.2059604,0,33428632.21
18-09-12,1.9459713,0,33428631.95
18-09-13,2.592608,0,33428632.59
18-09-14,2.4495875,0,33428632.45
18-09-15,1.2144458,0,33428631.21
18-09-16,1.2852183,0,33428631.29
18-09-17,2.602983,0,33428632.6
18-09-18,1.7699196,0,33428631.77
18-09-19,2.819258,0,33428632.82
18-09-20,1.615008,0,33428631.62
18-09-21,2.5337585,0,33428632.53
18-09-22,1.6096481,0,33428631.61
18-09-23,1.0168805,0,33428631.02
18-09-24,1.6489001,0,33428631.65
18-09-25,2.721233,0,33428632.72
18-09-26,1.8019642,0,33428631.8
18-09-27,1.9269637,0,33428631.93
18-09-28,2.921853,0,33428632.92
18-09-29,1.7148557,0,33428631.71
18-09-30,1.1929124,0,33428631.19
18-10-01,1.6358881,0,33428631.64
18-10-02,1.4014007,0,33428631.4
18-10-03,1.5397667,0,33428631.54
18-10-04,1.6666438,0,33428631.67
18-10-05,1.1560118,0,33428631.16
18-10-06,0.5782213,0,33428630.58
18-10-07,0.6831973,0,33428630.68
18-10-08,1.246963,0,33428631.25
18-10-09,0.7721321,0,33428630.77
18-10-10,1.4994016,0,33428631.5
18-10-11,1.6255448,0,33428631.63
18-10-12,1.1402778,0,33428631.14
18-10-13,0.56530874,0,33428630.57
18-10-14,1.0028276,0,33428631
18-10-15,3.8044198,0,33428633.8
18-10-16,1.3468984,0,33428631.35
18-10-17,0.71093146,0,33428630.71
18-10-18,1.1131785,0,33428631.11
18-10-19,0.6206481,0,33428630.62
18-10-20,0.46850963,0,33428630.47
18-10-21,0.60409075,0,33428630.6
18-10-22,0.68720346,0,33428630.69
18-10-23,0.64999,0,33428630.65
18-10-24,0.8351785,0,33428630.84
18-10-25,0.75586394,0,33428630.76
18-10-26,0.77338534,0,33428630.77
18-10-27,0.32023616,0,33428630.32
18-10-28,0.3821642,0,33428630.38
18-10-29,1.4802982,0,33428631.48
18-10-30,0.62113744,0,33428630.62
18-10-31,1.03855566,0,33428631.04
18-11-01,0.527607068,0,33428630.53
18-11-02,0.779817385,0,33428630.78
18-11-03,0.418518243,0,33428630.42
18-11-04,1.079190784,0,33428631.08
18-11-05,0.680611418,0,33428630.68
18-11-06,1.008332348,0,33428631.01
18-11-07,1.199491673,0,33428631.2
18-11-08,1.340385487,0,33428631.34
18-11-09,1.238135388,0,33428631.24
18-11-10,0.463914785,0,33428630.46
18-11-11,0.769461393,0,33428630.77
18-11-12,0.976781774,0,33428630.98
18-11-13,1.362635923,0,33428631.36
18-11-14,5.164977188,0,33428635.16
18-11-15,3.649588056,0,33428633.65
18-11-16,1.716661902,0,33428631.72
18-11-17,0.854000974,0,33428630.85
18-11-18,0.935728658,0,33428630.94
18-11-19,5.232596594,0,33428635.23
18-11-20,6.489034529,0,33428636.49
18-11-21,3.427936186,0,33428633.43
18-11-22,1.921494762,0,33428631.92
18-11-23,2.602839427,0,33428632.6
18-11-24,2.444429081,0,33428632.44
18-11-25,3.937118449,0,33428633.94
18-11-26,3.724730922,0,33428633.72
18-11-27,2.530303445,0,33428632.53
18-11-28,3.147203385,0,33428633.15
18-11-29,2.592414278,0,33428632.59
18-11-30,2.584621533,0,33428632.58
18-12-01,1.640007226,0,33428631.64
18-12-02,1.787717143,0,33428631.79
18-12-03,1.946640833,0,33428631.95
18-12-04,1.935438543,0,33428631.94
18-12-05,1.775227694,0,33428631.78
18-12-06,2.752500327,0,33428632.75
18-12-07,2.74702412,0,33428632.75
18-12-08,1.640458252,0,33428631.64
18-12-09,1.456049836,0,33428631.46
18-12-10,1.601479252,0,33428631.6
18-12-11,1.214535628,0,33428631.21
18-12-12,1.211304596,0,33428631.21
18-12-13,1.424958947,0,33428631.42
18-12-14,1.534717205,0,33428631.53
18-12-15,1.009379912,0,33428631.01
18-12-16,1.025714809,0,33428631.03
18-12-17,2.149020224,0,33428632.15
18-12-18,2.155549689,0,33428632.16
18-12-19,3.567662389,0,33428633.57
18-12-20,3.971033581,0,33428633.97
18-12-21,3.040476656,0,33428633.04
18-12-22,1.679230812,0,33428631.68
18-12-23,1.493373773,0,33428631.49
18-12-24,2.197149516,0,33428632.2
18-12-25,2.012586318,0,33428632.01
18-12-26,1.432364329,0,33428631.43
18-12-27,1.395029145,0,33428631.4
18-12-28,1.551174941,0,33428631.55
18-12-29,1.271259149,0,33428631.27
18-12-30,1.231465521,0,33428631.23
18-12-31,0.980145097,0,33428630.98
19-01-01,0.906081821,0,33428630.91
19-01-02,1.079363379,0,33428631.08
19-01-03,0.885286874,0,33428630.89
19-01-04,0.911162826,0,33428630.91
19-01-05,0.746210516,0,33428630.75
19-01-06,1.077792414,0,33428631.08
19-01-07,0.955246762,0,33428630.96
19-01-08,1.303993157,0,33428631.3
19-01-09,0.152544637,0,33428630.15
19-01-10,1.589928597,0,33428631.59
19-01-11,1.018035803,0,33428631.02
19-01-12,0.549245001,0,33428630.55
19-01-13,0.805525541,0,33428630.81
19-01-14,0.943978994,0,33428630.94
19-01-15,0.827228913,0,33428630.83
19-01-16,0.863786004,0,33428630.86
19-01-17,0.946974775,0,33428630.95
19-01-18,0.66098069,0,33428630.66
19-01-19,0.750148724,0,33428630.75
19-01-20,1.021780095,0,33428631.02
19-01-21,0.767129817,0,33428630.77
19-01-22,1.153556001,0,33428631.15
19-01-23,0.909938983,0,33428630.91
19-01-24,0.725916628,0,33428630.73
19-01-25,0.773793985,0,33428630.77
19-01-26,0.831617956,0,33428630.83
19-01-27,0.795018952,0,33428630.8
19-01-28,1.61025992,0,33428631.61
19-01-29,1.002653809,0,33428631
19-01-30,0.938649346,0,33428630.94
19-01-31,0.747429434,0,33428630.75
19-02-01,0.883277127,0,33428630.88
19-02-02,0.732102856,0,33428630.73
19-02-03,0.766823133,0,33428630.77
19-02-04,0.554841683,0,33428630.55
19-02-05,0.436447625,0,33428630.44
19-02-06,0.933494468,0,33428630.93
19-02-07,0.332474613,0,33428630.33
19-02-08,1.764650369,0,33428631.76
19-02-09,0.667290768,0,33428630.67
19-02-10,0.731794115,0,33428630.73
19-02-11,0.746880998,0,33428630.75
19-02-12,0.868519937,0,33428630.87
19-02-13,0.651418868,0,33428630.65
19-02-14,0.593517377,0,33428630.59
19-02-15,0.728047706,0,33428630.73
19-02-16,0.627771163,0,33428630.63
19-02-17,1.024680199,0,33428631.02
19-02-18,2.884747833,0,33428632.88
19-02-19,2.064179175,0,33428632.06
19-02-20,1.253769753,0,33428631.25
19-02-21,1.219922084,0,33428631.22
19-02-22,1.03243595,0,33428631.03
19-02-23,1.766305072,0,33428631.77
19-02-24,2.483719524,0,33428632.48
19-02-25,1.115909889,0,33428631.12
19-02-26,0.871357363,0,33428630.87
19-02-27,1.163054399,0,33428631.16
19-02-28,1.176625813,0,33428631.18
19-03-01,0.569934723,0,33428630.57
19-03-02,0.543690084,0,33428630.54
19-03-03,0.506061978,0,33428630.51
19-03-04,1.247287415,0,33428631.25
19-03-05,1.429508803,0,33428631.43
19-03-06,0.862067492,0,33428630.86
19-03-07,1.041708009,0,33428631.04
19-03-08,1.208191306,0,33428631.21
19-03-09,1.272076529,0,33428631.27
19-03-10,0.591758426,0,33428630.59
19-03-11,0.950863986,0,33428630.95
19-03-12,1.035733249,0,33428631.04
19-03-13,0.685553013,0,33428630.69
19-03-14,0.891770614,0,33428630.89
19-03-15,0.802158829,0,33428630.8
19-03-16,1.430528327,0,33428631.43
19-03-17,0.725080893,0,33428630.73
19-03-18,1.048543889,0,33428631.05
19-03-19,0.914888571,0,33428630.91
19-03-20,1.178584019,0,33428631.18
19-03-21,1.5375718,0,33428631.54
19-03-22,0.63327208,0,33428630.63
19-03-23,0.608644436,0,33428630.61
19-03-24,0.483056397,0,33428630.48
19-03-25,1.116623362,0,33428631.12
19-03-26,0.665566776,0,33428630.67
19-03-27,1.433565985,0,33428631.43
19-03-28,0.612006531,0,33428630.61
19-03-29,1.660920316,0,33428631.66
19-03-30,1.120704151,0,33428631.12
19-03-31,0.432364299,0,33428630.43
19-04-01,1.265191657,0,33428631.27
19-04-02,5.364645716,0,33428635.36
19-04-03,5.626047645,0,33428635.63
19-04-04,3.430051692,0,33428633.43
19-04-05,2.137634224,0,33428632.14
19-04-06,2.357335242,0,33428632.36
19-04-07,2.368488781,0,33428632.37
19-04-08,2.853579487,0,33428632.85
19-04-09,2.154558845,0,33428632.15
19-04-10,2.521760929,0,33428632.52
19-04-11,2.716904814,0,33428632.72
19-04-12,1.716550856,0,33428631.72
19-04-13,1.001384749,0,33428631
19-04-14,1.078296629,0,33428631.08
19-04-15,1.678288716,0,33428631.68
19-04-16,1.579688574,0,33428631.58
19-04-17,1.413520575,0,33428631.41
19-04-18,1.46777019,0,33428631.47
19-04-19,1.459855859,0,33428631.46
19-04-20,1.19306399,0,33428631.19
19-04-21,1.391626502,0,33428631.39
19-04-22,1.91893876,0,33428631.92
19-04-23,2.769213478,0,33428632.77
19-04-24,2.80002501,0,33428632.8
19-04-25,2.771824983,0,33428632.77
19-04-26,3.03198246,0,33428633.03
19-04-27,0.972904209,0,33428630.97
19-04-28,1.175976859,0,33428631.18
19-04-29,1.378835585,0,33428631.38
19-04-30,1.52699736,0,33428631.53
19-05-01,1.353194728,0,33428631.35
19-05-02,1.732505743,0,33428631.73
19-05-03,4.662343595,0,33428634.66
19-05-04,3.652779639,0,33428633.65
19-05-05,2.299170651,0,33428632.3
19-05-06,2.622886445,0,33428632.62
19-05-07,3.827538623,0,33428633.83
19-05-08,2.589776487,0,33428632.59
19-05-09,2.962895105,0,33428632.96
19-05-10,4.49972738,0,33428634.5
19-05-11,8.646063512,0,33428638.65
19-05-12,9.144339845,0,33428639.14
19-05-13,8.167488857,0,33428638.17
19-05-14,7.575468889,0,33428637.58
19-05-15,5.401396638,0,33428635.4
19-05-16,5.243559313,0,33428635.24
19-05-17,6.449177991,0,33428636.45
19-05-18,2.846520216,0,33428632.85
19-05-19,5.489817133,0,33428635.49
19-05-20,5.680875876,0,33428635.68
19-05-21,3.510499638,0,33428633.51
19-05-22,3.70654445,0,33428633.71
19-05-23,3.690908444,0,33428633.69
19-05-24,3.165273448,0,33428633.17
19-05-25,1.967090217,0,33428631.97
19-05-26,3.927443535,0,33428633.93
19-05-27,4.2288608,0,33428634.23
19-05-28,2.856157248,0,33428632.86
19-05-29,3.108318989,0,33428633.11
19-05-30,5.47181933,0,33428635.47
19-05-31,3.350137386,0,33428633.35
19-06-01,1.807275146,0,33428631.81
19-06-02,2.319525413,0,33428632.32
19-06-03,4.391959677,0,33428634.39
19-06-04,5.695581977,0,33428635.7
19-06-05,3.721389315,0,33428633.72
19-06-06,3.304344533,0,33428633.3
19-06-07,3.027398316,0,33428633.03
19-06-08,2.038112336,0,33428632.04
19-06-09,2.758472394,0,33428632.76
19-06-10,3.115079389,0,33428633.12
19-06-11,2.491568032,0,33428632.49
19-06-12,3.091546064,0,33428633.09
19-06-13,2.399658609,0,33428632.4
19-06-14,2.843903099,0,33428632.84
19-06-15,2.288076951,0,33428632.29
19-06-16,4.388622143,0,33428634.39
19-06-17,4.183996047,0,33428634.18
19-06-18,4.36362356,0,33428634.36
19-06-19,2.573666426,0,33428632.57
19-06-20,3.737779809,0,33428633.74
19-06-21,5.020678226,0,33428635.02
19-06-22,10.02511359,0,133428630
19-06-23,5.437241417,0,33428635.44
19-06-24,4.506755779,0,33428634.51
19-06-25,6.784110868,0,33428636.78
19-06-26,14.59456721,0,133428634.6
19-06-27,13.98867177,0,133428634
19-06-28,7.54911509,0,33428637.55
19-06-29,5.448854624,0,33428635.45
19-06-30,6.489619536,0,33428636.49
19-07-01,7.177619984,0,33428637.18
19-07-02,7.67636507,0,33428637.68
19-07-03,8.307174187,0,33428638.31
19-07-04,5.745064759,0,33428635.75
19-07-05,5.534710775,0,33428635.53
19-07-06,4.749237378,0,33428634.75
19-07-07,3.70323763,0,33428633.7
19-07-08,4.574160151,0,33428634.57
19-07-09,6.675639295,0,33428636.68
19-07-10,9.714344911,0,33428639.71
19-07-11,8.250102494,0,33428638.25
19-07-12,4.949155569,0,33428634.95
19-07-13,5.194889687,0,33428635.19
19-07-14,6.243272464,0,33428636.24
19-07-15,6.527535259,0,33428636.53
19-07-16,7.480811385,0,33428637.48
19-07-17,6.101759342,0,33428636.1
19-07-18,6.359747409,0,33428636.36
19-07-19,4.717729526,0,33428634.72
19-07-20,3.703184658,0,33428633.7
19-07-21,2.989274533,0,33428632.99
19-07-22,3.560179394,0,33428633.56
19-07-23,3.871985068,0,33428633.87
19-07-24,3.181130783,0,33428633.18
19-07-25,2.022842422,0,33428632.02
19-07-26,1.778857377,0,33428631.78
19-07-27,2.398909925,0,33428632.4
19-07-28,2.367876223,0,33428632.37
19-07-29,2.451590821,0,33428632.45
19-07-30,2.524830615,0,33428632.52
19-07-31,2.929242458,0,33428632.93
19-08-01,3.028213807,0,33428633.03
19-08-02,3.060243929,0,33428633.06
19-08-03,2.835522073,0,33428632.84
19-08-04,3.440872692,0,33428633.44
19-08-05,5.613176978,0,33428635.61
19-08-06,6.319531242,0,33428636.32
19-08-07,5.912904519,0,33428635.91
19-08-08,4.733072314,0,33428634.73
19-08-09,3.590414341,0,33428633.59
19-08-10,3.499651406,0,33428633.5
19-08-11,2.374286557,0,33428632.37
19-08-12,1.936018105,0,33428631.94
19-08-13,3.493192176,0,33428633.49
19-08-14,5.683921347,0,33428635.68
19-08-15,6.885744963,0,33428636.89
19-08-16,5.978335493,0,33428635.98
19-08-17,2.741634713,0,33428632.74
19-08-18,2.345213737,0,33428632.35
19-08-19,3.176141389,0,33428633.18
19-08-20,3.007487335,0,33428633.01
19-08-21,4.736646212,0,33428634.74
19-08-22,3.650530574,0,33428633.65
19-08-23,2.651748901,0,33428632.65
19-08-24,2.821445069,0,33428632.82
19-08-25,2.850173594,0,33428632.85
19-08-26,3.590635889,0,33428633.59
19-08-27,2.745738893,0,33428632.75
19-08-28,4.014178863,0,33428634.01
19-08-29,2.804758455,0,33428632.8
19-08-30,2.220202705,0,33428632.22
19-08-31,1.517567347,0,33428631.52
19-09-01,1.495676039,0,33428631.5
19-09-02,3.611653925,0,33428633.61
19-09-03,4.12437007,0,33428634.12
19-09-04,4.014258543,0,33428634.01
19-09-05,2.656694172,0,33428632.66
19-09-06,4.544714375,0,33428634.54
19-09-07,1.909930493,0,33428631.91
19-09-08,1.951937502,0,33428631.95
19-09-09,3.825680275,0,33428633.83
19-09-10,2.657105546,0,33428632.66
19-09-11,3.065362598,0,33428633.07
19-09-12,2.690139209,0.077679487,33428632.77
19-09-13,2.212242472,0.199174943,33428632.41
19-09-14,1.804516173,0.213730113,33428632.02
19-09-15,1.199546843,0.211694766,33428631.41
19-09-16,2.503510495,0.202136257,33428632.71
19-09-17,2.058289057,0.229752252,33428632.29
19-09-18,1.692944549,0.210985463,33428631.9
19-09-19,3.931342949,0.270074192,33428634.2
19-09-20,1.830698906,0.237261036,33428632.07
19-09-21,1.803690511,0.237262323,33428632.04
19-09-22,1.897895332,0.242860174,33428632.14
19-09-23,3.215332811,0.316636417,33428633.53
19-09-24,7.974240371,0.635016506,33428638.61
19-09-25,4.603301549,0.406488264,33428635.01
19-09-26,4.723022736,0.484140527,33428635.21
19-09-27,2.82430859,0.327256587,33428633.15
19-09-28,1.996198252,0.277175283,33428632.27
19-09-29,2.061223813,0.289237584,33428632.35
19-09-30,3.885834108,0.450665843,33428634.34
19-10-01,3.100774861,0.325069097,33428633.43
19-10-02,1.724323342,0.253313549,33428631.98
19-10-03,2.192832834,0.274803421,33428632.47
19-10-04,1.892312673,0.231079548,33428632.12
19-10-05,1.385687846,0.245754977,33428631.63
19-10-06,2.46489662,0.329102882,33428632.79
19-10-07,3.146040737,0.513811037,33428633.66
19-10-08,1.995609162,0.365216476,33428632.36
19-10-09,3.312899274,0.560205344,33428633.87
19-10-10,2.003237861,0.378909061,33428632.38
19-10-11,3.288471053,0.570894417,33428633.86
19-10-12,1.031064856,0.313428874,33428631.34
19-10-13,1.833375912,0.362603156,33428632.2
19-10-14,1.558790664,0.517453606,33428632.08
19-10-15,2.097371211,0.703765179,33428632.8
19-10-16,1.963183025,0.562876173,33428632.53
19-10-17,1.558152612,0.470841572,33428632.03
19-10-18,2.330743989,7.851280382,133428630.2
19-10-19,1.760854881,0.620028836,33428632.38
19-10-20,2.445236558,0.646478146,33428633.09
19-10-21,1.877774702,0.491518107,33428632.37
19-10-22,2.221049052,0.557326914,33428632.78
19-10-23,3.78943857,0.809763344,33428634.6
19-10-24,1.608672954,0.494481818,33428632.1
19-10-25,6.132972956,1.42827871,33428637.56
19-10-26,10.20328501,2.291078434,133428632.5
19-10-27,5.453307731,1.559117467,33428637.01
19-10-28,4.349404198,1.434220986,33428635.78
19-10-29,3.899284377,1.174081371,33428635.07
19-10-30,3.300228016,0.902459963,33428634.2
19-10-31,3.500880432,0.904349803,33428634.41
19-11-01,2.583247215,0.805469769,33428633.39
19-11-02,1.439512743,0.525708566,33428631.97
19-11-03,1.713247371,0.695476743,33428632.41
19-11-04,2.401825471,0.849662988,33428633.25
19-11-05,2.457340257,1.059266846,33428633.52
19-11-06,1.776070766,0.689257853,33428632.47
19-11-07,1.940970326,0.713503966,33428632.65
19-11-08,3.832168465,1.332476907,33428635.16
19-11-09,1.301425035,0.588993587,33428631.89
19-11-10,2.067560412,0.823656081,33428632.89
19-11-11,2.558397706,0.989631632,33428633.55
19-11-12,2.495884062,0.948008654,33428633.44
19-11-13,1.233032592,0.514076431,33428631.75
19-11-14,1.904793942,0.752739932,33428632.66
19-11-15,3.050430949,1.220584678,33428634.27
19-11-16,0.899612296,0.413149846,33428631.31
19-11-17,1.498466766,0.613585756,33428632.11
19-11-18,2.85150032,1.010480028,33428633.86
19-11-19,2.302522524,0.901641827,33428633.2
19-11-20,1.753324313,0.707127564,33428632.46
19-11-21,3.571800878,1.37382245,33428634.95
19-11-22,6.838796489,2.691958664,33428639.53
19-11-23,2.154680381,1.021125808,33428633.18
19-11-24,3.14936041,1.268823257,33428634.42
19-11-25,5.605855323,2.375389659,33428637.98
19-11-26,2.950484378,1.387752749,33428634.34
19-11-27,4.151788053,2.238964198,33428636.39
19-11-28,2.301998394,1.299809994,33428633.6
19-11-29,2.655228621,1.439925877,33428634.1
19-11-30,1.805319328,1.073926804,33428632.88
19-12-01,2.6646397,1.447594026,33428634.11
19-12-02,2.115095258,1.051565459,33428633.17
19-12-03,1.384678259,0.61957441,33428632
19-12-04,3.694416452,1.983718245,33428635.68
19-12-05,2.65826777,1.303171454,33428633.96
19-12-06,2.291631037,1.027938258,33428633.32
19-12-07,1.142093286,0.625213642,33428631.77
19-12-08,1.245850039,0.636684122,33428631.88
19-12-09,2.553116037,1.004276101,33428633.56
19-12-10,1.846624701,0.363021897,33428632.21
19-12-11,1.297926491,0.703642328,33428632
19-12-12,2.001572955,1.017348146,33428633.02
19-12-13,1.072415524,0.584029647,33428631.66
19-12-14,1.409262591,0.696517049,33428632.11
19-12-15,1.444158393,0.63319493,33428632.08
19-12-16,2.180688752,0.823680849,33428633
19-12-17,2.689217915,1.117876577,33428633.81
19-12-18,4.874990401,2.420137944,33428637.3
19-12-19,2.498262349,1.150328973,33428633.65
19-12-20,1.404386784,0.627587975,33428632.03
19-12-21,0.665116376,0.319873015,33428630.98
19-12-22,2.054834906,0.986021534,33428633.04
19-12-23,3.161621036,1.598940822,33428634.76
19-12-24,2.068680137,1.10220087,33428633.17
19-12-25,1.318410688,0.709920063,33428632.03
19-12-26,1.755946922,0.979727942,33428632.74
19-12-27,1.670304401,0.828920979,33428632.5
19-12-28,1.312612141,0.676774653,33428631.99
19-12-29,1.698286131,0.766910817,33428632.47
19-12-30,1.406387702,0.694962174,33428632.1
19-12-31,1.249580006,0.652847658,33428631.9
20-01-01,0.835666296,0.414337778,33428631.25
20-01-02,1.680806006,0.816659473,33428632.5
20-01-03,3.431852978,1.554467267,33428634.99
20-01-04,1.286840177,0.68866817,33428631.98
20-01-05,1.682542205,0.876064605,33428632.56
20-01-06,2.649535168,1.304407588,33428633.95
20-01-07,4.665761943,2.289293885,33428636.96
20-01-08,6.082843473,2.589023023,33428638.67
20-01-09,3.262872068,1.464120446,33428634.73
20-01-10,4.61239081,2.082827702,33428636.7
20-01-11,2.717674135,1.32132081,33428634.04
20-01-12,1.769375211,0.889320926,33428632.66
20-01-13,1.448641077,0.614656334,33428632.06
20-01-14,6.664173459,2.62257963,33428639.29
20-01-15,4.104394213,2.13199382,33428636.24
20-01-16,2.755509937,1.488794064,33428634.24
20-01-17,4.252926777,1.87601669,33428636.13
20-01-18,2.059073199,1.046067133,33428633.11
20-01-19,4.367645753,2.008997842,33428636.38
20-01-20,2.268788083,1.101717357,33428633.37
20-01-21,2.047423108,0.955310773,33428633
20-01-22,1.487001895,0.835336047,33428632.32
20-01-23,3.28259444,1.396843497,33428634.68
20-01-24,2.803655625,1.241211734,33428634.04
20-01-25,1.619953492,0.820388394,33428632.44
20-01-26,2.005292159,1.032998052,33428633.04
20-01-27,3.559400397,1.560868737,33428635.12
20-01-28,5.221090183,2.337974457,33428637.56
20-01-29,3.472106431,1.606942539,33428635.08
20-01-30,4.411715176,1.843201033,33428636.25
20-01-31,2.797257622,1.3985224,33428634.2
20-02-01,1.796973389,1.0438956,33428632.84
20-02-02,2.890936915,1.41826325,33428634.31
20-02-03,3.331832618,1.509260634,33428634.84
20-02-04,3.182635977,1.392870543,33428634.58
20-02-05,4.330936504,2.094225601,33428636.43
20-02-06,4.404956565,2.007385578,33428636.41
20-02-07,2.901668903,1.302860656,33428634.2
20-02-08,3.090614206,1.30723509,33428634.4
20-02-09,3.419032508,1.490593152,33428634.91
20-02-10,4.391045536,1.854319535,33428636.25
20-02-11,4.639763764,1.991720603,33428636.63
20-02-12,3.786098093,1.686465034,33428635.47
20-02-13,5.63801438,2.236855112,33428637.87
20-02-14,2.759907496,1.381479559,33428634.14
20-02-15,3.329559422,1.541943125,33428634.87
20-02-16,3.201060411,1.446837078,33428634.65
20-02-17,4.462002964,1.831553359,33428636.29
20-02-18,4.469836543,1.738610408,33428636.21
20-02-19,4.973840523,1.852601966,33428636.83
20-02-20,3.67888668,1.409866626,33428635.09
20-02-21,2.365725249,0.979065379,33428633.34
20-02-22,1.215293681,0.572870706,33428631.79
20-02-23,2.497757688,0.985458867,33428633.48
20-02-24,3.941201759,1.556608938,33428635.5
20-02-25,3.517365926,1.603412289,33428635.12
20-02-26,6.069875443,2.407535438,33428638.48
20-02-27,3.997640692,1.803321439,33428635.8
20-02-28,4.374236916,1.743453893,33428636.12
20-02-29,1.957461519,0.90384574,33428632.86
20-03-01,3.526585702,1.516154566,33428635.04
20-03-02,2.756068964,1.465921205,33428634.22
20-03-03,3.085418788,1.444813121,33428634.53
20-03-04,2.029700612,0.939678373,33428632.97
20-03-05,3.201527614,1.505586609,33428634.71
20-03-06,2.045491139,1.074038454,33428633.12
20-03-07,2.457178732,1.142536643,33428633.6
20-03-08,4.303521207,1.968600635,33428636.27
20-03-09,5.873791943,2.71566038,33428638.59
20-03-10,4.264524222,2.07951979,33428636.34
20-03-11,3.350818798,1.792415136,33428635.14
20-03-12,12.10062753,3.904173253,133428636
20-03-13,10.09818904,5.380320409,133428635.5
20-03-14,4.554830252,1.672992096,33428636.23
20-03-15,5.342739199,1.956326357,33428637.3
20-03-16,6.770004085,3.190622371,33428639.96
20-03-17,3.114679009,2.338549252,33428635.45
20-03-18,2.923794478,2.217561318,33428635.14
20-03-19,3.690488828,3.152946821,33428636.84
20-03-20,4.849527617,3.636783274,33428638.49
20-03-21,2.800063557,2.441401615,33428635.24
20-03-22,2.844527257,2.333437854,33428635.18
20-03-23,3.520707463,3.252168053,33428636.77
20-03-24,2.876431303,3.013625113,33428635.89
20-03-25,2.813592279,2.732124553,33428635.55
20-03-26,1.901454012,1.936936663,33428633.84
20-03-27,2.051706318,1.657877689,33428633.71
20-03-28,2.7777802,2.461912423,33428635.24
20-03-29,2.157139222,1.759263694,33428633.92
20-03-30,3.157756632,2.927203095,33428636.08
20-03-31,2.015024,2.004517824,33428634.02
20-04-01,3.14871203,2.991387271,33428636.14
20-04-02,4.269105701,4.062375699,33428638.33
20-04-03,3.09115253,3.159218887,33428636.25
20-04-04,2.749680582,2.473163634,33428635.22
20-04-05,2.126722845,1.884289092,33428634.01
20-04-06,4.329890056,3.926448459,33428638.26
20-04-07,4.03953528,3.518457375,33428637.56
20-04-08,3.398332821,2.876461589,33428636.27
20-04-09,3.094279874,2.49074137,33428635.59
20-04-10,4.266561237,3.592687858,33428637.86
20-04-11,2.167872144,1.914975727,33428634.08
20-04-12,3.400786031,2.725407124,33428636.13
20-04-13,4.487343448,3.480360155,33428637.97
20-04-14,3.048230694,2.443859304,33428635.49
20-04-15,3.209186595,2.326157276,33428635.54
20-04-16,6.634950935,4.882452396,133428631.5
20-04-17,2.920433581,2.393124751,33428635.31
20-04-18,2.876960289,2.094739055,33428634.97
20-04-19,2.624725963,1.949218204,33428634.57
20-04-20,5.180840025,3.631830582,33428638.81
20-04-21,3.439053308,2.36810554,33428635.81
20-04-22,3.34466145,2.630145166,33428635.97
20-04-23,5.796995434,4.401859541,133428630.2
20-04-24,3.38776222,2.583164422,33428635.97
20-04-25,3.197208763,2.323088206,33428635.52
20-04-26,3.334219167,2.503520956,33428635.84
20-04-27,3.91630905,2.746550065,33428636.66
20-04-28,2.736943854,2.044175367,33428634.78
20-04-29,13.20777073,9.212650427,233428632.4
20-04-30,15.82322465,9.873839346,233428635.7
20-05-01,6.667230176,4.385839867,133428631.1
20-05-02,4.19420341,3.16209836,33428637.36
20-05-03,7.175234283,4.806910269,133428632
20-05-04,6.304369902,4.707549722,133428631
20-05-05,5.949249018,4.52129423,133428630.5
20-05-06,7.628188322,5.676879309,133428633.3
20-05-07,11.56988731,8.938110677,233428630.5
20-05-08,8.178038849,5.434972878,133428633.6
20-05-09,6.780724453,4.724106663,133428631.5
20-05-10,15.51394435,9.158209691,233428634.7
20-05-11,14.46616172,8.369089758,233428632.8
20-05-12,5.812214864,3.899904566,33428639.71
20-05-13,6.041603496,4.188429451,133428630.2
20-05-14,10.12826732,7.120764177,133428637.2
20-05-15,10.19312191,5.688027316,133428635.9
20-05-16,5.140454666,3.263250333,33428638.4
20-05-17,5.546933692,3.539681327,33428639.09
20-05-18,6.762790423,4.245315342,133428631
20-05-19,7.178901933,4.421098048,133428631.6
20-05-20,6.086282892,3.850571528,33428639.94
20-05-21,8.113667021,5.109729137,133428633.2
20-05-22,4.313361722,3.057586628,33428637.37
20-05-23,3.297514164,2.269169601,33428635.57
20-05-24,5.69594455,3.651765754,33428639.35
20-05-25,4.618250855,3.236243356,33428637.85
20-05-26,4.344803259,3.005864448,33428637.35
20-05-27,4.39030449,3.098177704,33428637.49
20-05-28,5.161117544,3.904820799,33428639.07
20-05-29,3.955682483,2.835277006,33428636.79
20-05-30,4.559525702,3.173614175,33428637.73
20-05-31,3.818303665,2.589606348,33428636.41
20-06-01,6.573916737,4.375535429,133428630.9
20-06-02,7.979648481,4.25858653,133428632.2
20-06-03,3.278248649,2.22642794,33428635.5
20-06-04,4.902831739,3.204015636,33428638.11
20-06-05,4.532990243,2.765283909,33428637.3
20-06-06,2.791998434,1.813634363,33428634.61
20-06-07,5.246827212,3.118331724,33428638.37
20-06-08,3.237725002,1.84020028,33428635.08
20-06-09,4.032932395,2.438934742,33428636.47
20-06-10,3.968100193,2.32540993,33428636.29
20-06-11,8.187644845,4.558237395,133428632.7
20-06-12,3.876955429,2.413131072,33428636.29
20-06-13,2.226622549,1.301427901,33428633.53
20-06-14,2.624121644,1.619646472,33428634.24
20-06-15,7.151896999,4.850249139,133428632
20-06-16,3.753810473,2.65766365,33428636.41
20-06-17,3.843315723,2.63008258,33428636.47
20-06-18,2.651549442,1.810505895,33428634.46
20-06-19,3.768526946,2.543013237,33428636.31
20-06-20,2.673984378,1.831049505,33428634.51
20-06-21,1.883470764,1.283609148,33428633.17
20-06-22,4.002945686,3.119569627,33428637.12
20-06-23,2.617294268,1.978809893,33428634.6
20-06-24,5.259471736,3.530034959,33428638.79
20-06-25,4.658619456,3.209637104,33428637.87
20-06-26,4.282261324,2.911582824,33428637.19
20-06-27,3.86025913,2.633181317,33428636.49
20-06-28,2.6898894,1.787999343,33428634.48
20-06-29,3.123974923,2.03676538,33428635.16
20-06-30,2.473445507,1.616026127,33428634.09
20-07-01,2.882009882,1.929578719,33428634.81
20-07-02,4.150721442,2.68842512,33428636.84
20-07-03,1.801724841,1.104603782,33428632.91
20-07-04,1.84739951,1.125482657,33428632.97
20-07-05,2.819945595,1.585409011,33428634.41
20-07-06,3.975769481,2.459120746,33428636.43
20-07-07,2.46160312,1.50411416,33428633.97
20-07-08,3.466586943,2.115721034,33428635.58
20-07-09,3.743194248,2.25466522,33428636
20-07-10,2.688711002,1.68360694,33428634.37
20-07-11,1.523727156,0.920263801,33428632.44
20-07-12,2.554720046,1.562007951,33428634.12
20-07-13,2.699690517,1.594717793,33428634.29
20-07-14,2.73441004,1.525058663,33428634.26
20-07-15,2.057139734,1.237747767,33428633.29
20-07-16,3.06959098,1.757589387,33428634.83
20-07-17,1.690601538,0.960737321,33428632.65
20-07-18,1.398506947,0.795181172,33428632.19
20-07-19,1.686312662,0.947151098,33428632.63
20-07-20,1.590015016,0.865404075,33428632.46
20-07-21,3.825404696,2.240712956,33428636.07
20-07-22,2.863923791,1.581617043,33428634.45
20-07-23,3.550979429,2.121082137,33428635.67
20-07-24,2.963132498,1.646732386,33428634.61
20-07-25,2.951515081,1.681717545,33428634.63
20-07-26,5.878560684,3.265656426,33428639.14
20-07-27,16.74409126,10.42902058,233428637.2
20-07-28,11.01681366,6.959589495,133428638
20-07-29,7.295847445,4.935368231,133428632.2
20-07-30,5.096726716,3.225973159,33428638.32
20-07-31,6.707649828,4.385535728,133428631.1
20-08-01,6.375958028,4.517486736,133428630.9
20-08-02,12.55813397,6.422533245,133428639
20-08-03,5.209895941,3.316125721,33428638.53
20-08-04,4.878336371,2.812566178,33428637.69
20-08-05,6.496408038,3.948172336,133428630.4
20-08-06,5.755715085,3.466031716,33428639.22
20-08-07,6.955942111,3.742741642,133428630.7
20-08-08,3.609085301,2.277243638,33428635.89
20-08-09,3.164830632,1.852517706,33428635.02
20-08-10,7.59225931,4.167054224,133428631.8
20-08-11,9.057246218,4.572173254,133428633.6
20-08-12,5.385432857,3.138152875,33428638.52
20-08-13,6.462280292,3.596213343,133428630.1
20-08-14,4.057726624,2.396100844,33428636.45
20-08-15,4.914506676,3.263435843,33428638.18
20-08-16,3.721167333,2.410084427,33428636.13
20-08-17,8.372371923,4.880918024,133428633.3
20-08-18,7.295720186,4.36333652,133428631.7
20-08-19,6.659576218,4.348526868,133428631
20-08-20,3.000946856,1.897799781,33428634.9
20-08-21,5.055731136,2.755616474,33428637.81
20-08-22,3.131017151,1.808022573,33428634.94
20-08-23,2.480235104,1.372419324,33428633.85
20-08-24,2.922354104,1.644139961,33428634.57
20-08-25,7.016621299,3.832226595,133428630.8
20-08-26,4.33469005,2.393428274,33428636.73
20-08-27,6.033162188,3.27601718,33428639.31
20-08-28,3.344484997,1.770902677,33428635.12
20-08-29,2.347462454,1.177500101,33428633.52
20-08-30,2.923555026,1.63836963,33428634.56
20-08-31,3.691743527,1.849972741,33428635.54
20-09-01,5.961138585,3.262615678,33428639.22
20-09-02,8.770259489,3.703122194,133428632.5
20-09-03,11.62285322,5.551713837,133428637.2
20-09-04,8.575840802,5.077796184,133428633.7
20-09-05,8.252106233,4.918255406,133428633.2
20-09-06,3.527455525,2.160309104,33428635.69
20-09-07,5.04528933,3.221832372,33428638.27
20-09-08,6.518982176,3.916421404,133428630.4
20-09-09,3.16552599,1.864387251,33428635.03
20-09-10,3.864947465,2.384691277,33428636.25
20-09-11,2.686238318,1.706809291,33428634.39
20-09-12,1.872777862,1.231947065,33428633.1
20-09-13,3.1449235,1.980617042,33428635.13
20-09-14,4.172890977,2.589421675,33428636.76
20-09-15,4.707919344,3.186867004,33428637.89
20-09-16,4.743871009,3.349481864,33428638.09
20-09-17,3.727915776,2.447869065,33428636.18
20-09-18,2.808794939,1.767442465,33428634.58
20-09-19,2.735504596,1.665281245,33428634.4
20-09-20,3.072246949,1.989080059,33428635.06
20-09-21,6.230265014,4.185762133,133428630.4
20-09-22,3.228694494,2.217079784,33428635.45
20-09-23,3.628491985,2.462435816,33428636.09
20-09-24,4.501376017,3.068822633,33428637.57
20-09-25,3.145065078,2.143990244,33428635.29
20-09-26,2.069394368,1.38846658,33428633.46
20-09-27,2.341124916,1.537779212,33428633.88
20-09-28,3.536752889,2.431222715,33428635.97
20-09-29,2.915522877,1.909237856,33428634.82
20-09-30,2.678722231,1.710235066,33428634.39
20-10-01,4.960203993,3.274127411,33428638.23
20-10-02,3.818457881,2.818564663,33428636.64
20-10-03,1.369813413,0.954963957,33428632.32
20-10-04,1.547634134,1.160749277,33428632.71
20-10-05,2.116320515,1.649425372,33428633.77
20-10-06,3.092453739,2.309752451,33428635.4
20-10-07,1.722893899,1.300198614,33428633.02
20-10-08,3.599964943,2.712965622,33428636.31
20-10-09,2.604235193,2.024625669,33428634.63
20-10-10,3.861098124,2.77993829,33428636.64
20-10-11,2.541376731,1.960663921,33428634.5
20-10-12,5.10602766,3.578073821,33428638.68
20-10-13,4.011429686,2.75938573,33428636.77
20-10-14,3.56125709,2.661981839,33428636.22
20-10-15,3.873364365,2.91024008,33428636.78
20-10-16,4.431172932,2.895467531,33428637.33
20-10-17,1.845767721,1.288701788,33428633.13
20-10-18,1.903419919,1.261589601,33428633.17
20-10-19,4.632572435,3.176746814,33428637.81
20-10-20,6.527391806,4.397969405,133428630.9
20-10-21,13.38168174,9.086245028,233428632.5
20-10-22,7.784538605,5.307019591,133428633.1
20-10-23,4.583820732,3.590899191,33428638.17
20-10-24,3.383727938,2.731272419,33428636.12
20-10-25,4.706193612,3.251131478,33428637.96
20-10-26,6.777820119,4.85095298,133428631.6
20-10-27,8.172421879,6.013008245,133428634.2
20-10-28,10.73640159,7.606128071,133428638.3
20-10-29,7.617901017,5.60876327,133428633.2
20-10-30,8.138877564,5.579979213,133428633.7
20-10-31,7.906819748,6.017491646,133428633.9
20-11-01,4.3238816,3.272582842,33428637.6
20-11-02,8.020109078,5.35400338,133428633.4
20-11-03,7.737348574,5.882837705,133428633.6
20-11-04,9.968021881,7.673680498,133428637.6
20-11-05,15.84208052,13.68397225,233428639.5
20-11-06,12.74320222,10.64252023,233428633.4
20-11-07,11.78836662,8.431445411,233428630.2
20-11-08,7.003115205,5.57780017,133428632.6
20-11-09,12.15285639,9.056458324,233428631.2
20-11-10,6.253573188,4.664362972,133428630.9
20-11-11,7.657411438,6.404671961,133428634.1
20-11-12,11.72528832,9.848083786,233428631.6
20-11-13,7.695153433,6.467715515,133428634.2
20-11-14,6.533308714,5.206302495,133428631.7
20-11-15,5.06535204,4.310653415,33428639.38
20-11-16,8.946185394,7.493826982,133428636.4
20-11-17,14.3201587,12.30267949,233428636.6
20-11-18,21.52091291,18.30919958,333428639.8
20-11-19,11.25600133,10.42469691,233428631.7
20-11-20,12.12559119,10.71775428,233428632.8
20-11-21,9.602359295,9.066958106,133428638.7
20-11-22,11.31210224,9.965417596,233428631.3
20-11-23,11.08433226,9.81874825,233428630.9
20-11-24,14.4751113,13.00645426,233428637.5
20-11-25,12.96689569,11.46153628,233428634.4
20-11-26,27.45873251,21.97210381,433428639.4
20-11-27,11.36096403,9.764841701,233428631.1
20-11-28,7.007944186,6.527336626,133428633.5
20-11-29,6.752791511,6.562800278,133428633.3
20-11-30,15.83550638,14.55092902,333428630.4
20-12-01,18.40644128,15.64572952,333428634.1
20-12-02,9.931066756,9.555331561,133428639.5
20-12-03,7.610785289,6.829495438,133428634.4
20-12-04,8.688002627,7.361181446,133428636
20-12-05,4.420230664,4.362163326,33428638.78
20-12-06,5.02542459,4.762065148,33428639.79
20-12-07,5.082185516,4.673023113,33428639.76
20-12-08,8.58520999,7.422907767,133428636
20-12-09,10.16409401,9.791164435,133428640
20-12-10,6.611444353,6.343676541,133428633
20-12-11,9.719258602,8.538756215,133428638.3
20-12-12,5.597243439,5.378518171,133428631
20-12-13,6.838061754,6.686664185,133428633.5
20-12-14,5.113196997,5.065283511,133428630.2
20-12-15,7.9922432,7.393085177,133428635.4
20-12-16,14.71941466,15.28532988,333428630
20-12-17,31.56782754,29.98102409,633428631.5
20-12-18,11.42072942,11.25271607,233428632.7
20-12-19,12.87895354,12.8365569,233428635.7
20-12-20,11.77982187,11.87126769,233428633.7
20-12-21,18.02789334,17.240484,333428635.3
20-12-22,12.19195311,12.72369979,233428634.9
20-12-23,16.65197186,15.66419725,333428632.3
20-12-24,10.07551773,9.750127764,133428639.8
20-12-25,13.27225044,11.24143394,233428634.5
20-12-26,15.14221463,15.70584142,333428630.8
20-12-27,24.74184615,24.04451636,433428638.8
20-12-28,13.67585903,12.04980776,233428635.7
20-12-29,13.68393534,12.16711168,233428635.9
20-12-30,18.72619222,17.8650676,333428636.6
20-12-31,16.4826686,15.82560199,333428632.3
21-01-01,11.22400822,10.39776756,233428631.6
21-01-02,29.0426015,29.26662274,533428638.3
21-01-03,27.95391522,27.98207835,533428635.9
21-01-04,33.76303196,27.84286997,633428631.6
21-01-05,26.66675645,25.36204191,533428632
21-01-06,29.63164248,27.22179464,533428636.9
21-01-07,36.49095331,32.74430404,633428639.2
21-01-08,40.15049101,36.37418932,733428636.5
21-01-09,21.82289165,17.54499273,333428639.4
21-01-10,32.46600966,25.99633599,533428638.5
21-01-11,62.24918001,54.03844512,1133428636
21-01-12,32.15860545,25.99478438,533428638.2
21-01-13,27.51558807,24.64827297,533428632.2
21-01-14,23.78512671,22.5934366,433428636.4
21-01-15,28.55383676,26.88998802,533428635.4
21-01-16,18.90689085,18.62783887,333428637.5
21-01-17,17.8758306,18.07493972,333428636
21-01-18,15.7400844,15.88027414,333428631.6
21-01-19,17.09193484,15.610943,333428632.7
21-01-20,20.28387267,19.91209995,433428630.2
21-01-21,28.75790365,29.78848172,533428638.5
21-01-22,23.94517767,26.36064288,533428630.3
21-01-23,12.98180947,14.93028255,233428637.9
21-01-24,10.72785639,12.24006707,233428633
21-01-25,16.8778296,18.51556652,333428635.4
21-01-26,17.30311382,20.77557863,333428638.1
21-01-27,20.90811217,23.84631799,433428634.8
21-01-28,16.16167503,18.86805719,333428635
21-01-29,45.75954457,44.68627282,933428630.4
21-01-30,14.57934256,17.26701146,333428631.8
21-01-31,10.98242212,12.46223261,233428633.4
21-02-01,13.54188689,15.06170735,233428638.6
21-02-02,14.22479857,15.09331607,233428639.3
21-02-03,14.2698534,15.55916398,233428639.8
21-02-04,18.7097308,19.74688218,333428638.5
21-02-05,12.75396033,13.37299809,233428636.1
21-02-06,20.32950271,21.29734638,433428631.6
21-02-07,18.6738627,21.03807976,333428639.7
21-02-08,37.36725985,38.26568318,733428635.6
21-02-09,27.41371009,32.27081905,533428639.7
21-02-10,22.58646104,26.40522908,433428639
21-02-11,25.03514542,28.03501455,533428633.1
21-02-12,21.95202661,22.2620041,433428634.2
21-02-13,13.90814513,16.3358477,333428630.2
21-02-14,17.56838813,19.92692212,333428637.5
21-02-15,20.65700408,20.66090547,433428631.3
21-02-16,27.81855018,29.31878147,533428637.1
21-02-17,25.52104152,26.85300003,533428632.4
21-02-18,17.58157414,16.26362739,333428633.8
21-02-19,22.81066306,21.49229686,433428634.3
21-02-20,24.04008609,23.83076712,433428637.9
21-02-21,18.60268349,19.7093853,333428638.3
21-02-22,52.25546864,47.33150358,933428639.6
21-02-23,60.93646061,69.63250813,1333428631
21-02-24,24.49433387,29.60311363,533428634.1
21-02-25,24.79609693,29.00341377,533428633.8
21-02-26,30.66560577,35.79570721,633428636.5
21-02-27,15.81525533,21.30860816,333428637.1
21-02-28,23.45021589,30.52345896,533428634
21-03-01,20.17821439,27.94008941,433428638.1
21-03-02,18.33645893,23.19771944,433428631.5
21-03-03,22.92636123,30.61942843,533428633.5
21-03-04,26.72473827,33.04477731,533428639.8
21-03-05,23.38082451,30.91452652,533428634.3
21-03-06,13.34720072,19.4725881,333428632.8
21-03-07,15.95949209,23.33105214,333428639.3
21-03-08,21.31187311,29.0366205,533428630.3
21-03-09,21.4490647,27.95717942,433428639.4
21-03-10,32.2910488,39.31011649,733428631.6
21-03-11,32.95310893,36.40068306,633428639.4
21-03-12,30.89220432,33.36114202,633428634.3
21-03-13,32.00904035,33.44325422,633428635.5
21-03-14,22.86138787,23.96982594,433428636.8
21-03-15,43.54629209,42.91800153,833428636.5
21-03-16,29.11708447,33.67729585,633428632.8
21-03-17,30.44351024,35.00569817,633428635.4
21-03-18,27.02758819,30.10231183,533428637.1
21-03-19,22.54737734,25.75352891,433428638.3
21-03-20,19.23994181,20.60240314,333428639.8
21-03-21,20.85546539,23.89762167,433428634.8
21-03-22,25.50488544,27.54204966,533428633
21-03-23,22.95357778,25.99336001,433428638.9
21-03-24,32.98487895,35.28129971,633428638.3
21-03-25,30.69776376,36.51590698,633428637.2
21-03-26,20.91844671,25.81050513,433428636.7
21-03-27,18.21629004,22.36718194,433428630.6
21-03-28,15.44097049,19.6524191,333428635.1
21-03-29,21.84097266,26.99535267,433428638.8
21-03-30,18.49110669,22.55900041,433428631.1
21-03-31,28.35949949,32.59845416,633428631
21-04-01,18.36035859,19.00127052,333428637.4
21-04-02,19.30244163,18.21808733,333428637.5
21-04-03,19.3500386,18.62042812,333428638
21-04-04,13.94461191,14.39978976,233428638.3
21-04-05,16.25964098,17.23440599,333428633.5
21-04-06,17.55663153,16.13904913,333428633.7
21-04-07,26.49551909,25.80083536,533428632.3
21-04-08,14.36083962,15.55712748,233428639.9
21-04-09,13.64875419,13.64184031,233428637.3
21-04-10,27.12302969,24.27730361,533428631.4
21-04-11,15.95367448,14.78971262,333428630.7
21-04-12,18.8361962,18.60900267,333428637.4
21-04-13,27.65266719,27.83277205,533428635.5
21-04-14,37.61050323,32.63612267,733428630.2
21-04-15,17.80655151,17.27037526,333428635.1
21-04-16,27.39133538,24.86175931,533428632.3
21-04-17,18.04559457,18.14135407,333428636.2
21-04-18,62.66619475,47.24811491,1033428640
21-04-19,22.35003872,24.25089662,433428636.6
21-04-20,26.11482784,27.90911489,533428634
21-04-21,20.72332174,21.24049793,433428632
21-04-22,38.65895772,36.20531831,733428634.9
21-04-23,42.55414155,43.82421276,833428636.4
21-04-24,19.37522546,23.05252422,433428632.4
21-04-25,19.5129722,22.54130623,433428632.1
21-04-26,27.45193032,31.703725,533428639.2
21-04-27,16.21250278,17.726681,333428633.9
21-04-28,19.02079726,21.45986578,433428630.5
21-04-29,17.64990765,20.4437901,333428638.1
21-04-30,19.76813836,24.30574858,433428634.1
21-05-01,13.99936152,16.97620811,333428631
21-05-02,13.11084958,16.50437188,233428639.6
21-05-03,20.42600501,22.08424212,433428632.5
21-05-04,30.21524492,30.47111168,633428630.7
21-05-05,20.68432669,25.93899682,433428636.6
21-05-06,19.83642362,22.43026414,433428632.3
21-05-07,19.53818336,21.28198181,433428630.8
21-05-08,20.23269163,22.32820357,433428632.6
21-05-09,17.8016266,20.4445329,333428638.2
21-05-10,31.15049542,33.09581879,633428634.2
21-05-11,18.22165456,21.49485003,333428639.7
21-05-12,33.70263212,33.7659376,633428637.5
21-05-13,47.51690706,48.75923418,933428636.3
21-05-14,18.09726633,23.26085827,433428631.4
21-05-15,25.34523464,30.95024903,533428636.3
21-05-16,31.80305321,41.83171524,733428633.6
21-05-17,40.53172967,53.65808537,933428634.2
21-05-18,26.93380356,37.49462124,633428634.4
21-05-19,91.16626812,84.79318704,1733428636
21-05-20,39.42987222,48.62714584,833428638.1
21-05-21,41.74660588,53.45845656,933428635.2
21-05-22,22.78657994,33.19633816,533428636
21-05-23,37.35792783,53.33386949,933428630.7
21-05-24,24.95204856,39.17484851,633428634.1
21-05-25,21.01322387,32.00580216,533428633
21-05-26,20.30907589,30.99303406,533428631.3
21-05-27,18.61886419,28.18418828,433428636.8
21-05-28,26.40545959,40.60518986,633428637
21-05-29,21.09777393,34.94440715,533428636
21-05-30,12.92950715,24.31731526,333428637.2
21-05-31,16.73539151,32.30576216,433428639
21-06-01,15.95823868,29.38287503,433428635.3
21-06-02,12.04307665,22.35814287,333428634.4
21-06-03,13.37754382,26.49105176,333428639.9
21-06-04,19.46245011,34.72427641,533428634.2
21-06-05,16.81632757,30.64601328,433428637.5
21-06-06,10.07503553,21.22437618,333428631.3
21-06-07,15.50649547,28.8812456,433428634.4
21-06-08,23.21228697,44.85303502,633428638.1
21-06-09,24.40095618,53.75690166,733428638.2
21-06-10,18.24044561,41.15990281,533428639.4
21-06-11,15.02844802,28.5801507,433428633.6
21-06-12,14.98099565,31.65856901,433428636.6
21-06-13,16.24678141,35.93252928,533428632.2
21-06-14,18.97690657,40.33936332,533428639.3
21-06-15,15.76656942,35.37044943,533428631.1
21-06-16,18.44308888,37.04581052,533428635.5
21-06-17,15.50033301,32.30113961,433428637.8
21-06-18,18.71272978,39.07007878,533428637.8
21-06-19,13.93823604,32.24713458,433428636.2
21-06-20,17.63480462,41.65437056,533428639.3
21-06-21,34.4158425,64.05041749,933428638.5
21-06-22,35.00389191,71.86092867,1033428637
21-06-23,20.50818822,45.27027737,633428635.8
21-06-24,16.46612352,37.40632723,533428633.9
21-06-25,23.03430818,47.11663346,733428630.2
21-06-26,22.47770599,49.7245759,733428632.2
21-06-27,18.31493092,43.90384784,633428632.2
21-06-28,15.84906616,34.0525274,433428639.9
21-06-29,18.38271746,39.58987461,533428638
21-06-30,16.42821578,34.57336867,533428631
21-07-01,15.82975863,35.32634183,533428631.2
21-07-02,12.70698339,30.68432488,433428633.4
21-07-03,9.653580736,23.96595002,333428633.6
21-07-04,9.230482622,21.75276037,333428631
21-07-05,14.18706285,33.92168318,433428638.1
21-07-06,13.62024379,30.71885201,433428634.3
21-07-07,10.18246757,21.74622825,333428631.9
21-07-08,13.99285914,30.48785161,433428634.5
21-07-09,9.654928385,22.87940899,333428632.5
21-07-10,8.057271151,18.97695906,233428637
21-07-11,7.073692483,16.50579498,233428633.6
21-07-12,10.44018449,22.6955174,333428633.1
21-07-13,9.069648531,20.75994702,233428639.8
21-07-14,11.26784341,23.75234955,333428635
21-07-15,11.97816119,23.91992179,333428635.9
21-07-16,10.39620056,22.00073464,333428632.4
21-07-17,8.165661159,18.34678422,233428636.5
21-07-18,8.012178848,17.87147491,233428635.9
21-07-19,10.37082672,20.55920864,333428630.9
21-07-20,12.65589957,24.87928077,333428637.5
21-07-21,16.94519065,36.25760119,533428633.2
21-07-22,8.846453515,18.03874685,233428636.9
21-07-23,8.908812934,19.51988264,233428638.4
21-07-24,8.611797094,18.41742969,233428637
21-07-25,9.5873227,20.85564538,333428630.4
21-07-26,35.98128468,65.73401595,1033428632
21-07-27,20.44167271,38.79941836,533428639.2
21-07-28,23.56721975,43.44864039,633428637
21-07-29,14.60216723,27.49733369,433428632.1
21-07-30,16.94787985,33.76569261,533428630.7
21-07-31,11.88466201,23.19579084,333428635.1
21-08-01,15.74349403,28.28118901,433428634
21-08-02,14.01626218,25.37593931,333428639.4
21-08-03,15.27674294,28.22392114,433428633.5
21-08-04,11.88956687,26.27171532,333428638.2
21-08-05,20.85324942,42.49757691,633428633.4
21-08-06,19.86783174,39.47457073,533428639.3
21-08-07,19.95396138,37.41260873,533428637.4
21-08-08,19.90331029,35.00636544,533428634.9
21-08-09,21.72735418,42.25882803,633428634
21-08-10,15.73969043,30.31782135,433428636.1
21-08-11,13.29885059,26.00236818,333428639.3
21-08-12,15.44223508,30.14423589,433428635.6
21-08-13,14.34603987,29.90278149,433428634.2
21-08-14,12.65688512,25.33592377,333428638
21-08-15,13.20322644,24.98130634,333428638.2
21-08-16,14.98948153,27.25526305,433428632.2
21-08-17,17.30359824,30.61890327,433428637.9
21-08-18,14.74423209,25.51177533,433428630.3
21-08-19,15.43040364,30.0631134,433428635.5
21-08-20,13.62463205,28.78510085,433428632.4
21-08-21,12.32810216,24.97245748,333428637.3
21-08-22,10.8073799,21.84841884,333428632.7
21-08-23,12.95808163,26.0642717,333428639
21-08-24,15.07777109,28.25969423,433428633.3
21-08-25,14.37380116,28.39225008,433428632.8
21-08-26,18.10806343,34.05881862,533428632.2
21-08-27,14.35936093,30.09875165,433428634.5
21-08-28,9.538122573,17.06414513,233428636.6
21-08-29,12.54697778,23.40156794,333428635.9
21-08-30,14.64540692,25.6242856,433428630.3
21-08-31,15.14341917,27.04858966,433428632.2
21-09-01,15.09693288,26.69857673,433428631.8
21-09-02,15.65889956,27.39247222,433428633.1
21-09-03,19.75823893,33.61838787,533428633.4
21-09-04,11.79588932,20.72319612,333428632.5
21-09-05,13.29783131,22.74657285,333428636
21-09-06,12.43692795,23.6826011,333428636.1
21-09-07,45.87258589,58.66510078,1033428635
21-09-08,20.96726456,32.49219352,533428633.5
21-09-09,14.34870878,22.83844644,333428637.2
21-09-10,16.83146533,24.80685777,433428631.6
21-09-11,9.185376147,14.16727012,233428633.4
21-09-12,9.625056069,16.42042679,233428636
21-09-13,21.73242593,32.70871178,533428634.4
21-09-14,11.94101667,20.68687832,333428632.6
21-09-15,11.10182099,19.02114735,333428630.1
21-09-16,11.95717593,20.2308349,333428632.2
21-09-17,10.72135376,17.20897204,233428637.9
21-09-18,9.020858653,16.53202647,233428635.6
21-09-19,9.943078711,16.23096855,233428636.2
21-09-20,26.54437417,41.36218431,633428637.9
21-09-21,29.53681119,44.33486349,733428633.9
21-09-22,15.82288335,28.27512333,433428634.1
21-09-23,13.65374092,23.53748254,333428637.2
21-09-24,23.29701614,41.47435236,633428634.8
21-09-25,9.798522667,19.62075199,233428639.4
21-09-26,13.00662562,26.39476341,333428639.4
21-09-27,10.73260309,24.40717815,333428635.1
21-09-28,11.96173293,28.13480218,433428630.1
21-09-29,10.66341068,20.09540753,333428630.8
21-09-30,13.81487958,27.3657708,433428631.2
21-10-01,18.35241234,35.86027903,533428634.2
21-10-02,7.644137631,14.07720803,233428631.7
21-10-03,8.862807296,16.43907474,233428635.3
21-10-04,14.37548299,25.98315671,433428630.4
21-10-05,14.15393803,26.13097929,433428630.3
21-10-06,21.98501744,39.03217712,633428631
21-10-07,14.55681395,24.19729904,333428638.8
21-10-08,14.47813093,23.4412574,333428637.9
21-10-09,9.148832049,16.21696236,233428635.4
21-10-10,14.6007019,26.77349609,433428631.4
21-10-11,15.13694774,29.43184927,433428634.6
21-10-12,19.60197753,32.29695488,533428631.9
21-10-13,19.06808291,31.10383793,533428630.2
21-10-14,14.31393453,25.03230288,333428639.3
21-10-15,27.35411819,50.20497401,733428637.6
21-10-16,13.34345829,22.28062217,333428635.6
21-10-17,15.40959089,25.06186379,433428630.5
21-10-18,20.30900831,35.4373427,533428635.7
21-10-19,21.56050814,41.57255868,633428633.1
21-10-20,19.83815307,35.46076529,533428635.3
21-10-21,32.61124113,52.84015123,833428635.5
21-10-22,21.90791938,37.10413236,533428639
21-10-23,11.49649548,23.65676641,333428635.2
21-10-24,12.84685823,26.09302342,333428638.9
21-10-25,14.09760067,26.30771868,433428630.4
21-10-26,16.58065641,28.62960363,433428635.2
21-10-27,21.29780759,33.77128257,533428635.1
21-10-28,22.408647,35.38982128,533428637.8
21-10-29,16.16913837,23.99897828,433428630.2
21-10-30,9.982695051,16.55922213,233428636.5
21-10-31,10.8700332,19.20555468,333428630.1
21-11-01,16.60250676,25.56229622,433428632.2
21-11-02,14.47827866,23.58868442,333428638.1
21-11-03,14.55455118,23.48306786,333428638
21-11-04,12.56335672,19.97384788,333428632.5
21-11-05,10.67997088,16.55273743,233428637.2
21-11-06,8.774317442,15.77682894,233428634.6
21-11-07,8.187350619,15.37869169,233428633.6
21-11-08,16.82889273,31.288967,433428638.1
21-11-09,15.42994074,26.28178491,433428631.7
21-11-10,25.96540161,39.16571655,633428635.1
21-11-11,12.23930058,19.82894479,333428632.1
21-11-12,18.10739977,28.80334489,433428636.9
21-11-13,7.1965577,13.25452948,233428630.5
21-11-14,9.770783471,16.48926335,233428636.3
21-11-15,13.60240711,22.17177235,333428635.8
21-11-16,29.52991266,46.75708808,733428636.3
21-11-17,17.66689886,29.6129599,433428637.3
21-11-18,26.62226042,38.56555244,633428635.2
21-11-19,15.80658423,23.84737491,333428639.7
21-11-20,8.783125466,16.97672234,233428635.8
21-11-21,9.327549326,14.61602211,233428633.9
21-11-22,22.77483719,31.70965361,533428634.5
21-11-23,18.40319714,30.3179169,433428638.7
21-11-24,11.55149181,19.03510621,333428630.6
21-11-25,11.04835036,18.72900784,233428639.8
21-11-26,24.71776678,33.74274147,533428638.5
21-11-27,8.755434705,14.21224623,233428633
21-11-28,11.08369084,20.67862385,333428631.8
21-11-29,12.76227106,20.25347549,333428633
21-11-30,22.07322614,32.6744392,533428634.7
21-12-01,13.36287147,25.50137452,333428638.9
21-12-02,14.54062104,22.67241706,333428637.2
21-12-03,23.30450599,32.35425386,533428635.7
21-12-04,38.89163038,49.68448802,833428638.6
21-12-05,15.1917407,22.47256534,333428637.7
21-12-06,19.96790924,29.04022984,433428639
21-12-07,11.9341284,18.0487172,233428640
21-12-08,12.5564426,19.45344368,333428632
21-12-09,14.31961677,21.11161255,333428635.4
21-12-10,17.27087409,23.85236921,433428631.1
21-12-11,10.50005469,17.33287033,233428637.8
21-12-12,8.67067807,14.80841789,233428633.5
21-12-13,18.00566744,26.79608417,433428634.8
21-12-14,12.82192256,20.62446192,333428633.4
21-12-15,18.44836535,27.45417775,433428635.9
21-12-16,10.14185697,16.54383344,233428636.7
21-12-17,15.92480704,24.23630788,433428630.2
21-12-18,8.217025836,14.41671472,233428632.6
21-12-19,10.69110413,18.54635518,233428639.2
21-12-20,13.18731459,20.12766358,333428633.3
21-12-21,11.46970764,20.0720322,333428631.5
21-12-22,7.794956767,15.15092754,233428632.9
21-12-23,10.71804602,20.05264029,333428630.8
21-12-24,8.975033506,17.24797162,233428636.2
21-12-25,6.296554753,11.38072744,133428637.7
21-12-26,8.10228834,14.73642055,233428632.8
21-12-27,9.030504673,17.96165212,233428637
21-12-28,14.39063455,26.91001022,433428631.3
21-12-29,11.25183252,21.23808718,333428632.5
21-12-30,8.871337465,18.34502227,233428637.2
21-12-31,11.3048895,23.27167356,333428634.6
22-01-01,5.805504609,14.87746542,233428630.7
22-01-02,5.822742449,15.28100412,233428631.1
22-01-03,8.420294897,19.16384338,233428637.6
22-01-04,9.798075574,22.98098834,333428632.8
22-01-05,18.17093006,35.18319463,533428633.4
22-01-06,10.59869339,22.42216498,333428633
22-01-07,18.64028296,33.9099844,533428632.6
22-01-08,9.69720938,20.33891419,333428630
22-01-09,7.345575488,15.89889826,233428633.2
22-01-10,16.94265706,32.45423664,433428639.4
22-01-11,11.5240233,23.56812982,333428635.1
22-01-12,10.42488453,20.3707435,333428630.8
22-01-13,9.844936331,20.9191939,333428630.8
22-01-14,9.2955575,20.19688416,233428639.5
22-01-15,5.265048426,13.49298718,133428638.8
22-01-16,5.005299677,12.70826473,133428637.7
22-01-17,7.490676703,17.55565803,233428635
22-01-18,8.752866091,21.5991157,333428630.4
22-01-19,11.27105651,23.9150158,333428635.2
22-01-20,11.79621625,27.65121593,333428639.4
22-01-21,27.80500842,51.55654153,733428639.4
22-01-22,25.28702196,41.36506947,633428636.7
22-01-23,11.63934074,24.71743652,333428636.4
22-01-24,26.29726343,54.2833768,833428630.6
22-01-25,13.87903181,26.6381037,433428630.5
22-01-26,18.69908249,35.5765956,533428634.3
22-01-27,13.61242822,28.30322862,433428631.9
22-01-28,11.40869184,24.36339011,333428635.8
22-01-29,6.462101336,15.74979155,233428632.2
22-01-30,4.870194979,12.68301905,133428637.6
22-01-31,9.303484061,21.00964136,333428630.3
22-02-01,10.69835968,23.16403233,333428633.9
22-02-02,9.157475355,21.09493996,333428630.3
22-02-03,8.525378822,20.2565017,233428638.8
22-02-04,13.70637738,36.93844324,533428630.6
22-02-05,6.116710402,16.95266011,233428633.1
22-02-06,5.777057325,15.74140691,233428631.5
22-02-07,12.97923161,33.19439805,433428636.2
22-02-08,15.22866408,38.01479129,533428633.2
22-02-09,9.923817368,24.18652342,333428634.1
22-02-10,17.87252756,43.37260026,633428631.2
22-02-11,14.68373248,32.14946061,433428636.8
22-02-12,6.910797183,20.10804747,233428637
22-02-13,5.083683316,15.99957025,233428631.1
22-02-14,9.512430783,26.37026413,333428635.9
22-02-15,9.105023897,31.39183612,433428630.5
22-02-16,7.441979055,20.09918907,233428637.5
22-02-17,13.12769598,31.85211664,433428635
22-02-18,10.62466735,26.78404076,333428637.4
22-02-19,4.001521624,13.15525054,133428637.2
22-02-20,8.123498883,22.44395212,333428630.6
22-02-21,18.30726615,42.5534275,633428630.9
22-02-22,14.47924908,31.71487187,433428636.2
22-02-23,11.30081445,26.73661007,333428638
22-02-24,28.12431002,62.14340299,933428630.3
22-02-25,12.55044163,28.78289304,433428631.3
22-02-26,6.602741539,17.51171272,233428634.1
22-02-27,11.4295584,28.48773051,333428639.9
22-02-28,18.04711582,43.92686067,633428632
22-03-01,14.92305371,33.75427317,433428638.7
22-03-02,13.57570609,30.38301665,433428634
22-03-03,11.86535305,26.25430037,333428638.1
22-03-04,14.97072402,31.13327566,433428636.1
22-03-05,5.156119,13.28848183,133428638.4
22-03-06,8.828532387,20.78401405,233428639.6
22-03-07,15.23202383,35.68787136,533428630.9
22-03-08,13.4863187,30.4042073,433428633.9
22-03-09,14.3862186,37.4724203,533428631.9
22-03-10,16.75872627,39.95947093,533428636.7
22-03-11,11.8324219,34.57272436,433428636.4
22-03-12,3.62067626,13.01112948,133428636.6
22-03-13,5.328485339,17.55440501,233428632.9
22-03-14,8.855350723,29.09495414,333428638
22-03-15,8.537676885,28.84105101,333428637.4
22-03-16,18.04661081,48.48313356,633428636.5
22-03-17,6.656275695,18.28584525,233428634.9
22-03-18,8.050284155,24.62817716,333428632.7
22-03-19,4.812270239,14.98317536,133428639.8
22-03-20,5.842161516,18.25523235,233428634.1
22-03-21,7.820312065,23.08756359,333428630.9
22-03-22,11.60609314,29.6606609,433428631.3
22-03-23,8.69635754,22.61669395,333428631.3
22-03-24,9.797294403,27.95113278,333428637.7
22-03-25,9.275757241,29.04029772,333428638.3
22-03-26,3.80387889,11.73260099,133428635.5
22-03-27,8.189617275,24.16835389,333428632.4
22-03-28,10.50091575,29.0895447,333428639.6
22-03-29,8.536804013,23.24109367,333428631.8
22-03-30,7.872855103,21.62709662,233428639.5
22-03-31,9.958963611,26.54319271,333428636.5
22-04-01,13.25552299,33.04191635,433428636.3
22-04-02,8.850916203,20.43742267,233428639.3
22-04-03,8.536378286,20.01144218,233428638.5
22-04-04,10.31039547,25.15492493,333428635.5
22-04-05,8.57433014,24.07608545,333428632.7
22-04-06,13.80849728,32.8349123,433428636.6
22-04-07,7.570711853,20.07865913,233428637.6
22-04-08,10.45116055,27.66990749,333428638.1
22-04-09,3.667397714,10.99034435,133428634.7
22-04-10,6.124838606,15.49734752,233428631.6
22-04-11,14.68136411,35.66551146,533428630.3
22-04-12,13.34743258,32.14926219,433428635.5
22-04-13,11.59341937,25.21184087,333428636.8
22-04-14,8.649274956,19.65750007,233428638.3
22-04-15,6.115909625,14.90582286,233428631
22-04-16,4.080532231,9.777308386,133428633.9
22-04-17,5.106921166,12.43336848,133428637.5
22-04-18,12.36775549,28.54128872,433428630.9
22-04-19,6.835824838,16.75735114,233428633.6
22-04-20,7.934430489,19.92734597,233428637.9
22-04-21,10.97791979,29.82494364,433428630.8
22-04-22,8.203833189,23.24938537,333428631.5
22-04-23,3.169488379,9.257296166,133428632.4
22-04-24,4.762936076,13.36783165,133428638.1
22-04-25,12.44264259,32.86363726,433428635.3
22-04-26,10.89433966,31.61034228,433428632.5
22-04-27,10.21422759,27.73325172,333428637.9
22-04-28,9.776677499,29.91322005,333428639.7
22-04-29,7.870537589,22.54451601,333428630.4
22-04-30,4.621389273,12.45889387,133428637.1
22-05-01,6.399773324,16.54024486,233428632.9
22-05-02,8.550635467,23.79844089,333428632.3
22-05-03,6.212211558,16.13292005,233428632.3
22-05-04,9.599214913,30.3207808,333428639.9
22-05-05,13.12341546,36.3985558,433428639.5
22-05-06,11.40412496,29.01820527,433428630.4
22-05-07,4.498610055,12.94449231,133428637.4
22-05-08,10.22063281,27.97009204,333428638.2
22-05-09,24.54099253,61.5812396,833428636.1
22-05-10,19.58792801,48.69221969,633428638.3
22-05-11,27.46177561,62.15385278,833428639.6
22-05-12,21.55276896,53.66750412,733428635.2
22-05-13,11.96978215,27.23590655,333428639.2
22-05-14,7.036174208,17.90384263,233428634.9
22-05-15,7.184597248,19.43346453,233428636.6
22-05-16,10.50387723,28.16941256,333428638.7
22-05-17,8.020385955,22.36307541,333428630.4
22-05-18,9.189856798,22.9968458,333428632.2
22-05-19,9.091247823,25.38492643,333428634.5
22-05-20,9.455898112,26.67043674,333428636.1
22-05-21,3.925805568,11.17512012,133428635.1
22-05-22,5.219283567,16.9443661,233428632.2
22-05-23,9.380830586,25.90275212,333428635.3
22-05-24,7.630188531,21.79887595,233428639.4
22-05-25,8.080154887,23.46855408,333428631.5
22-05-26,10.50934325,34.18320045,433428634.7
22-05-27,10.35811588,30.93600784,433428631.3
22-05-28,3.483905571,10.89703006,133428634.4
22-05-29,3.463426798,12.02374238,133428635.5
22-05-30,9.463170727,31.37240015,433428630.8
22-05-31,7.204258204,23.589781,333428630.8
22-06-01,9.354323415,30.60405579,333428640
22-06-02,6.343792863,20.9038838,233428637.2
22-06-03,5.989077987,19.66394376,233428635.7
22-06-04,2.636531714,9.957168988,133428632.6
22-06-05,3.526003933,11.11779662,133428634.6
22-06-06,8.151885586,26.84354786,333428635
22-06-07,12.21103792,41.29976401,533428633.5
22-06-08,9.266645553,26.70098074,333428636
22-06-09,5.157276494,17.36265937,233428632.5
22-06-10,8.582381087,25.61112417,333428634.2
22-06-11,6.633047093,21.6591212,233428638.3
22-06-12,9.719811858,29.08996955,333428638.8
22-06-13,29.16697972,72.18407184,1033428631
22-06-14,18.52411439,54.11036075,733428632.6
22-06-15,22.27255273,66.68787703,833428639
22-06-16,11.70675221,32.52865727,433428634.2
22-06-17,9.687927412,28.39683462,333428638.1
22-06-18,14.1182849,44.29980539,533428638.4
22-06-19,12.57989607,42.5722174,533428635.2
22-06-20,9.2223254,36.07188396,433428635.3
22-06-21,8.978520876,30.59069428,333428639.6
22-06-22,9.437824888,30.40020944,333428639.8
22-06-23,8.870545343,27.52991716,333428636.4
22-06-24,8.74359919,25.87268104,333428634.6
22-06-25,5.508320099,17.22951453,233428632.7
22-06-26,5.69354294,17.22254701,233428632.9
22-06-27,7.102909107,20.82464454,233428637.9
22-06-28,7.055973928,21.91309847,233428639
22-06-29,7.245957491,22.6855375,233428639.9
22-06-30,10.30678428,32.1318661,433428632.4
22-07-01,13.32807825,33.32351805,433428636.7
22-07-02,5.034507448,13.82859808,133428638.9
22-07-03,5.290213917,16.14474125,233428631.4
22-07-04,6.974330985,23.93947568,333428630.9
22-07-05,9.785998522,33.01766453,433428632.8
22-07-06,6.961577914,26.07225976,333428633
22-07-07,6.153698326,28.02375103,333428634.2
22-07-08,8.180630032,35.63556792,433428633.8
22-07-09,4.312676643,16.00142958,233428630.3
22-07-10,4.680377432,18.68734268,233428633.4
22-07-11,5.79709168,21.08039134,233428636.9
22-07-12,5.984197,23.30425022,233428639.3
22-07-13,9.214704818,37.22204662,433428636.4
22-07-14,7.38483647,30.41382743,333428637.8
22-07-15,6.461056837,24.60524758,333428631.1
22-07-16,4.864706972,20.93802703,233428635.8
22-07-17,4.756111636,18.6238226,233428633.4
22-07-18,9.738121991,41.38589117,533428631.1
22-07-19,12.39525924,50.21035425,633428632.6
22-07-20,11.03395751,42.30240798,533428633.3
22-07-21,8.234034751,31.5873699,333428639.8
22-07-22,6.613155739,27.03318271,333428633.6
22-07-23,4.81871147,20.46501691,233428635.3
22-07-24,4.365660341,18.74810125,233428633.1
22-07-25,6.813307765,26.47265975,333428633.3
22-07-26,5.7010325,21.13122029,233428636.8
22-07-27,7.849997483,31.23854595,333428639.1
22-07-28,8.688199198,33.38149581,433428632.1
22-07-29,7.119748985,28.34181365,333428635.5
22-07-30,5.826699989,21.35211143,233428637.2
22-07-31,4.731861961,16.5471709,233428631.3
22-08-01,4.855009526,21.47441473,233428636.3
22-08-02,5.922822996,25.72194375,333428631.6
22-08-03,5.080473614,22.560329,233428637.6
22-08-04,5.569205004,22.13027321,233428637.7
22-08-05,6.27298058,24.81735245,333428631.1
22-08-06,2.349539729,9.123119981,133428631.5
22-08-07,2.614889049,10.86091385,133428633.5
22-08-08,5.675173869,23.92139129,233428639.6
22-08-09,5.233739021,20.10464747,233428635.3
22-08-10,7.847357468,32.38390438,433428630.2
22-08-11,7.680653435,32.51550961,433428630.2
22-08-12,4.766120513,20.29967565,233428635.1
22-08-13,3.900934573,18.6762087,233428632.6
22-08-14,4.009661223,19.0315035,233428633
22-08-15,7.044668533,32.12693706,333428639.2
22-08-16,4.268288844,19.83046995,233428634.1
22-08-17,6.46449347,26.73841851,333428633.2
22-08-18,3.46210663,14.53068647,133428638
22-08-19,10.60636262,35.76949715,433428636.4
22-08-20,5.279547776,20.02946976,233428635.3
22-08-21,4.79411187,17.56505261,233428632.4
22-08-22,6.329989085,23.49966609,233428639.8
22-08-23,5.09793675,23.61836676,233428638.7
22-08-24,4.933710122,20.51334213,233428635.4
22-08-25,3.957618051,16.68482811,233428630.6
22-08-26,9.868312789,34.13969069,433428634
22-08-27,5.332924422,19.19735619,233428634.5
22-08-28,4.635717607,15.29355445,133428639.9
22-08-29,6.203724162,22.53753081,233428638.7
22-08-30,6.764442024,28.55865813,333428635.3
22-08-31,7.571242707,25.75502476,333428633.3
22-09-01,6.220898505,25.19016432,333428631.4
22-09-02,6.558024058,24.22913275,333428630.8
22-09-03,2.979104453,11.31629864,133428634.3
22-09-04,3.638553128,15.24549759,133428638.9
22-09-05,4.466953068,16.22455593,233428630.7
22-09-06,9.783758188,33.16355269,433428632.9
22-09-07,6.261777889,21.29142293,233428637.6
22-09-08,6.403087751,20.82052289,233428637.2
22-09-09,9.691126497,40.47063853,533428630.2
22-09-10,5.56997985,20.45952711,233428636
22-09-11,4.983057628,18.68587978,233428633.7
22-09-12,9.277093999,35.44724036,433428634.7
22-09-13,12.3549273,47.11775799,533428639.5
22-09-14,7.520350842,26.42874893,333428633.9
22-09-15,7.247587575,25.39859331,333428632.6
22-09-16,6.869460369,25.103872,333428632
22-09-17,4.09166754,16.93995713,233428631
22-09-18,5.57356062,24.09567336,233428639.7
22-09-19,11.48440722,42.29826847,533428633.8
22-09-20,8.453889251,33.27638094,433428631.7
22-09-21,12.5224764,45.88031016,533428638.4
22-09-22,9.57076784,33.89022827,433428633.5
22-09-23,8.293294559,34.04951495,433428632.3
22-09-24,4.496964828,19.1673695,233428633.7
22-09-25,4.284011185,18.81978341,233428633.1
22-09-26,8.264907452,34.00317859,433428632.3
22-09-27,12.28545206,46.27953459,533428638.6
22-09-28,11.13069767,44.34217324,533428635.5
22-09-29,9.849265623,40.01500319,433428639.9
22-09-30,10.40183031,40.22598899,533428630.6
22-10-01,2.771650168,13.73627865,133428636.5
22-10-02,6.419416627,19.06306972,233428635.5
22-10-03,8.594594652,26.4012998,333428635
22-10-04,7.257192197,34.16254571,433428631.4
22-10-05,6.908299175,33.26325485,433428630.2
22-10-06,7.081626715,34.47682057,433428631.6
22-10-07,6.198524489,30.20582667,333428636.4
22-10-08,2.611545313,12.73692847,133428635.3
22-10-09,3.144462628,12.81164644,133428636
22-10-10,5.312812728,24.6585302,233428640
22-10-11,4.817214915,25.52706753,333428630.3
22-10-12,4.627440754,18.1999313,233428632.8
22-10-13,8.789112505,42.22401421,533428631
22-10-14,6.358288881,34.8470365,433428631.2
22-10-15,2.422288233,10.48710899,133428632.9
22-10-16,2.995825664,13.03972601,133428636
22-10-17,5.021908073,21.54531442,233428636.6
22-10-18,5.390866961,25.93906803,333428631.3
22-10-19,4.430841417,19.93148581,233428634.4
22-10-20,4.44583091,22.05808449,233428636.5
22-10-21,5.031473217,23.63508812,233428638.7
22-10-22,1.936119535,7.436886881,33428639.37
22-10-23,3.117658921,14.30224693,133428637.4
22-10-24,5.352049012,19.30960341,233428634.7
22-10-25,6.62510192,28.31578952,333428634.9
22-10-26,8.21918718,35.10211781,433428633.3
22-10-27,6.446710278,26.10606388,333428632.6
22-10-28,6.000662188,24.59498254,333428630.6
22-10-29,5.162677888,21.6188368,233428636.8
22-10-30,4.324590216,13.84053939,133428638.2
22-10-31,5.418352491,22.92936808,233428638.3
22-11-01,4.277286639,15.86146715,233428630.1
22-11-02,7.033919015,26.61701703,333428633.7
22-11-03,4.698951173,17.41144241,233428632.1
22-11-04,6.702998659,33.93115214,433428630.6
22-11-05,4.751210988,13.86674288,133428638.6
22-11-06,4.542984455,13.87814272,133428638.4
22-11-07,6.398248061,24.72295452,333428631.1
22-11-08,19.9042419,72.36712666,933428632.3
22-11-09,14.64193799,59.68901719,733428634.3
22-11-10,12.14533881,52.17669576,633428634.3
22-11-11,9.167879855,35.25056073,433428634.4
22-11-12,6.216912177,13.74731189,133428640
22-11-13,5.114610535,15.36427084,233428630.5
22-11-14,10.12340664,35.97764818,433428636.1
22-11-15,5.015015374,22.27782823,233428637.3
22-11-16,3.404248668,18.87097224,233428632.3
22-11-17,2.257008444,12.95046115,133428635.2
22-11-18,2.28495544,12.61864539,133428634.9
22-11-19,1.037038895,5.416188868,33428636.45
22-11-20,2.090989605,9.892689332,133428632
22-11-21,4.197418723,21.7318127,233428635.9
22-11-22,3.026431166,16.56132402,133428639.6
22-11-23,2.922660846,16.21629737,133428639.1
22-11-24,1.717859382,10.54075374,133428632.3
22-11-25,1.671798042,9.013469397,133428630.7
22-11-26,1.510183389,7.438668964,33428638.95
22-11-27,1.188813342,5.585420055,33428636.77
22-11-28,2.93529126,14.64603392,133428637.6
22-11-29,2.137056577,11.88976165,133428634
22-11-30,3.731793126,19.3765705,233428633.1
22-12-01,2.469053456,12.47021241,133428634.9
22-12-02,2.190987501,10.50373922,133428632.7
22-12-03,1.208856795,5.615340483,33428636.82
22-12-04,1.56302202,8.600453838,133428630.2
22-12-05,2.815543286,15.13613052,133428638
22-12-06,1.719258762,9.444432471,133428631.2
22-12-07,1.839660605,9.8338027,133428631.7
22-12-08,2.134131426,12.0793561,133428634.2
22-12-09,1.678963169,8.946164482,133428630.6
22-12-10,0.760515719,4.255184212,33428635.02
22-12-11,0.932473431,5.005469965,33428635.94
22-12-12,1.785818683,10.32822642,133428632.1
22-12-13,3.666028641,19.69840656,233428633.4
22-12-14,4.016818063,21.22557667,233428635.2
22-12-15,2.528690445,13.60963819,133428636.1
22-12-16,3.634236238,19.46756109,233428633.1
22-12-17,1.317213981,7.382633077,33428638.7
22-12-18,0.889139976,5.368850087,33428636.26
22-12-19,1.858761126,10.51836076,133428632.4
22-12-20,2.527554318,14.75099466,133428637.3
22-12-21,1.20192487,6.986419926,33428638.19
22-12-22,1.763612381,9.395279093,133428631.2
22-12-23,1.309738088,8.040630712,33428639.35
22-12-24,0.435105287,2.433310537,33428632.87
22-12-25,0.640724717,4.212491111,33428634.85
22-12-26,0.775976275,4.404121555,33428635.18
22-12-27,1.386700219,7.953959309,33428639.34
22-12-28,1.733625428,10.22532403,133428632
22-12-29,1.109565456,6.323634747,33428637.43
22-12-30,1.745133283,8.659757139,133428630.4
22-12-31,1.309488231,3.911000822,33428635.22
23-01-01,0.558282955,2.996996008,33428633.56
23-01-02,1.205187543,6.425355551,33428637.63
23-01-03,1.140058994,6.15608579,33428637.3
23-01-04,2.042191761,10.68481614,133428632.7
23-01-05,1.075524229,5.370902792,33428636.45
23-01-06,1.725639138,9.471243153,133428631.2
23-01-07,0.432592686,2.322802717,33428632.76
23-01-08,0.837492572,4.883305287,33428635.72
23-01-09,2.225372314,12.22315406,133428634.4
23-01-10,1.596090764,9.369913559,133428631
23-01-11,2.020889591,12.73150943,133428634.8
23-01-12,6.06854101,34.99004466,433428631.1
23-01-13,4.75711633,29.75691244,333428634.5
23-01-14,8.04030069,39.33148678,433428637.4
23-01-15,3.284871703,16.73664565,233428630
23-01-16,4.985117649,26.60636208,333428631.6
23-01-17,4.122652239,21.97188645,233428636.1
23-01-18,6.166218244,32.04041677,333428638.2
23-01-19,2.798925096,14.20141794,133428637
23-01-20,4.80154377,29.37802087,333428634.2
23-01-21,5.940845097,32.15408282,333428638.1
23-01-22,4.20813471,20.14903158,233428634.4
23-01-23,4.998278028,22.95605836,233428638
23-01-24,4.45778211,21.31655635,233428635.8
23-01-25,6.109716363,29.7898733,333428635.9
23-01-26,3.47655511,18.41314052,233428631.9
23-01-27,4.536809088,21.81859212,233428636.4
23-01-28,1.692349542,7.652274645,33428639.34
23-01-29,4.405005267,24.24663202,233428638.7
23-01-30,4.937631519,23.95204573,233428638.9
23-01-31,3.213531897,17.02464804,233428630.2
23-02-01,4.416017338,24.51410332,233428638.9
23-02-02,5.365614114,26.88909952,333428632.3
23-02-03,3.982532317,19.52399,233428633.5
23-02-04,1.948258789,8.362218699,133428630.3
23-02-05,2.947089232,14.51507395,133428637.5
23-02-06,3.27314371,16.49318955,133428639.8
23-02-07,4.140115148,18.78672545,233428632.9
23-02-08,3.257881199,15.82750282,133428639.1
23-02-09,6.899839064,29.08754301,333428636
23-02-10,3.954754725,17.63342746,233428631.6
23-02-11,1.375920087,7.448932721,33428638.82
23-02-12,2.173988135,10.79946654,133428633
23-02-13,4.266235594,19.64762834,233428633.9
23-02-14,5.242871001,23.51419222,233428638.8
23-02-15,7.076580351,35.88798725,433428633
23-02-16,9.001435234,40.68716907,433428639.7
23-02-17,7.650906647,41.63732771,433428639.3
23-02-18,3.010670096,12.29923371,133428635.3
23-02-19,5.047956625,24.34745456,233428639.4
23-02-20,6.545613965,30.24517391,333428636.8
23-02-21,7.557984525,34.33100388,433428631.9
23-02-22,6.780097334,32.4706702,333428639.3
23-02-23,6.974011998,33.67722054,433428630.7
23-02-24,6.762386434,31.08868085,333428637.9
23-02-25,3.256784073,13.71506074,133428637
23-02-26,3.458063077,16.65291906,233428630.1
23-02-27,5.275106753,24.96841672,333428630.2
23-02-28,4.153909041,20.03822413,233428634.2
23-03-01,4.808176653,26.27745996,333428631.1
23-03-02,3.253325081,17.97689901,233428631.2
23-03-03,5.835514932,25.94335943,333428631.8
23-03-04,1.612539185,7.697350692,33428639.31
23-03-05,2.578284846,11.9735639,133428634.6
23-03-06,2.652923786,12.91068661,133428635.6
23-03-07,4.333063728,22.63409011,233428637
23-03-08,4.312991478,22.59006057,233428636.9
23-03-09,7.396781063,36.42318163,433428633.8
23-03-10,8.729817527,46.9983533,533428635.7
23-03-11,5.824475435,28.57631315,333428634.4
23-03-12,6.986548383,34.41254077,433428631.4
23-03-13,11.82981182,65.60944409,733428637.4
23-03-14,14.66312646,70.69704986,833428635.4
23-03-15,9.558425983,48.45302805,533428638
23-03-16,6.961043793,33.54839019,433428630.5
23-03-17,11.44525872,67.34751346,733428638.8
23-03-18,7.063459422,36.12099163,433428633.2
23-03-19,7.260310402,40.39513299,433428637.7
23-03-20,8.778090143,46.93745691,533428635.7
23-03-21,6.045663082,34.96761463,433428631
23-03-22,10.62412634,53.71103477,633428634.3
23-03-23,8.104917529,41.71867711,433428639.8
23-03-24,6.801386696,34.57155323,433428631.4
23-03-25,3.067167377,17.10792306,233428630.2
23-03-26,3.487063675,20.50058997,233428634
23-03-27,5.756501434,31.35123149,333428637.1
23-03-28,4.745294352,28.62446892,333428633.4
23-03-29,6.019370214,33.73123622,333428639.8
23-03-30,7.128827926,39.41519368,433428636.5
23-03-31,6.572103963,31.97434773,333428638.5
23-04-01,2.924598432,13.73773517,133428636.7
23-04-02,2.992596728,16.48307397,133428639.5
23-04-03,7.082971994,37.04840625,433428634.1
23-04-04,4.683004506,22.45008469,233428637.1
23-04-05,5.52503924,27.98891753,333428633.5
23-04-06,3.270680491,18.29515534,233428631.6
23-04-07,1.944911636,11.37771958,133428633.3
23-04-08,1.3989255,8.268571671,33428639.67
23-04-09,2.403657892,15.20473497,133428637.6
23-04-10,5.258688012,31.81846545,333428637.1
23-04-11,5.296001307,35.79679112,433428631.1
23-04-12,5.089816288,31.99525893,333428637.1
23-04-13,3.772957242,24.90490777,233428638.7
23-04-14,5.442880159,33.97333592,333428639.4
23-04-15,1.708525249,10.45696166,133428632.2
23-04-16,2.198147486,12.50412191,133428634.7
23-04-17,4.754591835,25.52992024,333428630.3
23-04-18,5.141636428,31.9684731,333428637.1
23-04-19,6.747661553,36.64734499,433428633.4
23-04-20,5.365376767,33.50250181,333428638.9
23-04-21,6.056877723,34.4941002,433428630.6
23-04-22,2.632380972,17.53266226,233428630.2
23-04-23,2.796888968,17.42648259,233428630.2
23-04-24,4.919983491,30.63122464,333428635.6
23-04-25,4.409434975,27.7751973,333428632.2
23-04-26,11.18923426,67.81757404,733428639
23-04-27,8.372892148,51.61119193,533428640
23-04-28,4.537168784,28.20099396,333428632.7
23-04-29,1.787621999,12.13829122,133428633.9
23-04-30,3.686568853,23.09229367,233428636.8
23-05-01,5.854911196,34.2862228,433428630.1
23-05-02,4.454371539,28.07461801,333428632.5
23-05-03,5.999291274,35.22418385,433428631.2
23-05-04,3.895716223,22.8847843,233428636.8
23-05-05,5.420457157,30.30296405,333428635.7
23-05-06,4.044116236,24.69120757,233428638.7
23-05-07,3.121399054,16.57352199,133428639.7
23-05-08,5.971599687,33.10408549,333428639.1
23-05-09,3.292894601,18.71775689,233428632
23-05-10,6.632003485,37.16253188,433428633.8
23-05-11,4.562023226,27.21314111,333428631.8
23-05-12,5.3674712,31.80339734,333428637.2
23-05-13,1.93161169,12.65802695,133428634.6
23-05-14,2.168296103,12.76102521,133428634.9
23-05-15,4.011183632,23.08377807,233428637.1
23-05-16,3.281492028,19.22622182,233428632.5
23-05-17,4.069627244,25.31318117,233428639.4
23-05-18,4.669076049,26.82549244,333428631.5
23-05-19,3.056296489,17.1593406,233428630.2
23-05-20,1.585298749,7.154084347,33428638.74
23-05-21,2.704749128,13.03535709,133428635.7
23-05-22,3.441817966,17.68512583,233428631.1
23-05-23,3.149105106,19.18699016,233428632.3
23-05-24,4.426285174,26.91212213,333428631.3
23-05-25,3.488689205,19.23841421,233428632.7
23-05-26,2.729718206,15.89575882,133428638.6
23-05-27,1.40662544,7.884329088,33428639.29
23-05-28,3.76362217,23.07999626,233428636.8
23-05-29,3.512538197,20.94819837,233428634.5
23-05-30,3.199263435,18.90148889,233428632.1
23-05-31,4.056873228,24.13707581,233428638.2
23-06-01,3.666610142,20.3711531,233428634
23-06-02,3.804620631,20.48576301,233428634.3
23-06-03,1.375683864,8.948068906,133428630.3
23-06-04,1.743371544,11.03781422,133428632.8
23-06-05,6.404360326,34.44895039,433428630.9
23-06-06,6.600464661,38.07717744,433428634.7
23-06-07,6.088199706,33.29823091,333428639.4
23-06-08,3.11065672,17.46554668,233428630.6
23-06-09,3.053817437,14.81328495,133428637.9
23-06-10,5.856008686,30.55803158,333428636.4
23-06-11,2.750286638,13.7772262,133428636.5
23-06-12,3.469370743,15.52560956,133428639
23-06-13,4.716959016,22.88712958,233428637.6
23-06-14,4.975667634,22.93928128,233428637.9
23-06-15,4.462226028,24.19260834,233428638.7
23-06-16,4.91842474,27.66647786,333428632.6
23-06-17,2.747387776,15.75811911,133428638.5
23-06-18,2.259007742,12.52642725,133428634.8
23-06-19,4.349233875,21.57240982,233428635.9
23-06-20,7.380576938,43.09626746,533428630.5
23-06-21,11.08166082,65.96237117,733428637
23-06-22,6.40338126,33.62200762,433428630
23-06-23,8.007774956,43.33250326,533428631.3
23-06-24,3.904156175,18.17306645,233428632.1
23-06-25,4.444089763,19.79738362,233428634.2
23-06-26,6.186262203,27.77492909,333428634
23-06-27,4.915672588,27.41489212,333428632.3
23-06-28,4.766314128,25.97391784,333428630.7
23-06-29,4.144296957,22.88237316,233428637
23-06-30,9.066561988,49.53603192,533428638.6
23-07-01,1.716804974,8.476026647,133428630.2
23-07-02,2.871836846,14.05838761,133428636.9
23-07-03,4.082474068,22.55991376,233428636.6
23-07-04,3.399364436,18.26886129,233428631.7
23-07-05,3.205257791,18.12817089,233428631.3
23-07-06,7.441617284,40.79658338,433428638.2
23-07-07,3.902419993,20.49269724,233428634.4
23-07-08,1.540918216,7.802569966,33428639.34
23-07-09,1.656130057,9.421028321,133428631.1
23-07-10,4.220259488,24.83310431,233428639.1
23-07-11,3.235814192,18.0296225,233428631.3
23-07-12,4.272469666,24.33671316,233428638.6
23-07-13,7.850292836,41.3749431,433428639.2
23-07-14,6.903390828,31.54474683,333428638.4
23-07-15,1.447016994,6.376455987,33428637.82
23-07-16,2.082798001,10.25178035,133428632.3
23-07-17,3.838530791,19.89545826,233428633.7
23-07-18,3.721289152,19.58376149,233428633.3
23-07-19,2.990745318,17.23712719,233428630.2
23-07-20,3.973535581,23.54616769,233428637.5
23-07-21,2.185356037,12.09238255,133428634.3
23-07-22,1.295564725,7.475397952,33428638.77
23-07-23,2.158519789,12.33023967,133428634.5
23-07-24,4.186289678,24.00295545,233428638.2
23-07-25,1.974708883,11.00916487,133428633
23-07-26,3.334635881,18.25552156,233428631.6
23-07-27,2.236563721,12.7921282,133428635
23-07-28,2.196189915,13.17333506,133428635.4
23-07-29,0.683946222,4.886404277,33428635.57
23-07-30,1.78917129,9.898762245,133428631.7
23-07-31,2.55380536,13.54822833,133428636.1
23-08-01,5.121084985,26.48070028,333428631.6
23-08-02,4.978542631,28.67973343,333428633.7
23-08-03,2.385344115,15.22631422,133428637.6
23-08-04,2.217135704,13.54086142,133428635.8
23-08-05,0.604708109,4.793206478,33428635.4
23-08-06,0.867993351,5.914053913,33428636.78
23-08-07,2.791371728,17.69711847,233428630.5
23-08-08,4.323863004,27.80531614,333428632.1
23-08-09,3.359597804,21.41554092,233428634.8
23-08-10,1.823803477,13.62144704,133428635.4
23-08-11,1.456306445,10.51890086,133428632
23-08-12,0.430559307,3.08339146,33428633.51
23-08-13,0.703045829,4.951167453,33428635.65
23-08-14,2.792988103,17.89386282,233428630.7
23-08-15,1.762838758,11.13203788,133428632.9
23-08-16,2.797798352,16.63623721,133428639.4
23-08-17,10.30579721,48.87575049,533428639.2
23-08-18,6.417439224,27.82937715,333428634.2
23-08-19,2.341613159,10.88797733,133428633.2
23-08-20,1.551662067,7.853105538,33428639.4
23-08-21,3.032263573,13.08490616,133428636.1
23-08-22,3.982875242,17.15289806,233428631.1
23-08-23,5.353049086,23.05847148,233428638.4
23-08-24,3.255389879,15.98892524,133428639.2
23-08-25,3.020377817,15.12211007,133428638.1
23-08-26,0.628790868,3.551160137,33428634.18
23-08-27,0.88621061,5.498283394,33428636.38
23-08-28,2.714625449,12.35778726,133428635.1
23-08-29,7.119220575,39.90632828,433428637
23-08-30,3.32535534,18.09022778,233428631.4
23-08-31,5.334512522,27.82730796,333428633.2
23-09-01,3.894518626,19.87873769,233428633.8
23-09-02,1.046605661,5.907770916,33428636.95
23-09-03,1.365539476,7.606690824,33428638.97
23-09-04,1.957850199,9.974723219,133428631.9
23-09-05,1.959026763,10.40450011,133428632.4
23-09-06,2.725949321,13.53202433,133428636.3
23-09-07,2.957967649,14.61997717,133428637.6
23-09-08,2.878109737,13.71455198,133428636.6
23-09-09,0.688582501,3.581994098,33428634.27
23-09-10,1.87905295,8.754421013,133428630.6
23-09-11,4.569930216,22.64700434,233428637.2
23-09-12,6.769687811,31.60549351,333428638.4
23-09-13,3.398380091,18.66394487,233428632.1
23-09-14,3.894221165,20.91917753,233428634.8
23-09-15,2.753972347,14.51757682,133428637.3
23-09-16,1.44106934,7.776862782,33428639.22
23-09-17,1.191933573,6.303865478,33428637.5
23-09-18,4.910620358,26.80122462,333428631.7
23-09-19,4.349973085,24.22219576,233428638.6
23-09-20,3.584767132,19.76612225,233428633.4
23-09-21,3.296663566,18.04536516,233428631.3
23-09-22,1.940219468,9.787053227,133428631.7
23-09-23,0.662474378,3.190003432,33428633.85
23-09-24,1.669319521,7.767230203,33428639.44
23-09-25,2.876186693,15.47367059,133428638.3
23-09-26,2.077631667,9.916441834,133428632
23-09-27,3.692040497,19.18255321,233428632.9
23-09-28,4.221854908,23.94599363,233428638.2
23-09-29,3.186792086,15.4149366,133428638.6
23-09-30,0.858148345,4.928137021,33428635.79
23-10-01,2.532198096,13.46050234,133428636
23-10-02,5.710400158,32.86331283,333428638.6
23-10-03,3.215916212,15.75135334,133428639
23-10-04,3.088730965,16.17224835,133428639.3
23-10-05,3.704551451,20.87413239,233428634.6
23-10-06,4.381147943,25.18642308,233428639.6
23-10-07,1.305164463,6.457045578,33428637.76
23-10-08,2.007737573,10.5272648,133428632.5
23-10-09,3.602744546,17.97007005,233428631.6
23-10-10,2.666671663,13.78414664,133428636.5
23-10-11,4.184440536,21.56808546,233428635.8
23-10-12,2.4696179,11.99895244,133428634.5
23-10-13,2.326509231,13.20402018,133428635.5
23-10-14,0.672553583,4.247369873,33428634.92
23-10-15,1.28488159,8.60055766,33428639.89
23-10-16,8.093240393,46.97630436,533428635.1
23-10-17,3.091429351,17.71350065,233428630.8
23-10-18,2.809022668,17.44907043,233428630.3
23-10-19,2.767428566,20.07556243,233428632.8
23-10-20,5.614515699,33.55016307,333428639.2
23-10-21,2.338150948,15.97808185,133428638.3
23-10-22,2.32865857,12.75531126,133428635.1
23-10-23,11.17923884,66.6581137,733428637.8
23-10-24,10.96890818,62.254641,733428633.2
23-10-25,5.257585662,32.39421302,333428637.7
23-10-26,3.687722951,23.54942892,233428637.2
23-10-27,3.267135298,18.39313922,233428631.7
23-10-28,1.769991054,9.914724871,133428631.7
23-10-29,2.1610411,12.33897021,133428634.5
23-10-30,3.667688534,19.99412792,233428633.7
23-10-31,2.758254451,19.03159079,233428631.8
23-11-01,5.134485821,33.46921916,333428638.6
23-11-02,4.977810177,30.2074258,333428635.2
23-11-03,4.15975434,23.63220541,233428637.8
23-11-04,1.532743123,10.55951532,133428632.1
23-11-05,3.060401725,17.46768824,233428630.5
23-11-06,2.410246144,15.00295176,133428637.4
23-11-07,4.170671407,25.10401006,233428639.3
23-11-08,3.434248723,23.99537192,233428637.4
23-11-09,10.00211741,59.69563339,633428639.7
23-11-10,4.003614218,22.91802956,233428636.9
23-11-11,2.180923955,11.69613818,133428633.9
23-11-12,1.481924386,8.701672493,133428630.2
23-11-13,3.210921012,19.2504126,233428632.5
23-11-14,5.684718505,28.91075682,333428634.6
23-11-15,6.501988211,33.41403973,333428639.9
23-11-16,5.943525414,31.62017557,333428637.6
23-11-17,4.328341864,23.83143516,233428638.2
23-11-18,1.345159572,8.73983469,133428630.1
23-11-19,1.722764108,11.83064112,133428633.6
23-11-20,4.314183499,24.64276443,233428639
23-11-21,6.306715832,34.00173602,433428630.3
23-11-22,4.442982187,25.89470942,333428630.3
23-11-23,2.436426031,14.1347132,133428636.6
23-11-24,5.354420721,27.57186885,333428632.9
23-11-25,0.960994513,6.144714543,33428637.11
23-11-26,2.383283893,13.43754303,133428635.8
23-11-27,3.353563868,19.86091473,233428633.2
23-11-28,3.830457776,25.0704253,233428638.9
23-11-29,3.14017918,19.89277332,233428633
23-11-30,2.127823981,14.42149003,133428636.5
23-12-01,4.770967516,25.44332226,333428630.2
23-12-02,2.951346657,15.38295891,133428638.3
23-12-03,2.789870021,17.86566497,233428630.7
23-12-04,8.217666969,51.16982792,533428639.4
23-12-05,8.420480529,50.73203654,533428639.2
23-12-06,5.712171671,33.20745428,333428638.9
23-12-07,5.095415076,30.57730561,333428635.7
23-12-08,4.609173248,25.56075897,333428630.2
23-12-09,2.905251585,16.33342863,19.23868022
23-12-10,1.42510958,8.974598497,10.39970808

==> data/perp_volume_margin.csv <==
date,COIN,STABLE,TOTAL,COIN-Scaled,STABLE-Scaled,TOTAL-Scaled
2018-03-20,3097767700,0,3097767700,3.0977677,0,3.0977677
2018-03-21,3037026000,0,3037026000,3.037026,0,3.037026
2018-03-22,3051634400,0,3051634400,3.0516344,0,3.0516344
2018-03-23,3052311800,0,3052311800,3.0523118,0,3.0523118
2018-03-24,2776539000,0,2776539000,2.776539,0,2.776539
2018-03-25,2698671800,0,2698671800,2.6986718,0,2.6986718
2018-03-26,1597930400,0,1597930400,1.5979304,0,1.5979304
2018-03-27,3195373800,0,3195373800,3.1953738,0,3.1953738
2018-03-28,2426819000,0,2426819000,2.426819,0,2.426819
2018-03-29,4140983600,0,4140983600,4.1409836,0,4.1409836
2018-03-30,397512200,0,397512200,0.3975122,0,0.3975122
2018-04-02,2060052100,0,2060052100,2.0600521,0,2.0600521
2018-04-03,2729520600,0,2729520600,2.7295206,0,2.7295206
2018-04-04,3370244000,0,3370244000,3.370244,0,3.370244
2018-04-05,2956938500,0,2956938500,2.9569385,0,2.9569385
2018-04-06,640508900,0,640508900,0.6405089,0,0.6405089
2018-04-07,1581087100,0,1581087100,1.5810871,0,1.5810871
2018-04-08,1042591000,0,1042591000,1.042591,0,1.042591
2018-04-09,556992100,0,556992100,0.5569921,0,0.5569921
2018-04-10,1759326700,0,1759326700,1.7593267,0,1.7593267
2018-04-11,1293558500,0,1293558500,1.2935585,0,1.2935585
2018-04-12,3137119200,0,3137119200,3.1371192,0,3.1371192
2018-04-13,2669067300,0,2669067300,2.6690673,0,2.6690673
2018-04-14,2356445700,0,2356445700,2.3564457,0,2.3564457
2018-04-15,2042609700,0,2042609700,2.0426097,0,2.0426097
2018-04-16,2236873000,0,2236873000,2.236873,0,2.236873
2018-04-17,2154881500,0,2154881500,2.1548815,0,2.1548815
2018-04-18,1900623100,0,1900623100,1.9006231,0,1.9006231
2018-04-19,1663758700,0,1663758700,1.6637587,0,1.6637587
2018-04-21,2993577200,0,2993577200,2.9935772,0,2.9935772
2018-04-22,2643105500,0,2643105500,2.6431055,0,2.6431055
2018-04-23,2134507600,0,2134507600,2.1345076,0,2.1345076
2018-04-24,4135744300,0,4135744300,4.1357443,0,4.1357443
2018-04-25,5803011000,0,5803011000,5.803011,0,5.803011
2018-04-26,3598461000,0,3598461000,3.598461,0,3.598461
2018-04-27,2857574100,0,2857574100,2.8575741,0,2.8575741
2018-04-28,2856273000,0,2856273000,2.856273,0,2.856273
2018-04-29,2282229500,0,2282229500,2.2822295,0,2.2822295
2018-04-30,2369117700,0,2369117700,2.3691177,0,2.3691177
2018-05-01,2580225000,0,2580225000,2.580225,0,2.580225
2018-05-02,1794072300,0,1794072300,1.7940723,0,1.7940723
2018-05-03,3062913800,0,3062913800,3.0629138,0,3.0629138
2018-05-04,2686288600,0,2686288600,2.6862886,0,2.6862886
2018-05-05,2448141800,0,2448141800,2.4481418,0,2.4481418
2018-05-06,2904876300,0,2904876300,2.9048763,0,2.9048763
2018-05-07,2974054000,0,2974054000,2.974054,0,2.974054
2018-05-08,2519938300,0,2519938300,2.5199383,0,2.5199383
2018-05-09,2192331800,0,2192331800,2.1923318,0,2.1923318
2018-05-10,2311841800,0,2311841800,2.3118418,0,2.3118418
2018-05-11,4069004500,0,4069004500,4.0690045,0,4.0690045
2018-05-12,3742436400,0,3742436400,3.7424364,0,3.7424364
2018-05-13,2489551600,0,2489551600,2.4895516,0,2.4895516
2018-05-14,3327531500,0,3327531500,3.3275315,0,3.3275315
2018-05-15,2260341500,0,2260341500,2.2603415,0,2.2603415
2018-05-16,2750865700,0,2750865700,2.7508657,0,2.7508657
2018-05-17,757861900,0,757861900,0.7578619,0,0.7578619
2018-05-18,1908890000,0,1908890000,1.90889,0,1.90889
2018-05-19,1389203200,0,1389203200,1.3892032,0,1.3892032
2018-05-20,1688532000,0,1688532000,1.688532,0,1.688532
2018-05-21,747828900,0,747828900,0.7478289,0,0.7478289
2018-05-22,1614189000,0,1614189000,1.614189,0,1.614189
2018-05-23,4240151800,0,4240151800,4.2401518,0,4.2401518
2018-05-24,3551226600,0,3551226600,3.5512266,0,3.5512266
2018-05-25,2525455400,0,2525455400,2.5254554,0,2.5254554
2018-05-26,1583280000,0,1583280000,1.58328,0,1.58328
2018-05-27,1587830900,0,1587830900,1.5878309,0,1.5878309
2018-05-28,2093654900,0,2093654900,2.0936549,0,2.0936549
2018-05-29,2519125800,0,2519125800,2.5191258,0,2.5191258
2018-05-30,2266417400,0,2266417400,2.2664174,0,2.2664174
2018-05-31,2044467200,0,2044467200,2.0444672,0,2.0444672
2018-06-01,2065209100,0,2065209100,2.0652091,0,2.0652091
2018-06-02,1629435500,0,1629435500,1.6294355,0,1.6294355
2018-06-03,1458369800,0,1458369800,1.4583698,0,1.4583698
2018-06-04,2107654700,0,2107654700,2.1076547,0,2.1076547
2018-06-05,2413517600,0,2413517600,2.4135176,0,2.4135176
2018-06-06,2123435300,0,2123435300,2.1234353,0,2.1234353
2018-06-07,1649253100,0,1649253100,1.6492531,0,1.6492531
2018-06-08,1512593400,0,1512593400,1.5125934,0,1.5125934
2018-06-09,1298236000,0,1298236000,1.298236,0,1.298236
2018-06-10,4350396000,0,4350396000,4.350396,0,4.350396
2018-06-11,1816829700,0,1816829700,1.8168297,0,1.8168297
2018-06-12,808625200,0,808625200,0.8086252,0,0.8086252
2018-06-13,2266157600,0,2266157600,2.2661576,0,2.2661576
2018-06-14,3213152300,0,3213152300,3.2131523,0,3.2131523
2018-06-15,1297914900,0,1297914900,1.2979149,0,1.2979149
2018-06-16,1623462800,0,1623462800,1.6234628,0,1.6234628
2018-06-17,1130180000,0,1130180000,1.13018,0,1.13018
2018-06-18,1824167800,0,1824167800,1.8241678,0,1.8241678
2018-06-19,1571633900,0,1571633900,1.5716339,0,1.5716339
2018-06-20,2095898100,0,2095898100,2.0958981,0,2.0958981
2018-06-21,1259415800,0,1259415800,1.2594158,0,1.2594158
2018-06-22,4251639000,0,4251639000,4.251639,0,4.251639
2018-06-23,857889340,0,857889340,0.85788934,0,0.85788934
2018-06-24,651440260,0,651440260,0.65144026,0,0.65144026
2018-06-25,614248400,0,614248400,0.6142484,0,0.6142484
2018-06-26,1728136700,0,1728136700,1.7281367,0,1.7281367
2018-06-27,1724841200,0,1724841200,1.7248412,0,1.7248412
2018-06-28,1858065900,0,1858065900,1.8580659,0,1.8580659
2018-06-29,2320263400,0,2320263400,2.3202634,0,2.3202634
2018-06-30,1826518300,0,1826518300,1.8265183,0,1.8265183
2018-07-01,1333608600,0,1333608600,1.3336086,0,1.3336086
2018-07-02,1907335700,0,1907335700,1.9073357,0,1.9073357
2018-07-03,1515543900,0,1515543900,1.5155439,0,1.5155439
2018-07-04,870679700,0,870679700,0.8706797,0,0.8706797
2018-07-05,2643581400,0,2643581400,2.6435814,0,2.6435814
2018-07-06,1739462300,0,1739462300,1.7394623,0,1.7394623
2018-07-07,1559385500,0,1559385500,1.5593855,0,1.5593855
2018-07-08,1137118100,0,1137118100,1.1371181,0,1.1371181
2018-07-09,1323132200,0,1323132200,1.3231322,0,1.3231322
2018-07-10,2436714200,0,2436714200,2.4367142,0,2.4367142
2018-07-11,668160200,0,668160200,0.6681602,0,0.6681602
2018-07-12,2324904700,0,2324904700,2.3249047,0,2.3249047
2018-07-13,1778386400,0,1778386400,1.7783864,0,1.7783864
2018-07-14,1341865600,0,1341865600,1.3418656,0,1.3418656
2018-07-15,1314368400,0,1314368400,1.3143684,0,1.3143684
2018-07-16,2958209300,0,2958209300,2.9582093,0,2.9582093
2018-07-17,4087639300,0,4087639300,4.0876393,0,4.0876393
2018-07-18,4926473700,0,4926473700,4.9264737,0,4.9264737
2018-07-19,3252965000,0,3252965000,3.252965,0,3.252965
2018-07-20,4045767700,0,4045767700,4.0457677,0,4.0457677
2018-07-21,2077990400,0,2077990400,2.0779904,0,2.0779904
2018-07-22,2953653800,0,2953653800,2.9536538,0,2.9536538
2018-07-23,4394616300,0,4394616300,4.3946163,0,4.3946163
2018-07-24,7558023000,0,7558023000,7.558023,0,7.558023
2018-07-25,5850918400,0,5850918400,5.8509184,0,5.8509184
2018-07-26,4793772000,0,4793772000,4.793772,0,4.793772
2018-07-27,4712393700,0,4712393700,4.7123937,0,4.7123937
2018-07-28,2338380000,0,2338380000,2.33838,0,2.33838
2018-07-29,2692763000,0,2692763000,2.692763,0,2.692763
2018-07-30,5060020700,0,5060020700,5.0600207,0,5.0600207
2018-07-31,5808025600,0,5808025600,5.8080256,0,5.8080256
2018-08-01,4453931000,0,4453931000,4.453931,0,4.453931
2018-08-02,3202449400,0,3202449400,3.2024494,0,3.2024494
2018-08-03,3201061400,0,3201061400,3.2010614,0,3.2010614
2018-08-06,3437675300,0,3437675300,3.4376753,0,3.4376753
2018-08-07,4548202500,0,4548202500,4.5482025,0,4.5482025
2018-08-08,5589386000,0,5589386000,5.589386,0,5.589386
2018-08-09,3883169300,0,3883169300,3.8831693,0,3.8831693
2018-08-10,4434064000,0,4434064000,4.434064,0,4.434064
2018-08-11,3036993300,0,3036993300,3.0369933,0,3.0369933
2018-08-12,2602525000,0,2602525000,2.602525,0,2.602525
2018-08-13,3001767400,0,3001767400,3.0017674,0,3.0017674
2018-08-14,4415454000,0,4415454000,4.415454,0,4.415454
2018-08-15,5401854000,0,5401854000,5.401854,0,5.401854
2018-08-16,3763457800,0,3763457800,3.7634578,0,3.7634578
2018-08-17,3530501600,0,3530501600,3.5305016,0,3.5305016
2018-08-18,2438891500,0,2438891500,2.4388915,0,2.4388915
2018-08-19,2282211600,0,2282211600,2.2822116,0,2.2822116
2018-08-20,2947260700,0,2947260700,2.9472607,0,2.9472607
2018-08-21,2927025700,0,2927025700,2.9270257,0,2.9270257
2018-08-22,2782657300,0,2782657300,2.7826573,0,2.7826573
2018-08-23,846768400,0,846768400,0.8467684,0,0.8467684
2018-08-24,818310850,0,818310850,0.81831085,0,0.81831085
2018-08-25,777838340,0,777838340,0.77783834,0,0.77783834
2018-08-26,872259400,0,872259400,0.8722594,0,0.8722594
2018-08-27,818166800,0,818166800,0.8181668,0,0.8181668
2018-08-28,1049904960,0,1049904960,1.04990496,0,1.04990496
2018-08-29,2779316500,0,2779316500,2.7793165,0,2.7793165
2018-08-30,3726368500,0,3726368500,3.7263685,0,3.7263685
2018-08-31,2934120200,0,2934120200,2.9341202,0,2.9341202
2018-09-01,2537836000,0,2537836000,2.537836,0,2.537836
2018-09-02,3425710600,0,3425710600,3.4257106,0,3.4257106
2018-09-03,2585212000,0,2585212000,2.585212,0,2.585212
2018-09-04,2636347400,0,2636347400,2.6363474,0,2.6363474
2018-09-05,4619860500,0,4619860500,4.6198605,0,4.6198605
2018-09-06,4451628500,0,4451628500,4.4516285,0,4.4516285
2018-09-07,2827037400,0,2827037400,2.8270374,0,2.8270374
2018-09-08,2167302000,0,2167302000,2.167302,0,2.167302
2018-09-09,1848322300,0,1848322300,1.8483223,0,1.8483223
2018-09-10,1949559600,0,1949559600,1.9495596,0,1.9495596
2018-09-11,2205960400,0,2205960400,2.2059604,0,2.2059604
2018-09-12,1945971300,0,1945971300,1.9459713,0,1.9459713
2018-09-13,2592608000,0,2592608000,2.592608,0,2.592608
2018-09-14,2449587500,0,2449587500,2.4495875,0,2.4495875
2018-09-15,1214445800,0,1214445800,1.2144458,0,1.2144458
2018-09-16,1285218300,0,1285218300,1.2852183,0,1.2852183
2018-09-17,2602983000,0,2602983000,2.602983,0,2.602983
2018-09-18,1769919600,0,1769919600,1.7699196,0,1.7699196
2018-09-19,2819258000,0,2819258000,2.819258,0,2.819258
2018-09-20,1615008000,0,1615008000,1.615008,0,1.615008
2018-09-21,2533758500,0,2533758500,2.5337585,0,2.5337585
2018-09-22,1609648100,0,1609648100,1.6096481,0,1.6096481
2018-09-23,1016880500,0,1016880500,1.0168805,0,1.0168805
2018-09-24,1648900100,0,1648900100,1.6489001,0,1.6489001
2018-09-25,2721233000,0,2721233000,2.721233,0,2.721233
2018-09-26,1801964200,0,1801964200,1.8019642,0,1.8019642
2018-09-27,1926963700,0,1926963700,1.9269637,0,1.9269637
2018-09-28,2921853000,0,2921853000,2.921853,0,2.921853
2018-09-29,1714855700,0,1714855700,1.7148557,0,1.7148557
2018-09-30,1192912400,0,1192912400,1.1929124,0,1.1929124
2018-10-01,1635888100,0,1635888100,1.6358881,0,1.6358881
2018-10-02,1401400700,0,1401400700,1.4014007,0,1.4014007
2018-10-03,1539766700,0,1539766700,1.5397667,0,1.5397667
2018-10-04,1666643800,0,1666643800,1.6666438,0,1.6666438
2018-10-05,1156011800,0,1156011800,1.1560118,0,1.1560118
2018-10-06,578221300,0,578221300,0.5782213,0,0.5782213
2018-10-07,683197300,0,683197300,0.6831973,0,0.6831973
2018-10-08,1246963000,0,1246963000,1.246963,0,1.246963
2018-10-09,772132100,0,772132100,0.7721321,0,0.7721321
2018-10-10,1499401600,0,1499401600,1.4994016,0,1.4994016
2018-10-11,1625544800,0,1625544800,1.6255448,0,1.6255448
2018-10-12,1140277800,0,1140277800,1.1402778,0,1.1402778
2018-10-13,565308740,0,565308740,0.56530874,0,0.56530874
2018-10-14,1002827600,0,1002827600,1.0028276,0,1.0028276
2018-10-15,3804419800,0,3804419800,3.8044198,0,3.8044198
2018-10-16,1346898400,0,1346898400,1.3468984,0,1.3468984
2018-10-17,710931460,0,710931460,0.71093146,0,0.71093146
2018-10-18,1113178500,0,1113178500,1.1131785,0,1.1131785
2018-10-19,620648100,0,620648100,0.6206481,0,0.6206481
2018-10-20,468509630,0,468509630,0.46850963,0,0.46850963
2018-10-21,604090750,0,604090750,0.60409075,0,0.60409075
2018-10-22,687203460,0,687203460,0.68720346,0,0.68720346
2018-10-23,649990000,0,649990000,0.64999,0,0.64999
2018-10-24,835178500,0,835178500,0.8351785,0,0.8351785
2018-10-25,755863940,0,755863940,0.75586394,0,0.75586394
2018-10-26,773385340,0,773385340,0.77338534,0,0.77338534
2018-10-27,320236160,0,320236160,0.32023616,0,0.32023616
2018-10-28,382164200,0,382164200,0.3821642,0,0.3821642
2018-10-29,1480298200,0,1480298200,1.4802982,0,1.4802982
2018-10-30,621137440,0,621137440,0.62113744,0,0.62113744
2018-10-31,1038555660,0,1038555660,1.03855566,0,1.03855566
2018-11-01,527607068,0,527607068,0.527607068,0,0.527607068
2018-11-02,779817385,0,779817385,0.779817385,0,0.779817385
2018-11-03,418518243,0,418518243,0.418518243,0,0.418518243
2018-11-04,1079190784,0,1079190784,1.079190784,0,1.079190784
2018-11-05,680611418,0,680611418,0.680611418,0,0.680611418
2018-11-06,1008332348,0,1008332348,1.008332348,0,1.008332348
2018-11-07,1199491673,0,1199491673,1.199491673,0,1.199491673
2018-11-08,1340385487,0,1340385487,1.340385487,0,1.340385487
2018-11-09,1238135388,0,1238135388,1.238135388,0,1.238135388
2018-11-10,463914785,0,463914785,0.463914785,0,0.463914785
2018-11-11,769461393,0,769461393,0.769461393,0,0.769461393
2018-11-12,976781774,0,976781774,0.976781774,0,0.976781774
2018-11-13,1362635923,0,1362635923,1.362635923,0,1.362635923
2018-11-14,5164977188,0,5164977188,5.164977188,0,5.164977188
2018-11-15,3649588056,0,3649588056,3.649588056,0,3.649588056
2018-11-16,1716661902,0,1716661902,1.716661902,0,1.716661902
2018-11-17,854000974,0,854000974,0.854000974,0,0.854000974
2018-11-18,935728658,0,935728658,0.935728658,0,0.935728658
2018-11-19,5232596594,0,5232596594,5.232596594,0,5.232596594
2018-11-20,6489034529,0,6489034529,6.489034529,0,6.489034529
2018-11-21,3427936186,0,3427936186,3.427936186,0,3.427936186
2018-11-22,1921494762,0,1921494762,1.921494762,0,1.921494762
2018-11-23,2602839427,0,2602839427,2.602839427,0,2.602839427
2018-11-24,2444429081,0,2444429081,2.444429081,0,2.444429081
2018-11-25,3937118449,0,3937118449,3.937118449,0,3.937118449
2018-11-26,3724730922,0,3724730922,3.724730922,0,3.724730922
2018-11-27,2530303445,0,2530303445,2.530303445,0,2.530303445
2018-11-28,3147203385,0,3147203385,3.147203385,0,3.147203385
2018-11-29,2592414278,0,2592414278,2.592414278,0,2.592414278
2018-11-30,2584621533,0,2584621533,2.584621533,0,2.584621533
2018-12-01,1640007226,0,1640007226,1.640007226,0,1.640007226
2018-12-02,1787717143,0,1787717143,1.787717143,0,1.787717143
2018-12-03,1946640833,0,1946640833,1.946640833,0,1.946640833
2018-12-04,1935438543,0,1935438543,1.935438543,0,1.935438543
2018-12-05,1775227694,0,1775227694,1.775227694,0,1.775227694
2018-12-06,2752500327,0,2752500327,2.752500327,0,2.752500327
2018-12-07,2747024120,0,2747024120,2.74702412,0,2.74702412
2018-12-08,1640458252,0,1640458252,1.640458252,0,1.640458252
2018-12-09,1456049836,0,1456049836,1.456049836,0,1.456049836
2018-12-10,1601479252,0,1601479252,1.601479252,0,1.601479252
2018-12-11,1214535628,0,1214535628,1.214535628,0,1.214535628
2018-12-12,1211304596,0,1211304596,1.211304596,0,1.211304596
2018-12-13,1424958947,0,1424958947,1.424958947,0,1.424958947
2018-12-14,1534717205,0,1534717205,1.534717205,0,1.534717205
2018-12-15,1009379912,0,1009379912,1.009379912,0,1.009379912
2018-12-16,1025714809,0,1025714809,1.025714809,0,1.025714809
2018-12-17,2149020224,0,2149020224,2.149020224,0,2.149020224
2018-12-18,2155549689,0,2155549689,2.155549689,0,2.155549689
2018-12-19,3567662389,0,3567662389,3.567662389,0,3.567662389
2018-12-20,3971033581,0,3971033581,3.971033581,0,3.971033581
2018-12-21,3040476656,0,3040476656,3.040476656,0,3.040476656
2018-12-22,1679230812,0,1679230812,1.679230812,0,1.679230812
2018-12-23,1493373773,0,1493373773,1.493373773,0,1.493373773
2018-12-24,2197149516,0,2197149516,2.197149516,0,2.197149516
2018-12-25,2012586318,0,2012586318,2.012586318,0,2.012586318
2018-12-26,1432364329,0,1432364329,1.432364329,0,1.432364329
2018-12-27,1395029145,0,1395029145,1.395029145,0,1.395029145
2018-12-28,1551174941,0,1551174941,1.551174941,0,1.551174941
2018-12-29,1271259149,0,1271259149,1.271259149,0,1.271259149
2018-12-30,1231465521,0,1231465521,1.231465521,0,1.231465521
2018-12-31,980145097,0,980145097,0.980145097,0,0.980145097
2019-01-01,906081821,0,906081821,0.906081821,0,0.906081821
2019-01-02,1079363379,0,1079363379,1.079363379,0,1.079363379
2019-01-03,885286874,0,885286874,0.885286874,0,0.885286874
2019-01-04,911162826,0,911162826,0.911162826,0,0.911162826
2019-01-05,746210516,0,746210516,0.746210516,0,0.746210516
2019-01-06,1077792414,0,1077792414,1.077792414,0,1.077792414
2019-01-07,955246762,0,955246762,0.955246762,0,0.955246762
2019-01-08,1303993157,0,1303993157,1.303993157,0,1.303993157
2019-01-09,152544637,0,152544637,0.152544637,0,0.152544637
2019-01-10,1589928597,0,1589928597,1.589928597,0,1.589928597
2019-01-11,1018035803,0,1018035803,1.018035803,0,1.018035803
2019-01-12,549245001,0,549245001,0.549245001,0,0.549245001
2019-01-13,805525541,0,805525541,0.805525541,0,0.805525541
2019-01-14,943978994,0,943978994,0.943978994,0,0.943978994
2019-01-15,827228913,0,827228913,0.827228913,0,0.827228913
2019-01-16,863786004,0,863786004,0.863786004,0,0.863786004
2019-01-17,946974775,0,946974775,0.946974775,0,0.946974775
2019-01-18,660980690,0,660980690,0.66098069,0,0.66098069
2019-01-19,750148724,0,750148724,0.750148724,0,0.750148724
2019-01-20,1021780095,0,1021780095,1.021780095,0,1.021780095
2019-01-21,767129817,0,767129817,0.767129817,0,0.767129817
2019-01-22,1153556001,0,1153556001,1.153556001,0,1.153556001
2019-01-23,909938983,0,909938983,0.909938983,0,0.909938983
2019-01-24,725916628,0,725916628,0.725916628,0,0.725916628
2019-01-25,773793985,0,773793985,0.773793985,0,0.773793985
2019-01-26,831617956,0,831617956,0.831617956,0,0.831617956
2019-01-27,795018952,0,795018952,0.795018952,0,0.795018952
2019-01-28,1610259920,0,1610259920,1.61025992,0,1.61025992
2019-01-29,1002653809,0,1002653809,1.002653809,0,1.002653809
2019-01-30,938649346,0,938649346,0.938649346,0,0.938649346
2019-01-31,747429434,0,747429434,0.747429434,0,0.747429434
2019-02-01,883277127,0,883277127,0.883277127,0,0.883277127
2019-02-02,732102856,0,732102856,0.732102856,0,0.732102856
2019-02-03,766823133,0,766823133,0.766823133,0,0.766823133
2019-02-04,554841683,0,554841683,0.554841683,0,0.554841683
2019-02-05,436447625,0,436447625,0.436447625,0,0.436447625
2019-02-06,933494468,0,933494468,0.933494468,0,0.933494468
2019-02-07,332474613,0,332474613,0.332474613,0,0.332474613
2019-02-08,1764650369,0,1764650369,1.764650369,0,1.764650369
2019-02-09,667290768,0,667290768,0.667290768,0,0.667290768
2019-02-10,731794115,0,731794115,0.731794115,0,0.731794115
2019-02-11,746880998,0,746880998,0.746880998,0,0.746880998
2019-02-12,868519937,0,868519937,0.868519937,0,0.868519937
2019-02-13,651418868,0,651418868,0.651418868,0,0.651418868
2019-02-14,593517377,0,593517377,0.593517377,0,0.593517377
2019-02-15,728047706,0,728047706,0.728047706,0,0.728047706
2019-02-16,627771163,0,627771163,0.627771163,0,0.627771163
2019-02-17,1024680199,0,1024680199,1.024680199,0,1.024680199
2019-02-18,2884747833,0,2884747833,2.884747833,0,2.884747833
2019-02-19,2064179175,0,2064179175,2.064179175,0,2.064179175
2019-02-20,1253769753,0,1253769753,1.253769753,0,1.253769753
2019-02-21,1219922084,0,1219922084,1.219922084,0,1.219922084
2019-02-22,1032435950,0,1032435950,1.03243595,0,1.03243595
2019-02-23,1766305072,0,1766305072,1.766305072,0,1.766305072
2019-02-24,2483719524,0,2483719524,2.483719524,0,2.483719524
2019-02-25,1115909889,0,1115909889,1.115909889,0,1.115909889
2019-02-26,871357363,0,871357363,0.871357363,0,0.871357363
2019-02-27,1163054399,0,1163054399,1.163054399,0,1.163054399
2019-02-28,1176625813,0,1176625813,1.176625813,0,1.176625813
2019-03-01,569934723,0,569934723,0.569934723,0,0.569934723
2019-03-02,543690084,0,543690084,0.543690084,0,0.543690084
2019-03-03,506061978,0,506061978,0.506061978,0,0.506061978
2019-03-04,1247287415,0,1247287415,1.247287415,0,1.247287415
2019-03-05,1429508803,0,1429508803,1.429508803,0,1.429508803
2019-03-06,862067492,0,862067492,0.862067492,0,0.862067492
2019-03-07,1041708009,0,1041708009,1.041708009,0,1.041708009
2019-03-08,1208191306,0,1208191306,1.208191306,0,1.208191306
2019-03-09,1272076529,0,1272076529,1.272076529,0,1.272076529
2019-03-10,591758426,0,591758426,0.591758426,0,0.591758426
2019-03-11,950863986,0,950863986,0.950863986,0,0.950863986
2019-03-12,1035733249,0,1035733249,1.035733249,0,1.035733249
2019-03-13,685553013,0,685553013,0.685553013,0,0.685553013
2019-03-14,891770614,0,891770614,0.891770614,0,0.891770614
2019-03-15,802158829,0,802158829,0.802158829,0,0.802158829
2019-03-16,1430528327,0,1430528327,1.430528327,0,1.430528327
2019-03-17,725080893,0,725080893,0.725080893,0,0.725080893
2019-03-18,1048543889,0,1048543889,1.048543889,0,1.048543889
2019-03-19,914888571,0,914888571,0.914888571,0,0.914888571
2019-03-20,1178584019,0,1178584019,1.178584019,0,1.178584019
2019-03-21,1537571800,0,1537571800,1.5375718,0,1.5375718
2019-03-22,633272080,0,633272080,0.63327208,0,0.63327208
2019-03-23,608644436,0,608644436,0.608644436,0,0.608644436
2019-03-24,483056397,0,483056397,0.483056397,0,0.483056397
2019-03-25,1116623362,0,1116623362,1.116623362,0,1.116623362
2019-03-26,665566776,0,665566776,0.665566776,0,0.665566776
2019-03-27,1433565985,0,1433565985,1.433565985,0,1.433565985
2019-03-28,612006531,0,612006531,0.612006531,0,0.612006531
2019-03-29,1660920316,0,1660920316,1.660920316,0,1.660920316
2019-03-30,1120704151,0,1120704151,1.120704151,0,1.120704151
2019-03-31,432364299,0,432364299,0.432364299,0,0.432364299
2019-04-01,1265191657,0,1265191657,1.265191657,0,1.265191657
2019-04-02,5364645716,0,5364645716,5.364645716,0,5.364645716
2019-04-03,5626047645,0,5626047645,5.626047645,0,5.626047645
2019-04-04,3430051692,0,3430051692,3.430051692,0,3.430051692
2019-04-05,2137634224,0,2137634224,2.137634224,0,2.137634224
2019-04-06,2357335242,0,2357335242,2.357335242,0,2.357335242
2019-04-07,2368488781,0,2368488781,2.368488781,0,2.368488781
2019-04-08,2853579487,0,2853579487,2.853579487,0,2.853579487
2019-04-09,2154558845,0,2154558845,2.154558845,0,2.154558845
2019-04-10,2521760929,0,2521760929,2.521760929,0,2.521760929
2019-04-11,2716904814,0,2716904814,2.716904814,0,2.716904814
2019-04-12,1716550856,0,1716550856,1.716550856,0,1.716550856
2019-04-13,1001384749,0,1001384749,1.001384749,0,1.001384749
2019-04-14,1078296629,0,1078296629,1.078296629,0,1.078296629
2019-04-15,1678288716,0,1678288716,1.678288716,0,1.678288716
2019-04-16,1579688574,0,1579688574,1.579688574,0,1.579688574
2019-04-17,1413520575,0,1413520575,1.413520575,0,1.413520575
2019-04-18,1467770190,0,1467770190,1.46777019,0,1.46777019
2019-04-19,1459855859,0,1459855859,1.459855859,0,1.459855859
2019-04-20,1193063990,0,1193063990,1.19306399,0,1.19306399
2019-04-21,1391626502,0,1391626502,1.391626502,0,1.391626502
2019-04-22,1918938760,0,1918938760,1.91893876,0,1.91893876
2019-04-23,2769213478,0,2769213478,2.769213478,0,2.769213478
2019-04-24,2800025010,0,2800025010,2.80002501,0,2.80002501
2019-04-25,2771824983,0,2771824983,2.771824983,0,2.771824983
2019-04-26,3031982460,0,3031982460,3.03198246,0,3.03198246
2019-04-27,972904209,0,972904209,0.972904209,0,0.972904209
2019-04-28,1175976859,0,1175976859,1.175976859,0,1.175976859
2019-04-29,1378835585,0,1378835585,1.378835585,0,1.378835585
2019-04-30,1526997360,0,1526997360,1.52699736,0,1.52699736
2019-05-01,1353194728,0,1353194728,1.353194728,0,1.353194728
2019-05-02,1732505743,0,1732505743,1.732505743,0,1.732505743
2019-05-03,4662343595,0,4662343595,4.662343595,0,4.662343595
2019-05-04,3652779639,0,3652779639,3.652779639,0,3.652779639
2019-05-05,2299170651,0,2299170651,2.299170651,0,2.299170651
2019-05-06,2622886445,0,2622886445,2.622886445,0,2.622886445
2019-05-07,3827538623,0,3827538623,3.827538623,0,3.827538623
2019-05-08,2589776487,0,2589776487,2.589776487,0,2.589776487
2019-05-09,2962895105,0,2962895105,2.962895105,0,2.962895105
2019-05-10,4499727380,0,4499727380,4.49972738,0,4.49972738
2019-05-11,8646063512,0,8646063512,8.646063512,0,8.646063512
2019-05-12,9144339845,0,9144339845,9.144339845,0,9.144339845
2019-05-13,8167488857,0,8167488857,8.167488857,0,8.167488857
2019-05-14,7575468889,0,7575468889,7.575468889,0,7.575468889
2019-05-15,5401396638,0,5401396638,5.401396638,0,5.401396638
2019-05-16,5243559313,0,5243559313,5.243559313,0,5.243559313
2019-05-17,6449177991,0,6449177991,6.449177991,0,6.449177991
2019-05-18,2846520216,0,2846520216,2.846520216,0,2.846520216
2019-05-19,5489817133,0,5489817133,5.489817133,0,5.489817133
2019-05-20,5680875876,0,5680875876,5.680875876,0,5.680875876
2019-05-21,3510499638,0,3510499638,3.510499638,0,3.510499638
2019-05-22,3706544450,0,3706544450,3.70654445,0,3.70654445
2019-05-23,3690908444,0,3690908444,3.690908444,0,3.690908444
2019-05-24,3165273448,0,3165273448,3.165273448,0,3.165273448
2019-05-25,1967090217,0,1967090217,1.967090217,0,1.967090217
2019-05-26,3927443535,0,3927443535,3.927443535,0,3.927443535
2019-05-27,4228860800,0,4228860800,4.2288608,0,4.2288608
2019-05-28,2856157248,0,2856157248,2.856157248,0,2.856157248
2019-05-29,3108318989,0,3108318989,3.108318989,0,3.108318989
2019-05-30,5471819330,0,5471819330,5.47181933,0,5.47181933
2019-05-31,3350137386,0,3350137386,3.350137386,0,3.350137386
2019-06-01,1807275146,0,1807275146,1.807275146,0,1.807275146
2019-06-02,2319525413,0,2319525413,2.319525413,0,2.319525413
2019-06-03,4391959677,0,4391959677,4.391959677,0,4.391959677
2019-06-04,5695581977,0,5695581977,5.695581977,0,5.695581977
2019-06-05,3721389315,0,3721389315,3.721389315,0,3.721389315
2019-06-06,3304344533,0,3304344533,3.304344533,0,3.304344533
2019-06-07,3027398316,0,3027398316,3.027398316,0,3.027398316
2019-06-08,2038112336,0,2038112336,2.038112336,0,2.038112336
2019-06-09,2758472394,0,2758472394,2.758472394,0,2.758472394
2019-06-10,3115079389,0,3115079389,3.115079389,0,3.115079389
2019-06-11,2491568032,0,2491568032,2.491568032,0,2.491568032
2019-06-12,3091546064,0,3091546064,3.091546064,0,3.091546064
2019-06-13,2399658609,0,2399658609,2.399658609,0,2.399658609
2019-06-14,2843903099,0,2843903099,2.843903099,0,2.843903099
2019-06-15,2288076951,0,2288076951,2.288076951,0,2.288076951
2019-06-16,4388622143,0,4388622143,4.388622143,0,4.388622143
2019-06-17,4183996047,0,4183996047,4.183996047,0,4.183996047
2019-06-18,4363623560,0,4363623560,4.36362356,0,4.36362356
2019-06-19,2573666426,0,2573666426,2.573666426,0,2.573666426
2019-06-20,3737779809,0,3737779809,3.737779809,0,3.737779809
2019-06-21,5020678226,0,5020678226,5.020678226,0,5.020678226
2019-06-22,10025113586,0,10025113586,10.02511359,0,10.02511359
2019-06-23,5437241417,0,5437241417,5.437241417,0,5.437241417
2019-06-24,4506755779,0,4506755779,4.506755779,0,4.506755779
2019-06-25,6784110868,0,6784110868,6.784110868,0,6.784110868
2019-06-26,14594567213,0,14594567213,14.59456721,0,14.59456721
2019-06-27,13988671766,0,13988671766,13.98867177,0,13.98867177
2019-06-28,7549115090,0,7549115090,7.54911509,0,7.54911509
2019-06-29,5448854624,0,5448854624,5.448854624,0,5.448854624
2019-06-30,6489619536,0,6489619536,6.489619536,0,6.489619536
2019-07-01,7177619984,0,7177619984,7.177619984,0,7.177619984
2019-07-02,7676365070,0,7676365070,7.67636507,0,7.67636507
2019-07-03,8307174187,0,8307174187,8.307174187,0,8.307174187
2019-07-04,5745064759,0,5745064759,5.745064759,0,5.745064759
2019-07-05,5534710775,0,5534710775,5.534710775,0,5.534710775
2019-07-06,4749237378,0,4749237378,4.749237378,0,4.749237378
2019-07-07,3703237630,0,3703237630,3.70323763,0,3.70323763
2019-07-08,4574160151,0,4574160151,4.574160151,0,4.574160151
2019-07-09,6675639295,0,6675639295,6.675639295,0,6.675639295
2019-07-10,9714344911,0,9714344911,9.714344911,0,9.714344911
2019-07-11,8250102494,0,8250102494,8.250102494,0,8.250102494
2019-07-12,4949155569,0,4949155569,4.949155569,0,4.949155569
2019-07-13,5194889687,0,5194889687,5.194889687,0,5.194889687
2019-07-14,6243272464,0,6243272464,6.243272464,0,6.243272464
2019-07-15,6527535259,0,6527535259,6.527535259,0,6.527535259
2019-07-16,7480811385,0,7480811385,7.480811385,0,7.480811385
2019-07-17,6101759342,0,6101759342,6.101759342,0,6.101759342
2019-07-18,6359747409,0,6359747409,6.359747409,0,6.359747409
2019-07-19,4717729526,0,4717729526,4.717729526,0,4.717729526
2019-07-20,3703184658,0,3703184658,3.703184658,0,3.703184658
2019-07-21,2989274533,0,2989274533,2.989274533,0,2.989274533
2019-07-22,3560179394,0,3560179394,3.560179394,0,3.560179394
2019-07-23,3871985068,0,3871985068,3.871985068,0,3.871985068
2019-07-24,3181130783,0,3181130783,3.181130783,0,3.181130783
2019-07-25,2022842422,0,2022842422,2.022842422,0,2.022842422
2019-07-26,1778857377,0,1778857377,1.778857377,0,1.778857377
2019-07-27,2398909925,0,2398909925,2.398909925,0,2.398909925
2019-07-28,2367876223,0,2367876223,2.367876223,0,2.367876223
2019-07-29,2451590821,0,2451590821,2.451590821,0,2.451590821
2019-07-30,2524830615,0,2524830615,2.524830615,0,2.524830615
2019-07-31,2929242458,0,2929242458,2.929242458,0,2.929242458
2019-08-01,3028213807,0,3028213807,3.028213807,0,3.028213807
2019-08-02,3060243929,0,3060243929,3.060243929,0,3.060243929
2019-08-03,2835522073,0,2835522073,2.835522073,0,2.835522073
2019-08-04,3440872692,0,3440872692,3.440872692,0,3.440872692
2019-08-05,5613176978,0,5613176978,5.613176978,0,5.613176978
2019-08-06,6319531242,0,6319531242,6.319531242,0,6.319531242
2019-08-07,5912904519,0,5912904519,5.912904519,0,5.912904519
2019-08-08,4733072314,0,4733072314,4.733072314,0,4.733072314
2019-08-09,3590414341,0,3590414341,3.590414341,0,3.590414341
2019-08-10,3499651406,0,3499651406,3.499651406,0,3.499651406
2019-08-11,2374286557,0,2374286557,2.374286557,0,2.374286557
2019-08-12,1936018105,0,1936018105,1.936018105,0,1.936018105
2019-08-13,3493192176,0,3493192176,3.493192176,0,3.493192176
2019-08-14,5683921347,0,5683921347,5.683921347,0,5.683921347
2019-08-15,6885744963,0,6885744963,6.885744963,0,6.885744963
2019-08-16,5978335493,0,5978335493,5.978335493,0,5.978335493
2019-08-17,2741634713,0,2741634713,2.741634713,0,2.741634713
2019-08-18,2345213737,0,2345213737,2.345213737,0,2.345213737
2019-08-19,3176141389,0,3176141389,3.176141389,0,3.176141389
2019-08-20,3007487335,0,3007487335,3.007487335,0,3.007487335
2019-08-21,4736646212,0,4736646212,4.736646212,0,4.736646212
2019-08-22,3650530574,0,3650530574,3.650530574,0,3.650530574
2019-08-23,2651748901,0,2651748901,2.651748901,0,2.651748901
2019-08-24,2821445069,0,2821445069,2.821445069,0,2.821445069
2019-08-25,2850173594,0,2850173594,2.850173594,0,2.850173594
2019-08-26,3590635889,0,3590635889,3.590635889,0,3.590635889
2019-08-27,2745738893,0,2745738893,2.745738893,0,2.745738893
2019-08-28,4014178863,0,4014178863,4.014178863,0,4.014178863
2019-08-29,2804758455,0,2804758455,2.804758455,0,2.804758455
2019-08-30,2220202705,0,2220202705,2.220202705,0,2.220202705
2019-08-31,1517567347,0,1517567347,1.517567347,0,1.517567347
2019-09-01,1495676039,0,1495676039,1.495676039,0,1.495676039
2019-09-02,3611653925,0,3611653925,3.611653925,0,3.611653925
2019-09-03,4124370070,0,4124370070,4.12437007,0,4.12437007
2019-09-04,4014258543,0,4014258543,4.014258543,0,4.014258543
2019-09-05,2656694172,0,2656694172,2.656694172,0,2.656694172
2019-09-06,4544714375,0,4544714375,4.544714375,0,4.544714375
2019-09-07,1909930493,0,1909930493,1.909930493,0,1.909930493
2019-09-08,1951937502,0,1951937502,1.951937502,0,1.951937502
2019-09-09,3825680275,0,3825680275,3.825680275,0,3.825680275
2019-09-10,2657105546,0,2657105546,2.657105546,0,2.657105546
2019-09-11,3065362598,0,3065362598,3.065362598,0,3.065362598
2019-09-12,2690139209,77679486.95,2767818696,2.690139209,0.077679487,2.767818696
2019-09-13,2212242472,199174942.6,2411417415,2.212242472,0.199174943,2.411417415
2019-09-14,1804516173,213730113.1,2018246286,1.804516173,0.213730113,2.018246286
2019-09-15,1199546843,211694765.9,1411241609,1.199546843,0.211694766,1.411241609
2019-09-16,2503510495,202136256.7,2705646752,2.503510495,0.202136257,2.705646752
2019-09-17,2058289057,229752252.4,2288041309,2.058289057,0.229752252,2.288041309
2019-09-18,1692944549,210985462.6,1903930012,1.692944549,0.210985463,1.903930012
2019-09-19,3931342949,270074191.5,4201417141,3.931342949,0.270074192,4.201417141
2019-09-20,1830698906,237261036,2067959942,1.830698906,0.237261036,2.067959942
2019-09-21,1803690511,237262323.3,2040952834,1.803690511,0.237262323,2.040952834
2019-09-22,1897895332,242860173.6,2140755506,1.897895332,0.242860174,2.140755506
2019-09-23,3215332811,316636416.7,3531969228,3.215332811,0.316636417,3.531969228
2019-09-24,7974240371,635016506,8609256877,7.974240371,0.635016506,8.609256877
2019-09-25,4603301549,406488264,5009789813,4.603301549,0.406488264,5.009789813
2019-09-26,4723022736,484140526.6,5207163263,4.723022736,0.484140527,5.207163263
2019-09-27,2824308590,327256586.8,3151565177,2.82430859,0.327256587,3.151565177
2019-09-28,1996198252,277175283.2,2273373535,1.996198252,0.277175283,2.273373535
2019-09-29,2061223813,289237583.7,2350461397,2.061223813,0.289237584,2.350461397
2019-09-30,3885834108,450665843.3,4336499951,3.885834108,0.450665843,4.336499951
2019-10-01,3100774861,325069096.5,3425843958,3.100774861,0.325069097,3.425843958
2019-10-02,1724323342,253313549.1,1977636891,1.724323342,0.253313549,1.977636891
2019-10-03,2192832834,274803420.6,2467636255,2.192832834,0.274803421,2.467636255
2019-10-04,1892312673,231079548.3,2123392221,1.892312673,0.231079548,2.123392221
2019-10-05,1385687846,245754976.9,1631442823,1.385687846,0.245754977,1.631442823
2019-10-06,2464896620,329102882.4,2793999502,2.46489662,0.329102882,2.793999502
2019-10-07,3146040737,513811036.7,3659851774,3.146040737,0.513811037,3.659851774
2019-10-08,1995609162,365216476,2360825638,1.995609162,0.365216476,2.360825638
2019-10-09,3312899274,560205343.8,3873104618,3.312899274,0.560205344,3.873104618
2019-10-10,2003237861,378909061.1,2382146922,2.003237861,0.378909061,2.382146922
2019-10-11,3288471053,570894417,3859365470,3.288471053,0.570894417,3.85936547
2019-10-12,1031064856,313428873.7,1344493730,1.031064856,0.313428874,1.34449373
2019-10-13,1833375912,362603156,2195979068,1.833375912,0.362603156,2.195979068
2019-10-14,1558790664,517453606.1,2076244270,1.558790664,0.517453606,2.07624427
2019-10-15,2097371211,703765178.8,2801136390,2.097371211,0.703765179,2.80113639
2019-10-16,1963183025,562876173.1,2526059198,1.963183025,0.562876173,2.526059198
2019-10-17,1558152612,470841572.2,2028994184,1.558152612,0.470841572,2.028994184
2019-10-18,2330743989,7851280382,10182024371,2.330743989,7.851280382,10.18202437
2019-10-19,1760854881,620028836.2,2380883717,1.760854881,0.620028836,2.380883717
2019-10-20,2445236558,646478146.2,3091714704,2.445236558,0.646478146,3.091714704
2019-10-21,1877774702,491518106.8,2369292809,1.877774702,0.491518107,2.369292809
2019-10-22,2221049052,557326913.6,2778375966,2.221049052,0.557326914,2.778375966
2019-10-23,3789438570,809763344.4,4599201914,3.78943857,0.809763344,4.599201914
2019-10-24,1608672954,494481818.3,2103154772,1.608672954,0.494481818,2.103154772
2019-10-25,6132972956,1428278710,7561251666,6.132972956,1.42827871,7.561251666
2019-10-26,10203285010,2291078434,12494363444,10.20328501,2.291078434,12.49436344
2019-10-27,5453307731,1559117467,7012425198,5.453307731,1.559117467,7.012425198
2019-10-28,4349404198,1434220986,5783625184,4.349404198,1.434220986,5.783625184
2019-10-29,3899284377,1174081371,5073365748,3.899284377,1.174081371,5.073365748
2019-10-30,3300228016,902459963,4202687979,3.300228016,0.902459963,4.202687979
2019-10-31,3500880432,904349802.6,4405230235,3.500880432,0.904349803,4.405230235
2019-11-01,2583247215,805469768.8,3388716984,2.583247215,0.805469769,3.388716984
2019-11-02,1439512743,525708566.4,1965221309,1.439512743,0.525708566,1.965221309
2019-11-03,1713247371,695476743.4,2408724114,1.713247371,0.695476743,2.408724114
2019-11-04,2401825471,849662988.4,3251488459,2.401825471,0.849662988,3.251488459
2019-11-05,2457340257,1059266846,3516607103,2.457340257,1.059266846,3.516607103
2019-11-06,1776070766,689257853.2,2465328619,1.776070766,0.689257853,2.465328619
2019-11-07,1940970326,713503965.9,2654474292,1.940970326,0.713503966,2.654474292
2019-11-08,3832168465,1332476907,5164645372,3.832168465,1.332476907,5.164645372
2019-11-09,1301425035,588993586.9,1890418622,1.301425035,0.588993587,1.890418622
2019-11-10,2067560412,823656080.8,2891216493,2.067560412,0.823656081,2.891216493
2019-11-11,2558397706,989631632.3,3548029338,2.558397706,0.989631632,3.548029338
2019-11-12,2495884062,948008654.1,3443892716,2.495884062,0.948008654,3.443892716
2019-11-13,1233032592,514076430.9,1747109023,1.233032592,0.514076431,1.747109023
2019-11-14,1904793942,752739931.8,2657533874,1.904793942,0.752739932,2.657533874
2019-11-15,3050430949,1220584678,4271015627,3.050430949,1.220584678,4.271015627
2019-11-16,899612296,413149846.1,1312762142,0.899612296,0.413149846,1.312762142
2019-11-17,1498466766,613585756.2,2112052522,1.498466766,0.613585756,2.112052522
2019-11-18,2851500320,1010480028,3861980348,2.85150032,1.010480028,3.861980348
2019-11-19,2302522524,901641826.5,3204164350,2.302522524,0.901641826,3.20416435
2019-11-20,1753324313,707127563.8,2460451877,1.753324313,0.707127564,2.460451877
2019-11-21,3571800878,1373822450,4945623328,3.571800878,1.37382245,4.945623328
2019-11-22,6838796489,2691958664,9530755153,6.838796489,2.691958664,9.530755153
2019-11-23,2154680381,1021125808,3175806189,2.154680381,1.021125808,3.175806189
2019-11-24,3149360410,1268823257,4418183667,3.14936041,1.268823257,4.418183667
2019-11-25,5605855323,2375389659,7981244982,5.605855323,2.375389659,7.981244982
2019-11-26,2950484378,1387752749,4338237127,2.950484378,1.387752749,4.338237127
2019-11-27,4151788053,2238964198,6390752251,4.151788053,2.238964198,6.390752251
2019-11-28,2301998394,1299809994,3601808388,2.301998394,1.299809994,3.601808388
2019-11-29,2655228621,1439925877,4095154498,2.655228621,1.439925877,4.095154498
2019-11-30,1805319328,1073926804,2879246132,1.805319328,1.073926804,2.879246132
2019-12-01,2664639700,1447594026,4112233726,2.6646397,1.447594026,4.112233726
2019-12-02,2115095258,1051565459,3166660717,2.115095258,1.051565459,3.166660717
2019-12-03,1384678259,619574410.2,2004252669,1.384678259,0.61957441,2.004252669
2019-12-04,3694416452,1983718245,5678134697,3.694416452,1.983718245,5.678134697
2019-12-05,2658267770,1303171454,3961439224,2.65826777,1.303171454,3.961439224
2019-12-06,2291631037,1027938258,3319569295,2.291631037,1.027938258,3.319569295
2019-12-07,1142093286,625213641.9,1767306928,1.142093286,0.625213642,1.767306928
2019-12-08,1245850039,636684121.9,1882534161,1.245850039,0.636684122,1.882534161
2019-12-09,2553116037,1004276101,3557392138,2.553116037,1.004276101,3.557392138
2019-12-10,1846624701,363021896.6,2209646598,1.846624701,0.363021897,2.209646598
2019-12-11,1297926491,703642327.6,2001568819,1.297926491,0.703642328,2.001568819
2019-12-12,2001572955,1017348146,3018921101,2.001572955,1.017348146,3.018921101
2019-12-13,1072415524,584029646.8,1656445171,1.072415524,0.584029647,1.656445171
2019-12-14,1409262591,696517048.7,2105779640,1.409262591,0.696517049,2.10577964
2019-12-15,1444158393,633194930,2077353323,1.444158393,0.63319493,2.077353323
2019-12-16,2180688752,823680849.1,3004369601,2.180688752,0.823680849,3.004369601
2019-12-17,2689217915,1117876577,3807094492,2.689217915,1.117876577,3.807094492
2019-12-18,4874990401,2420137944,7295128345,4.874990401,2.420137944,7.295128345
2019-12-19,2498262349,1150328973,3648591322,2.498262349,1.150328973,3.648591322
2019-12-20,1404386784,627587974.5,2031974759,1.404386784,0.627587975,2.031974759
2019-12-21,665116376,319873015.4,984989391.4,0.665116376,0.319873015,0.984989391
2019-12-22,2054834906,986021533.6,3040856440,2.054834906,0.986021534,3.04085644
2019-12-23,3161621036,1598940822,4760561858,3.161621036,1.598940822,4.760561858
2019-12-24,2068680137,1102200870,3170881007,2.068680137,1.10220087,3.170881007
2019-12-25,1318410688,709920063.3,2028330751,1.318410688,0.709920063,2.028330751
2019-12-26,1755946922,979727941.9,2735674864,1.755946922,0.979727942,2.735674864
2019-12-27,1670304401,828920978.9,2499225380,1.670304401,0.828920979,2.49922538
2019-12-28,1312612141,676774653.4,1989386794,1.312612141,0.676774653,1.989386794
2019-12-29,1698286131,766910817.1,2465196948,1.698286131,0.766910817,2.465196948
2019-12-30,1406387702,694962173.5,2101349876,1.406387702,0.694962174,2.101349876
2019-12-31,1249580006,652847658,1902427664,1.249580006,0.652847658,1.902427664
2020-01-01,835666296,414337778.4,1250004074,0.835666296,0.414337778,1.250004074
2020-01-02,1680806006,816659473.3,2497465479,1.680806006,0.816659473,2.497465479
2020-01-03,3431852978,1554467267,4986320245,3.431852978,1.554467267,4.986320245
2020-01-04,1286840177,688668169.6,1975508347,1.286840177,0.68866817,1.975508347
2020-01-05,1682542205,876064604.9,2558606810,1.682542205,0.876064605,2.55860681
2020-01-06,2649535168,1304407588,3953942756,2.649535168,1.304407588,3.953942756
2020-01-07,4665761943,2289293885,6955055828,4.665761943,2.289293885,6.955055828
2020-01-08,6082843473,2589023023,8671866496,6.082843473,2.589023023,8.671866496
2020-01-09,3262872068,1464120446,4726992514,3.262872068,1.464120446,4.726992514
2020-01-10,4612390810,2082827702,6695218512,4.61239081,2.082827702,6.695218512
2020-01-11,2717674135,1321320810,4038994945,2.717674135,1.32132081,4.038994945
2020-01-12,1769375211,889320926.3,2658696137,1.769375211,0.889320926,2.658696137
2020-01-13,1448641077,614656333.6,2063297411,1.448641077,0.614656334,2.063297411
2020-01-14,6664173459,2622579630,9286753089,6.664173459,2.62257963,9.286753089
2020-01-15,4104394213,2131993820,6236388033,4.104394213,2.13199382,6.236388033
2020-01-16,2755509937,1488794064,4244304001,2.755509937,1.488794064,4.244304001
2020-01-17,4252926777,1876016690,6128943467,4.252926777,1.87601669,6.128943467
2020-01-18,2059073199,1046067133,3105140332,2.059073199,1.046067133,3.105140332
2020-01-19,4367645753,2008997842,6376643595,4.367645753,2.008997842,6.376643595
2020-01-20,2268788083,1101717357,3370505440,2.268788083,1.101717357,3.37050544
2020-01-21,2047423108,955310772.9,3002733881,2.047423108,0.955310773,3.002733881
2020-01-22,1487001895,835336046.6,2322337942,1.487001895,0.835336047,2.322337942
2020-01-23,3282594440,1396843497,4679437937,3.28259444,1.396843497,4.679437937
2020-01-24,2803655625,1241211734,4044867359,2.803655625,1.241211734,4.044867359
2020-01-25,1619953492,820388394,2440341886,1.619953492,0.820388394,2.440341886
2020-01-26,2005292159,1032998052,3038290211,2.005292159,1.032998052,3.038290211
2020-01-27,3559400397,1560868737,5120269134,3.559400397,1.560868737,5.120269134
2020-01-28,5221090183,2337974457,7559064640,5.221090183,2.337974457,7.55906464
2020-01-29,3472106431,1606942539,5079048970,3.472106431,1.606942539,5.07904897
2020-01-30,4411715176,1843201033,6254916209,4.411715176,1.843201033,6.254916209
2020-01-31,2797257622,1398522400,4195780022,2.797257622,1.3985224,4.195780022
2020-02-01,1796973389,1043895600,2840868989,1.796973389,1.0438956,2.840868989
2020-02-02,2890936915,1418263250,4309200165,2.890936915,1.41826325,4.309200165
2020-02-03,3331832618,1509260634,4841093252,3.331832618,1.509260634,4.841093252
2020-02-04,3182635977,1392870543,4575506520,3.182635977,1.392870543,4.57550652
2020-02-05,4330936504,2094225601,6425162105,4.330936504,2.094225601,6.425162105
2020-02-06,4404956565,2007385578,6412342143,4.404956565,2.007385578,6.412342143
2020-02-07,2901668903,1302860656,4204529559,2.901668903,1.302860656,4.204529559
2020-02-08,3090614206,1307235090,4397849296,3.090614206,1.30723509,4.397849296
2020-02-09,3419032508,1490593152,4909625660,3.419032508,1.490593152,4.90962566
2020-02-10,4391045536,1854319535,6245365071,4.391045536,1.854319535,6.245365071
2020-02-11,4639763764,1991720603,6631484367,4.639763764,1.991720603,6.631484367
2020-02-12,3786098093,1686465034,5472563127,3.786098093,1.686465034,5.472563127
2020-02-13,5638014380,2236855112,7874869492,5.63801438,2.236855112,7.874869492
2020-02-14,2759907496,1381479559,4141387055,2.759907496,1.381479559,4.141387055
2020-02-15,3329559422,1541943125,4871502547,3.329559422,1.541943125,4.871502547
2020-02-16,3201060411,1446837078,4647897489,3.201060411,1.446837078,4.647897489
2020-02-17,4462002964,1831553359,6293556323,4.462002964,1.831553359,6.293556323
2020-02-18,4469836543,1738610408,6208446951,4.469836543,1.738610408,6.208446951
2020-02-19,4973840523,1852601966,6826442489,4.973840523,1.852601966,6.826442489
2020-02-20,3678886680,1409866626,5088753306,3.67888668,1.409866626,5.088753306
2020-02-21,2365725249,979065378.7,3344790628,2.365725249,0.979065379,3.344790628
2020-02-22,1215293681,572870705.6,1788164387,1.215293681,0.572870706,1.788164387
2020-02-23,2497757688,985458866.5,3483216554,2.497757688,0.985458866,3.483216554
2020-02-24,3941201759,1556608938,5497810697,3.941201759,1.556608938,5.497810697
2020-02-25,3517365926,1603412289,5120778215,3.517365926,1.603412289,5.120778215
2020-02-26,6069875443,2407535438,8477410881,6.069875443,2.407535438,8.477410881
2020-02-27,3997640692,1803321439,5800962131,3.997640692,1.803321439,5.800962131
2020-02-28,4374236916,1743453893,6117690809,4.374236916,1.743453893,6.117690809
2020-02-29,1957461519,903845739.6,2861307259,1.957461519,0.90384574,2.861307259
2020-03-01,3526585702,1516154566,5042740268,3.526585702,1.516154566,5.042740268
2020-03-02,2756068964,1465921205,4221990169,2.756068964,1.465921205,4.221990169
2020-03-03,3085418788,1444813121,4530231909,3.085418788,1.444813121,4.530231909
2020-03-04,2029700612,939678373.2,2969378985,2.029700612,0.939678373,2.969378985
2020-03-05,3201527614,1505586609,4707114223,3.201527614,1.505586609,4.707114223
2020-03-06,2045491139,1074038454,3119529593,2.045491139,1.074038454,3.119529593
2020-03-07,2457178732,1142536643,3599715375,2.457178732,1.142536643,3.599715375
2020-03-08,4303521207,1968600635,6272121842,4.303521207,1.968600635,6.272121842
2020-03-09,5873791943,2715660380,8589452323,5.873791943,2.71566038,8.589452323
2020-03-10,4264524222,2079519790,6344044012,4.264524222,2.07951979,6.344044012
2020-03-11,3350818798,1792415136,5143233934,3.350818798,1.792415136,5.143233934
2020-03-12,12100627533,3904173253,16004800786,12.10062753,3.904173253,16.00480079
2020-03-13,10098189035,5380320409,15478509444,10.09818904,5.380320409,15.47850944
2020-03-14,4554830252,1672992096,6227822348,4.554830252,1.672992096,6.227822348
2020-03-15,5342739199,1956326357,7299065556,5.342739199,1.956326357,7.299065556
2020-03-16,6770004085,3190622371,9960626456,6.770004085,3.190622371,9.960626456
2020-03-17,3114679009,2338549252,5453228261,3.114679009,2.338549252,5.453228261
2020-03-18,2923794478,2217561318,5141355796,2.923794478,2.217561318,5.141355796
2020-03-19,3690488828,3152946821,6843435649,3.690488828,3.152946821,6.843435649
2020-03-20,4849527617,3636783274,8486310891,4.849527617,3.636783274,8.486310891
2020-03-21,2800063557,2441401615,5241465172,2.800063557,2.441401615,5.241465172
2020-03-22,2844527257,2333437854,5177965111,2.844527257,2.333437854,5.177965111
2020-03-23,3520707463,3252168053,6772875516,3.520707463,3.252168053,6.772875516
2020-03-24,2876431303,3013625113,5890056416,2.876431303,3.013625113,5.890056416
2020-03-25,2813592279,2732124553,5545716832,2.813592279,2.732124553,5.545716832
2020-03-26,1901454012,1936936663,3838390675,1.901454012,1.936936663,3.838390675
2020-03-27,2051706318,1657877689,3709584007,2.051706318,1.657877689,3.709584007
2020-03-28,2777780200,2461912423,5239692623,2.7777802,2.461912423,5.239692623
2020-03-29,2157139222,1759263694,3916402916,2.157139222,1.759263694,3.916402916
2020-03-30,3157756632,2927203095,6084959727,3.157756632,2.927203095,6.084959727
2020-03-31,2015024000,2004517824,4019541824,2.015024,2.004517824,4.019541824
2020-04-01,3148712030,2991387271,6140099301,3.14871203,2.991387271,6.140099301
2020-04-02,4269105701,4062375699,8331481400,4.269105701,4.062375699,8.3314814
2020-04-03,3091152530,3159218887,6250371417,3.09115253,3.159218887,6.250371417
2020-04-04,2749680582,2473163634,5222844216,2.749680582,2.473163634,5.222844216
2020-04-05,2126722845,1884289092,4011011937,2.126722845,1.884289092,4.011011937
2020-04-06,4329890056,3926448459,8256338515,4.329890056,3.926448459,8.256338515
2020-04-07,4039535280,3518457375,7557992655,4.03953528,3.518457375,7.557992655
2020-04-08,3398332821,2876461589,6274794410,3.398332821,2.876461589,6.27479441
2020-04-09,3094279874,2490741370,5585021244,3.094279874,2.49074137,5.585021244
2020-04-10,4266561237,3592687858,7859249095,4.266561237,3.592687858,7.859249095
2020-04-11,2167872144,1914975727,4082847871,2.167872144,1.914975727,4.082847871
2020-04-12,3400786031,2725407124,6126193155,3.400786031,2.725407124,6.126193155
2020-04-13,4487343448,3480360155,7967703603,4.487343448,3.480360155,7.967703603
2020-04-14,3048230694,2443859304,5492089998,3.048230694,2.443859304,5.492089998
2020-04-15,3209186595,2326157276,5535343871,3.209186595,2.326157276,5.535343871
2020-04-16,6634950935,4882452396,11517403331,6.634950935,4.882452396,11.51740333
2020-04-17,2920433581,2393124751,5313558332,2.920433581,2.393124751,5.313558332
2020-04-18,2876960289,2094739055,4971699344,2.876960289,2.094739055,4.971699344
2020-04-19,2624725963,1949218204,4573944167,2.624725963,1.949218204,4.573944167
2020-04-20,5180840025,3631830582,8812670607,5.180840025,3.631830582,8.812670607
2020-04-21,3439053308,2368105540,5807158848,3.439053308,2.36810554,5.807158848
2020-04-22,3344661450,2630145166,5974806616,3.34466145,2.630145166,5.974806616
2020-04-23,5796995434,4401859541,10198854975,5.796995434,4.401859541,10.19885498
2020-04-24,3387762220,2583164422,5970926642,3.38776222,2.583164422,5.970926642
2020-04-25,3197208763,2323088206,5520296969,3.197208763,2.323088206,5.520296969
2020-04-26,3334219167,2503520956,5837740123,3.334219167,2.503520956,5.837740123
2020-04-27,3916309050,2746550065,6662859115,3.91630905,2.746550065,6.662859115
2020-04-28,2736943854,2044175367,4781119221,2.736943854,2.044175367,4.781119221
2020-04-29,13207770727,9212650427,22420421154,13.20777073,9.212650427,22.42042115
2020-04-30,15823224654,9873839346,25697064000,15.82322465,9.873839346,25.697064
2020-05-01,6667230176,4385839867,11053070043,6.667230176,4.385839867,11.05307004
2020-05-02,4194203410,3162098360,7356301770,4.19420341,3.16209836,7.35630177
2020-05-03,7175234283,4806910269,11982144552,7.175234283,4.806910269,11.98214455
2020-05-04,6304369902,4707549722,11011919624,6.304369902,4.707549722,11.01191962
2020-05-05,5949249018,4521294230,10470543248,5.949249018,4.52129423,10.47054325
2020-05-06,7628188322,5676879309,13305067631,7.628188322,5.676879309,13.30506763
2020-05-07,11569887305,8938110677,20507997982,11.56988731,8.938110677,20.50799798
2020-05-08,8178038849,5434972878,13613011727,8.178038849,5.434972878,13.61301173
2020-05-09,6780724453,4724106663,11504831116,6.780724453,4.724106663,11.50483112
2020-05-10,15513944346,9158209691,24672154037,15.51394435,9.158209691,24.67215404
2020-05-11,14466161724,8369089758,22835251482,14.46616172,8.369089758,22.83525148
2020-05-12,5812214864,3899904566,9712119430,5.812214864,3.899904566,9.71211943
2020-05-13,6041603496,4188429451,10230032947,6.041603496,4.188429451,10.23003295
2020-05-14,10128267319,7120764177,17249031496,10.12826732,7.120764177,17.2490315
2020-05-15,10193121906,5688027316,15881149222,10.19312191,5.688027316,15.88114922
2020-05-16,5140454666,3263250333,8403704999,5.140454666,3.263250333,8.403704999
2020-05-17,5546933692,3539681327,9086615019,5.546933692,3.539681327,9.086615019
2020-05-18,6762790423,4245315342,11008105765,6.762790423,4.245315342,11.00810576
2020-05-19,7178901933,4421098048,11599999981,7.178901933,4.421098048,11.59999998
2020-05-20,6086282892,3850571528,9936854420,6.086282892,3.850571528,9.93685442
2020-05-21,8113667021,5109729137,13223396158,8.113667021,5.109729137,13.22339616
2020-05-22,4313361722,3057586628,7370948350,4.313361722,3.057586628,7.37094835
2020-05-23,3297514164,2269169601,5566683765,3.297514164,2.269169601,5.566683765
2020-05-24,5695944550,3651765754,9347710304,5.69594455,3.651765754,9.347710304
2020-05-25,4618250855,3236243356,7854494211,4.618250855,3.236243356,7.854494211
2020-05-26,4344803259,3005864448,7350667707,4.344803259,3.005864448,7.350667707
2020-05-27,4390304490,3098177704,7488482194,4.39030449,3.098177704,7.488482194
2020-05-28,5161117544,3904820799,9065938343,5.161117544,3.904820799,9.065938343
2020-05-29,3955682483,2835277006,6790959489,3.955682483,2.835277006,6.790959489
2020-05-30,4559525702,3173614175,7733139877,4.559525702,3.173614175,7.733139877
2020-05-31,3818303665,2589606348,6407910013,3.818303665,2.589606348,6.407910013
2020-06-01,6573916737,4375535429,10949452166,6.573916737,4.375535429,10.94945217
2020-06-02,7979648481,4258586530,12238235011,7.979648481,4.25858653,12.23823501
2020-06-03,3278248649,2226427940,5504676589,3.278248649,2.22642794,5.504676589
2020-06-04,4902831739,3204015636,8106847375,4.902831739,3.204015636,8.106847375
2020-06-05,4532990243,2765283909,7298274152,4.532990243,2.765283909,7.298274152
2020-06-06,2791998434,1813634363,4605632797,2.791998434,1.813634363,4.605632797
2020-06-07,5246827212,3118331724,8365158936,5.246827212,3.118331724,8.365158936
2020-06-08,3237725002,1840200280,5077925282,3.237725002,1.84020028,5.077925282
2020-06-09,4032932395,2438934742,6471867137,4.032932395,2.438934742,6.471867137
2020-06-10,3968100193,2325409930,6293510123,3.968100193,2.32540993,6.293510123
2020-06-11,8187644845,4558237395,12745882240,8.187644845,4.558237395,12.74588224
2020-06-12,3876955429,2413131072,6290086501,3.876955429,2.413131072,6.290086501
2020-06-13,2226622549,1301427901,3528050450,2.226622549,1.301427901,3.52805045
2020-06-14,2624121644,1619646472,4243768116,2.624121644,1.619646472,4.243768116
2020-06-15,7151896999,4850249139,12002146138,7.151896999,4.850249139,12.00214614
2020-06-16,3753810473,2657663650,6411474123,3.753810473,2.65766365,6.411474123
2020-06-17,3843315723,2630082580,6473398303,3.843315723,2.63008258,6.473398303
2020-06-18,2651549442,1810505895,4462055337,2.651549442,1.810505895,4.462055337
2020-06-19,3768526946,2543013237,6311540183,3.768526946,2.543013237,6.311540183
2020-06-20,2673984378,1831049505,4505033883,2.673984378,1.831049505,4.505033883
2020-06-21,1883470764,1283609148,3167079912,1.883470764,1.283609148,3.167079912
2020-06-22,4002945686,3119569627,7122515313,4.002945686,3.119569627,7.122515313
2020-06-23,2617294268,1978809893,4596104161,2.617294268,1.978809893,4.596104161
2020-06-24,5259471736,3530034959,8789506695,5.259471736,3.530034959,8.789506695
2020-06-25,4658619456,3209637104,7868256560,4.658619456,3.209637104,7.86825656
2020-06-26,4282261324,2911582824,7193844148,4.282261324,2.911582824,7.193844148
2020-06-27,3860259130,2633181317,6493440447,3.86025913,2.633181317,6.493440447
2020-06-28,2689889400,1787999343,4477888743,2.6898894,1.787999343,4.477888743
2020-06-29,3123974923,2036765380,5160740303,3.123974923,2.03676538,5.160740303
2020-06-30,2473445507,1616026127,4089471634,2.473445507,1.616026127,4.089471634
2020-07-01,2882009882,1929578719,4811588601,2.882009882,1.929578719,4.811588601
2020-07-02,4150721442,2688425120,6839146562,4.150721442,2.68842512,6.839146562
2020-07-03,1801724841,1104603782,2906328623,1.801724841,1.104603782,2.906328623
2020-07-04,1847399510,1125482657,2972882167,1.84739951,1.125482657,2.972882167
2020-07-05,2819945595,1585409011,4405354606,2.819945595,1.585409011,4.405354606
2020-07-06,3975769481,2459120746,6434890227,3.975769481,2.459120746,6.434890227
2020-07-07,2461603120,1504114160,3965717280,2.46160312,1.50411416,3.96571728
2020-07-08,3466586943,2115721034,5582307977,3.466586943,2.115721034,5.582307977
2020-07-09,3743194248,2254665220,5997859468,3.743194248,2.25466522,5.997859468
2020-07-10,2688711002,1683606940,4372317942,2.688711002,1.68360694,4.372317942
2020-07-11,1523727156,920263800.5,2443990956,1.523727156,0.9202638,2.443990956
2020-07-12,2554720046,1562007951,4116727997,2.554720046,1.562007951,4.116727997
2020-07-13,2699690517,1594717793,4294408310,2.699690517,1.594717793,4.29440831
2020-07-14,2734410040,1525058663,4259468703,2.73441004,1.525058663,4.259468703
2020-07-15,2057139734,1237747767,3294887501,2.057139734,1.237747767,3.294887501
2020-07-16,3069590980,1757589387,4827180367,3.06959098,1.757589387,4.827180367
2020-07-17,1690601538,960737321,2651338859,1.690601538,0.960737321,2.651338859
2020-07-18,1398506947,795181172.2,2193688119,1.398506947,0.795181172,2.193688119
2020-07-19,1686312662,947151098.3,2633463760,1.686312662,0.947151098,2.63346376
2020-07-20,1590015016,865404075.4,2455419091,1.590015016,0.865404075,2.455419091
2020-07-21,3825404696,2240712956,6066117652,3.825404696,2.240712956,6.066117652
2020-07-22,2863923791,1581617043,4445540834,2.863923791,1.581617043,4.445540834
2020-07-23,3550979429,2121082137,5672061566,3.550979429,2.121082137,5.672061566
2020-07-24,2963132498,1646732386,4609864884,2.963132498,1.646732386,4.609864884
2020-07-25,2951515081,1681717545,4633232626,2.951515081,1.681717545,4.633232626
2020-07-26,5878560684,3265656426,9144217110,5.878560684,3.265656426,9.14421711
2020-07-27,16744091263,10429020577,27173111840,16.74409126,10.42902058,27.17311184
2020-07-28,11016813661,6959589495,17976403156,11.01681366,6.959589495,17.97640316
2020-07-29,7295847445,4935368231,12231215676,7.295847445,4.935368231,12.23121568
2020-07-30,5096726716,3225973159,8322699875,5.096726716,3.225973159,8.322699875
2020-07-31,6707649828,4385535728,11093185556,6.707649828,4.385535728,11.09318556
2020-08-01,6375958028,4517486736,10893444764,6.375958028,4.517486736,10.89344476
2020-08-02,12558133966,6422533245,18980667211,12.55813397,6.422533245,18.98066721
2020-08-03,5209895941,3316125721,8526021662,5.209895941,3.316125721,8.526021662
2020-08-04,4878336371,2812566178,7690902549,4.878336371,2.812566178,7.690902549
2020-08-05,6496408038,3948172336,10444580374,6.496408038,3.948172336,10.44458037
2020-08-06,5755715085,3466031716,9221746801,5.755715085,3.466031716,9.221746801
2020-08-07,6955942111,3742741642,10698683753,6.955942111,3.742741642,10.69868375
2020-08-08,3609085301,2277243638,5886328939,3.609085301,2.277243638,5.886328939
2020-08-09,3164830632,1852517706,5017348338,3.164830632,1.852517706,5.017348338
2020-08-10,7592259310,4167054224,11759313534,7.59225931,4.167054224,11.75931353
2020-08-11,9057246218,4572173254,13629419472,9.057246218,4.572173254,13.62941947
2020-08-12,5385432857,3138152875,8523585732,5.385432857,3.138152875,8.523585732
2020-08-13,6462280292,3596213343,10058493635,6.462280292,3.596213343,10.05849363
2020-08-14,4057726624,2396100844,6453827468,4.057726624,2.396100844,6.453827468
2020-08-15,4914506676,3263435843,8177942519,4.914506676,3.263435843,8.177942519
2020-08-16,3721167333,2410084427,6131251760,3.721167333,2.410084427,6.13125176
2020-08-17,8372371923,4880918024,13253289947,8.372371923,4.880918024,13.25328995
2020-08-18,7295720186,4363336520,11659056706,7.295720186,4.36333652,11.65905671
2020-08-19,6659576218,4348526868,11008103086,6.659576218,4.348526868,11.00810309
2020-08-20,3000946856,1897799781,4898746637,3.000946856,1.897799781,4.898746637
2020-08-21,5055731136,2755616474,7811347610,5.055731136,2.755616474,7.81134761
2020-08-22,3131017151,1808022573,4939039724,3.131017151,1.808022573,4.939039724
2020-08-23,2480235104,1372419324,3852654428,2.480235104,1.372419324,3.852654428
2020-08-24,2922354104,1644139961,4566494065,2.922354104,1.644139961,4.566494065
2020-08-25,7016621299,3832226595,10848847894,7.016621299,3.832226595,10.84884789
2020-08-26,4334690050,2393428274,6728118324,4.33469005,2.393428274,6.728118324
2020-08-27,6033162188,3276017180,9309179368,6.033162188,3.27601718,9.309179368
2020-08-28,3344484997,1770902677,5115387674,3.344484997,1.770902677,5.115387674
2020-08-29,2347462454,1177500101,3524962555,2.347462454,1.177500101,3.524962555
2020-08-30,2923555026,1638369630,4561924656,2.923555026,1.63836963,4.561924656
2020-08-31,3691743527,1849972741,5541716268,3.691743527,1.849972741,5.541716268
2020-09-01,5961138585,3262615678,9223754263,5.961138585,3.262615678,9.223754263
2020-09-02,8770259489,3703122194,12473381683,8.770259489,3.703122194,12.47338168
2020-09-03,11622853219,5551713837,17174567056,11.62285322,5.551713837,17.17456706
2020-09-04,8575840802,5077796184,13653636986,8.575840802,5.077796184,13.65363699
2020-09-05,8252106233,4918255406,13170361639,8.252106233,4.918255406,13.17036164
2020-09-06,3527455525,2160309104,5687764629,3.527455525,2.160309104,5.687764629
2020-09-07,5045289330,3221832372,8267121702,5.04528933,3.221832372,8.267121702
2020-09-08,6518982176,3916421404,10435403580,6.518982176,3.916421404,10.43540358
2020-09-09,3165525990,1864387251,5029913241,3.16552599,1.864387251,5.029913241
2020-09-10,3864947465,2384691277,6249638742,3.864947465,2.384691277,6.249638742
2020-09-11,2686238318,1706809291,4393047609,2.686238318,1.706809291,4.393047609
2020-09-12,1872777862,1231947065,3104724927,1.872777862,1.231947065,3.104724927
2020-09-13,3144923500,1980617042,5125540542,3.1449235,1.980617042,5.125540542
2020-09-14,4172890977,2589421675,6762312652,4.172890977,2.589421675,6.762312652
2020-09-15,4707919344,3186867004,7894786348,4.707919344,3.186867004,7.894786348
2020-09-16,4743871009,3349481864,8093352873,4.743871009,3.349481864,8.093352873
2020-09-17,3727915776,2447869065,6175784841,3.727915776,2.447869065,6.175784841
2020-09-18,2808794939,1767442465,4576237404,2.808794939,1.767442465,4.576237404
2020-09-19,2735504596,1665281245,4400785841,2.735504596,1.665281245,4.400785841
2020-09-20,3072246949,1989080059,5061327008,3.072246949,1.989080059,5.061327008
2020-09-21,6230265014,4185762133,10416027147,6.230265014,4.185762133,10.41602715
2020-09-22,3228694494,2217079784,5445774278,3.228694494,2.217079784,5.445774278
2020-09-23,3628491985,2462435816,6090927801,3.628491985,2.462435816,6.090927801
2020-09-24,4501376017,3068822633,7570198650,4.501376017,3.068822633,7.57019865
2020-09-25,3145065078,2143990244,5289055322,3.145065078,2.143990244,5.289055322
2020-09-26,2069394368,1388466580,3457860948,2.069394368,1.38846658,3.457860948
2020-09-27,2341124916,1537779212,3878904128,2.341124916,1.537779212,3.878904128
2020-09-28,3536752889,2431222715,5967975604,3.536752889,2.431222715,5.967975604
2020-09-29,2915522877,1909237856,4824760733,2.915522877,1.909237856,4.824760733
2020-09-30,2678722231,1710235066,4388957297,2.678722231,1.710235066,4.388957297
2020-10-01,4960203993,3274127411,8234331404,4.960203993,3.274127411,8.234331404
2020-10-02,3818457881,2818564663,6637022544,3.818457881,2.818564663,6.637022544
2020-10-03,1369813413,954963956.5,2324777369,1.369813413,0.954963956,2.324777369
2020-10-04,1547634134,1160749277,2708383411,1.547634134,1.160749277,2.708383411
2020-10-05,2116320515,1649425372,3765745887,2.116320515,1.649425372,3.765745887
2020-10-06,3092453739,2309752451,5402206190,3.092453739,2.309752451,5.40220619
2020-10-07,1722893899,1300198614,3023092513,1.722893899,1.300198614,3.023092513
2020-10-08,3599964943,2712965622,6312930565,3.599964943,2.712965622,6.312930565
2020-10-09,2604235193,2024625669,4628860862,2.604235193,2.024625669,4.628860862
2020-10-10,3861098124,2779938290,6641036414,3.861098124,2.77993829,6.641036414
2020-10-11,2541376731,1960663921,4502040652,2.541376731,1.960663921,4.502040652
2020-10-12,5106027660,3578073821,8684101481,5.10602766,3.578073821,8.684101481
2020-10-13,4011429686,2759385730,6770815416,4.011429686,2.75938573,6.770815416
2020-10-14,3561257090,2661981839,6223238929,3.56125709,2.661981839,6.223238929
2020-10-15,3873364365,2910240080,6783604445,3.873364365,2.91024008,6.783604445
2020-10-16,4431172932,2895467531,7326640463,4.431172932,2.895467531,7.326640463
2020-10-17,1845767721,1288701788,3134469509,1.845767721,1.288701788,3.134469509
2020-10-18,1903419919,1261589601,3165009520,1.903419919,1.261589601,3.16500952
2020-10-19,4632572435,3176746814,7809319249,4.632572435,3.176746814,7.809319249
2020-10-20,6527391806,4397969405,10925361211,6.527391806,4.397969405,10.92536121
2020-10-21,13381681742,9086245028,22467926770,13.38168174,9.086245028,22.46792677
2020-10-22,7784538605,5307019591,13091558196,7.784538605,5.307019591,13.0915582
2020-10-23,4583820732,3590899191,8174719923,4.583820732,3.590899191,8.174719923
2020-10-24,3383727938,2731272419,6115000357,3.383727938,2.731272419,6.115000357
2020-10-25,4706193612,3251131478,7957325090,4.706193612,3.251131478,7.95732509
2020-10-26,6777820119,4850952980,11628773099,6.777820119,4.85095298,11.6287731
2020-10-27,8172421879,6013008245,14185430124,8.172421879,6.013008245,14.18543012
2020-10-28,10736401585,7606128071,18342529656,10.73640159,7.606128071,18.34252966
2020-10-29,7617901017,5608763270,13226664287,7.617901017,5.60876327,13.22666429
2020-10-30,8138877564,5579979213,13718856777,8.138877564,5.579979213,13.71885678
2020-10-31,7906819748,6017491646,13924311394,7.906819748,6.017491646,13.92431139
2020-11-01,4323881600,3272582842,7596464442,4.3238816,3.272582842,7.596464442
2020-11-02,8020109078,5354003380,13374112458,8.020109078,5.35400338,13.37411246
2020-11-03,7737348574,5882837705,13620186279,7.737348574,5.882837705,13.62018628
2020-11-04,9968021881,7673680498,17641702379,9.968021881,7.673680498,17.64170238
2020-11-05,15842080523,13683972249,29526052772,15.84208052,13.68397225,29.52605277
2020-11-06,12743202215,10642520229,23385722444,12.74320222,10.64252023,23.38572244
2020-11-07,11788366624,8431445411,20219812035,11.78836662,8.431445411,20.21981203
2020-11-08,7003115205,5577800170,12580915375,7.003115205,5.57780017,12.58091538
2020-11-09,12152856387,9056458324,21209314711,12.15285639,9.056458324,21.20931471
2020-11-10,6253573188,4664362972,10917936160,6.253573188,4.664362972,10.91793616
2020-11-11,7657411438,6404671961,14062083399,7.657411438,6.404671961,14.0620834
2020-11-12,11725288317,9848083786,21573372103,11.72528832,9.848083786,21.5733721
2020-11-13,7695153433,6467715515,14162868948,7.695153433,6.467715515,14.16286895
2020-11-14,6533308714,5206302495,11739611209,6.533308714,5.206302495,11.73961121
2020-11-15,5065352040,4310653415,9376005455,5.06535204,4.310653415,9.376005455
2020-11-16,8946185394,7493826982,16440012376,8.946185394,7.493826982,16.44001238
2020-11-17,14320158696,12302679493,26622838189,14.3201587,12.30267949,26.62283819
2020-11-18,21520912914,18309199576,39830112490,21.52091291,18.30919958,39.83011249
2020-11-19,11256001325,10424696913,21680698238,11.25600133,10.42469691,21.68069824
2020-11-20,12125591193,10717754282,22843345475,12.12559119,10.71775428,22.84334548
2020-11-21,9602359295,9066958106,18669317401,9.602359295,9.066958106,18.6693174
2020-11-22,11312102240,9965417596,21277519836,11.31210224,9.965417596,21.27751984
2020-11-23,11084332260,9818748250,20903080510,11.08433226,9.81874825,20.90308051
2020-11-24,14475111300,13006454261,27481565561,14.4751113,13.00645426,27.48156556
2020-11-25,12966895689,11461536281,24428431970,12.96689569,11.46153628,24.42843197
2020-11-26,27458732513,21972103812,49430836325,27.45873251,21.97210381,49.43083633
2020-11-27,11360964030,9764841701,21125805731,11.36096403,9.764841701,21.12580573
2020-11-28,7007944186,6527336626,13535280812,7.007944186,6.527336626,13.53528081
2020-11-29,6752791511,6562800278,13315591789,6.752791511,6.562800278,13.31559179
2020-11-30,15835506382,14550929024,30386435406,15.83550638,14.55092902,30.38643541
2020-12-01,18406441277,15645729523,34052170800,18.40644128,15.64572952,34.0521708
2020-12-02,9931066756,9555331561,19486398317,9.931066756,9.555331561,19.48639832
2020-12-03,7610785289,6829495438,14440280727,7.610785289,6.829495438,14.44028073
2020-12-04,8688002627,7361181446,16049184073,8.688002627,7.361181446,16.04918407
2020-12-05,4420230664,4362163326,8782393990,4.420230664,4.362163326,8.78239399
2020-12-06,5025424590,4762065148,9787489738,5.02542459,4.762065148,9.787489738
2020-12-07,5082185516,4673023113,9755208629,5.082185516,4.673023113,9.755208629
2020-12-08,8585209990,7422907767,16008117757,8.58520999,7.422907767,16.00811776
2020-12-09,10164094007,9791164435,19955258442,10.16409401,9.791164435,19.95525844
2020-12-10,6611444353,6343676541,12955120894,6.611444353,6.343676541,12.95512089
2020-12-11,9719258602,8538756215,18258014817,9.719258602,8.538756215,18.25801482
2020-12-12,5597243439,5378518171,10975761610,5.597243439,5.378518171,10.97576161
2020-12-13,6838061754,6686664185,13524725939,6.838061754,6.686664185,13.52472594
2020-12-14,5113196997,5065283511,10178480508,5.113196997,5.065283511,10.17848051
2020-12-15,7992243200,7393085177,15385328377,7.9922432,7.393085177,15.38532838
2020-12-16,14719414662,15285329877,30004744539,14.71941466,15.28532988,30.00474454
2020-12-17,31567827544,29981024093,61548851637,31.56782754,29.98102409,61.54885164
2020-12-18,11420729418,11252716071,22673445489,11.42072942,11.25271607,22.67344549
2020-12-19,12878953535,12836556897,25715510432,12.87895354,12.8365569,25.71551043
2020-12-20,11779821865,11871267691,23651089556,11.77982187,11.87126769,23.65108956
2020-12-21,18027893339,17240483999,35268377338,18.02789334,17.240484,35.26837734
2020-12-22,12191953114,12723699785,24915652899,12.19195311,12.72369978,24.9156529
2020-12-23,16651971857,15664197247,32316169104,16.65197186,15.66419725,32.3161691
2020-12-24,10075517726,9750127764,19825645490,10.07551773,9.750127764,19.82564549
2020-12-25,13272250436,11241433944,24513684380,13.27225044,11.24143394,24.51368438
2020-12-26,15142214631,15705841420,30848056051,15.14221463,15.70584142,30.84805605
2020-12-27,24741846146,24044516361,48786362507,24.74184615,24.04451636,48.78636251
2020-12-28,13675859031,12049807756,25725666787,13.67585903,12.04980776,25.72566679
2020-12-29,13683935340,12167111684,25851047024,13.68393534,12.16711168,25.85104702
2020-12-30,18726192218,17865067597,36591259815,18.72619222,17.8650676,36.59125981
2020-12-31,16482668595,15825601986,32308270581,16.4826686,15.82560199,32.30827058
2021-01-01,11224008216,10397767561,21621775777,11.22400822,10.39776756,21.62177578
2021-01-02,29042601496,29266622743,58309224239,29.0426015,29.26662274,58.30922424
2021-01-03,27953915222,27982078346,55935993568,27.95391522,27.98207835,55.93599357
2021-01-04,33763031960,27842869969,61605901929,33.76303196,27.84286997,61.60590193
2021-01-05,26666756451,25362041905,52028798356,26.66675645,25.3620419,52.02879836
2021-01-06,29631642478,27221794643,56853437121,29.63164248,27.22179464,56.85343712
2021-01-07,36490953308,32744304035,69235257343,36.49095331,32.74430403,69.23525734
2021-01-08,40150491008,36374189319,76524680327,40.15049101,36.37418932,76.52468033
2021-01-09,21822891651,17544992733,39367884384,21.82289165,17.54499273,39.36788438
2021-01-10,32466009659,25996335988,58462345647,32.46600966,25.99633599,58.46234565
2021-01-11,62249180005,54038445120,1.16288E+11,62.24918001,54.03844512,116.2876251
2021-01-12,32158605454,25994784379,58153389833,32.15860545,25.99478438,58.15338983
2021-01-13,27515588072,24648272970,52163861042,27.51558807,24.64827297,52.16386104
2021-01-14,23785126708,22593436599,46378563307,23.78512671,22.5934366,46.37856331
2021-01-15,28553836758,26889988023,55443824781,28.55383676,26.88998802,55.44382478
2021-01-16,18906890845,18627838869,37534729714,18.90689085,18.62783887,37.53472971
2021-01-17,17875830601,18074939720,35950770321,17.8758306,18.07493972,35.95077032
2021-01-18,15740084395,15880274142,31620358537,15.7400844,15.88027414,31.62035854
2021-01-19,17091934840,15610942997,32702877837,17.09193484,15.610943,32.70287784
2021-01-20,20283872670,19912099946,40195972616,20.28387267,19.91209995,40.19597262
2021-01-21,28757903645,29788481719,58546385364,28.75790365,29.78848172,58.54638536
2021-01-22,23945177666,26360642875,50305820541,23.94517767,26.36064287,50.30582054
2021-01-23,12981809470,14930282554,27912092024,12.98180947,14.93028255,27.91209202
2021-01-24,10727856391,12240067074,22967923465,10.72785639,12.24006707,22.96792346
2021-01-25,16877829598,18515566522,35393396120,16.8778296,18.51556652,35.39339612
2021-01-26,17303113824,20775578625,38078692449,17.30311382,20.77557862,38.07869245
2021-01-27,20908112170,23846317987,44754430157,20.90811217,23.84631799,44.75443016
2021-01-28,16161675029,18868057194,35029732223,16.16167503,18.86805719,35.02973222
2021-01-29,45759544570,44686272818,90445817388,45.75954457,44.68627282,90.44581739
2021-01-30,14579342563,17267011464,31846354027,14.57934256,17.26701146,31.84635403
2021-01-31,10982422122,12462232613,23444654735,10.98242212,12.46223261,23.44465474
2021-02-01,13541886888,15061707346,28603594234,13.54188689,15.06170735,28.60359423
2021-02-02,14224798566,15093316066,29318114632,14.22479857,15.09331607,29.31811463
2021-02-03,14269853401,15559163978,29829017379,14.2698534,15.55916398,29.82901738
2021-02-04,18709730796,19746882177,38456612973,18.7097308,19.74688218,38.45661297
2021-02-05,12753960328,13372998092,26126958420,12.75396033,13.37299809,26.12695842
2021-02-06,20329502710,21297346377,41626849087,20.32950271,21.29734638,41.62684909
2021-02-07,18673862703,21038079761,39711942464,18.6738627,21.03807976,39.71194246
2021-02-08,37367259845,38265683180,75632943025,37.36725985,38.26568318,75.63294302
2021-02-09,27413710092,32270819052,59684529144,27.41371009,32.27081905,59.68452914
2021-02-10,22586461036,26405229084,48991690120,22.58646104,26.40522908,48.99169012
2021-02-11,25035145422,28035014547,53070159969,25.03514542,28.03501455,53.07015997
2021-02-12,21952026609,22262004103,44214030712,21.95202661,22.2620041,44.21403071
2021-02-13,13908145125,16335847701,30243992826,13.90814513,16.3358477,30.24399283
2021-02-14,17568388133,19926922124,37495310257,17.56838813,19.92692212,37.49531026
2021-02-15,20657004082,20660905474,41317909556,20.65700408,20.66090547,41.31790956
2021-02-16,27818550176,29318781468,57137331644,27.81855018,29.31878147,57.13733164
2021-02-17,25521041520,26853000033,52374041553,25.52104152,26.85300003,52.37404155
2021-02-18,17581574137,16263627394,33845201531,17.58157414,16.26362739,33.84520153
2021-02-19,22810663062,21492296859,44302959921,22.81066306,21.49229686,44.30295992
2021-02-20,24040086088,23830767120,47870853208,24.04008609,23.83076712,47.87085321
2021-02-21,18602683493,19709385302,38312068795,18.60268349,19.7093853,38.31206879
2021-02-22,52255468637,47331503580,99586972217,52.25546864,47.33150358,99.58697222
2021-02-23,60936460605,69632508127,1.30569E+11,60.93646061,69.63250813,130.5689687
2021-02-24,24494333866,29603113630,54097447496,24.49433387,29.60311363,54.0974475
2021-02-25,24796096929,29003413772,53799510701,24.79609693,29.00341377,53.7995107
2021-02-26,30665605765,35795707208,66461312973,30.66560577,35.79570721,66.46131297
2021-02-27,15815255329,21308608159,37123863488,15.81525533,21.30860816,37.12386349
2021-02-28,23450215893,30523458962,53973674855,23.45021589,30.52345896,53.97367485
2021-03-01,20178214394,27940089413,48118303807,20.17821439,27.94008941,48.11830381
2021-03-02,18336458930,23197719436,41534178366,18.33645893,23.19771944,41.53417837
2021-03-03,22926361228,30619428433,53545789661,22.92636123,30.61942843,53.54578966
2021-03-04,26724738269,33044777309,59769515578,26.72473827,33.04477731,59.76951558
2021-03-05,23380824507,30914526520,54295351027,23.38082451,30.91452652,54.29535103
2021-03-06,13347200723,19472588104,32819788827,13.34720072,19.4725881,32.81978883
2021-03-07,15959492085,23331052138,39290544223,15.95949209,23.33105214,39.29054422
2021-03-08,21311873107,29036620501,50348493608,21.31187311,29.0366205,50.34849361
2021-03-09,21449064695,27957179418,49406244113,21.4490647,27.95717942,49.40624411
2021-03-10,32291048795,39310116486,71601165281,32.2910488,39.31011649,71.60116528
2021-03-11,32953108929,36400683055,69353791984,32.95310893,36.40068305,69.35379198
2021-03-12,30892204321,33361142020,64253346341,30.89220432,33.36114202,64.25334634
2021-03-13,32009040348,33443254222,65452294570,32.00904035,33.44325422,65.45229457
2021-03-14,22861387874,23969825938,46831213812,22.86138787,23.96982594,46.83121381
2021-03-15,43546292090,42918001525,86464293615,43.54629209,42.91800153,86.46429362
2021-03-16,29117084467,33677295846,62794380313,29.11708447,33.67729585,62.79438031
2021-03-17,30443510238,35005698174,65449208412,30.44351024,35.00569817,65.44920841
2021-03-18,27027588189,30102311832,57129900021,27.02758819,30.10231183,57.12990002
2021-03-19,22547377341,25753528914,48300906255,22.54737734,25.75352891,48.30090626
2021-03-20,19239941813,20602403137,39842344950,19.23994181,20.60240314,39.84234495
2021-03-21,20855465391,23897621671,44753087062,20.85546539,23.89762167,44.75308706
2021-03-22,25504885440,27542049656,53046935096,25.50488544,27.54204966,53.0469351
2021-03-23,22953577777,25993360006,48946937783,22.95357778,25.99336001,48.94693778
2021-03-24,32984878950,35281299714,68266178664,32.98487895,35.28129971,68.26617866
2021-03-25,30697763760,36515906980,67213670740,30.69776376,36.51590698,67.21367074
2021-03-26,20918446714,25810505131,46728951845,20.91844671,25.81050513,46.72895185
2021-03-27,18216290041,22367181938,40583471979,18.21629004,22.36718194,40.58347198
2021-03-28,15440970488,19652419103,35093389591,15.44097049,19.6524191,35.09338959
2021-03-29,21840972657,26995352672,48836325329,21.84097266,26.99535267,48.83632533
2021-03-30,18491106693,22559000407,41050107100,18.49110669,22.55900041,41.0501071
2021-03-31,28359499487,32598454160,60957953647,28.35949949,32.59845416,60.95795365
2021-04-01,18360358591,19001270523,37361629114,18.36035859,19.00127052,37.36162911
2021-04-02,19302441627,18218087330,37520528957,19.30244163,18.21808733,37.52052896
2021-04-03,19350038595,18620428118,37970466713,19.3500386,18.62042812,37.97046671
2021-04-04,13944611913,14399789755,28344401668,13.94461191,14.39978976,28.34440167
2021-04-05,16259640979,17234405988,33494046967,16.25964098,17.23440599,33.49404697
2021-04-06,17556631526,16139049129,33695680655,17.55663153,16.13904913,33.69568065
2021-04-07,26495519086,25800835355,52296354441,26.49551909,25.80083536,52.29635444
2021-04-08,14360839620,15557127476,29917967096,14.36083962,15.55712748,29.9179671
2021-04-09,13648754189,13641840307,27290594496,13.64875419,13.64184031,27.2905945
2021-04-10,27123029687,24277303613,51400333300,27.12302969,24.27730361,51.4003333
2021-04-11,15953674478,14789712620,30743387098,15.95367448,14.78971262,30.7433871
2021-04-12,18836196200,18609002666,37445198866,18.8361962,18.60900267,37.44519887
2021-04-13,27652667187,27832772045,55485439232,27.65266719,27.83277204,55.48543923
2021-04-14,37610503229,32636122667,70246625896,37.61050323,32.63612267,70.2466259
2021-04-15,17806551512,17270375260,35076926772,17.80655151,17.27037526,35.07692677
2021-04-16,27391335381,24861759306,52253094687,27.39133538,24.86175931,52.25309469
2021-04-17,18045594569,18141354069,36186948638,18.04559457,18.14135407,36.18694864
2021-04-18,62666194754,47248114906,1.09914E+11,62.66619475,47.24811491,109.9143097
2021-04-19,22350038721,24250896615,46600935336,22.35003872,24.25089661,46.60093534
2021-04-20,26114827837,27909114893,54023942730,26.11482784,27.90911489,54.02394273
2021-04-21,20723321740,21240497927,41963819667,20.72332174,21.24049793,41.96381967
2021-04-22,38658957722,36205318307,74864276029,38.65895772,36.20531831,74.86427603
2021-04-23,42554141552,43824212756,86378354308,42.55414155,43.82421276,86.37835431
2021-04-24,19375225460,23052524223,42427749683,19.37522546,23.05252422,42.42774968
2021-04-25,19512972199,22541306230,42054278429,19.5129722,22.54130623,42.05427843
2021-04-26,27451930319,31703724997,59155655316,27.45193032,31.703725,59.15565532
2021-04-27,16212502779,17726681004,33939183783,16.21250278,17.726681,33.93918378
2021-04-28,19020797257,21459865775,40480663032,19.02079726,21.45986578,40.48066303
2021-04-29,17649907650,20443790096,38093697746,17.64990765,20.4437901,38.09369775
2021-04-30,19768138362,24305748581,44073886943,19.76813836,24.30574858,44.07388694
2021-05-01,13999361519,16976208109,30975569628,13.99936152,16.97620811,30.97556963
2021-05-02,13110849577,16504371879,29615221456,13.11084958,16.50437188,29.61522146
2021-05-03,20426005011,22084242123,42510247134,20.42600501,22.08424212,42.51024713
2021-05-04,30215244922,30471111683,60686356605,30.21524492,30.47111168,60.68635661
2021-05-05,20684326689,25938996818,46623323507,20.68432669,25.93899682,46.62332351
2021-05-06,19836423620,22430264142,42266687762,19.83642362,22.43026414,42.26668776
2021-05-07,19538183361,21281981806,40820165167,19.53818336,21.28198181,40.82016517
2021-05-08,20232691625,22328203573,42560895198,20.23269163,22.32820357,42.5608952
2021-05-09,17801626596,20444532900,38246159496,17.8016266,20.4445329,38.2461595
2021-05-10,31150495415,33095818793,64246314208,31.15049542,33.09581879,64.24631421
2021-05-11,18221654556,21494850026,39716504582,18.22165456,21.49485003,39.71650458
2021-05-12,33702632123,33765937597,67468569720,33.70263212,33.7659376,67.46856972
2021-05-13,47516907061,48759234183,96276141244,47.51690706,48.75923418,96.27614124
2021-05-14,18097266334,23260858267,41358124601,18.09726633,23.26085827,41.3581246
2021-05-15,25345234635,30950249028,56295483663,25.34523464,30.95024903,56.29548366
2021-05-16,31803053212,41831715236,73634768448,31.80305321,41.83171524,73.63476845
2021-05-17,40531729673,53658085372,94189815045,40.53172967,53.65808537,94.18981504
2021-05-18,26933803564,37494621242,64428424806,26.93380356,37.49462124,64.42842481
2021-05-19,91166268117,84793187041,1.75959E+11,91.16626812,84.79318704,175.9594552
2021-05-20,39429872216,48627145838,88057018054,39.42987222,48.62714584,88.05701805
2021-05-21,41746605883,53458456563,95205062446,41.74660588,53.45845656,95.20506245
2021-05-22,22786579940,33196338157,55982918097,22.78657994,33.19633816,55.9829181
2021-05-23,37357927833,53333869485,90691797318,37.35792783,53.33386948,90.69179732
2021-05-24,24952048563,39174848514,64126897077,24.95204856,39.17484851,64.12689708
2021-05-25,21013223868,32005802157,53019026025,21.01322387,32.00580216,53.01902602
2021-05-26,20309075889,30993034063,51302109952,20.30907589,30.99303406,51.30210995
2021-05-27,18618864194,28184188283,46803052477,18.61886419,28.18418828,46.80305248
2021-05-28,26405459586,40605189857,67010649443,26.40545959,40.60518986,67.01064944
2021-05-29,21097773929,34944407151,56042181080,21.09777393,34.94440715,56.04218108
2021-05-30,12929507153,24317315262,37246822415,12.92950715,24.31731526,37.24682242
2021-05-31,16735391506,32305762158,49041153664,16.73539151,32.30576216,49.04115366
2021-06-01,15958238679,29382875031,45341113710,15.95823868,29.38287503,45.34111371
2021-06-02,12043076645,22358142873,34401219518,12.04307665,22.35814287,34.40121952
2021-06-03,13377543819,26491051756,39868595575,13.37754382,26.49105176,39.86859558
2021-06-04,19462450109,34724276408,54186726517,19.46245011,34.72427641,54.18672652
2021-06-05,16816327570,30646013281,47462340851,16.81632757,30.64601328,47.46234085
2021-06-06,10075035528,21224376180,31299411708,10.07503553,21.22437618,31.29941171
2021-06-07,15506495473,28881245595,44387741068,15.50649547,28.8812456,44.38774107
2021-06-08,23212286966,44853035020,68065321986,23.21228697,44.85303502,68.06532199
2021-06-09,24400956183,53756901661,78157857844,24.40095618,53.75690166,78.15785784
2021-06-10,18240445606,41159902809,59400348415,18.24044561,41.15990281,59.40034842
2021-06-11,15028448016,28580150700,43608598716,15.02844802,28.5801507,43.60859872
2021-06-12,14980995649,31658569011,46639564660,14.98099565,31.65856901,46.63956466
2021-06-13,16246781414,35932529276,52179310690,16.24678141,35.93252928,52.17931069
2021-06-14,18976906569,40339363319,59316269888,18.97690657,40.33936332,59.31626989
2021-06-15,15766569422,35370449432,51137018854,15.76656942,35.37044943,51.13701885
2021-06-16,18443088878,37045810523,55488899401,18.44308888,37.04581052,55.4888994
2021-06-17,15500333005,32301139613,47801472618,15.50033301,32.30113961,47.80147262
2021-06-18,18712729777,39070078777,57782808554,18.71272978,39.07007878,57.78280855
2021-06-19,13938236035,32247134578,46185370613,13.93823604,32.24713458,46.18537061
2021-06-20,17634804620,41654370555,59289175175,17.63480462,41.65437056,59.28917518
2021-06-21,34415842497,64050417485,98466259982,34.4158425,64.05041749,98.46625998
2021-06-22,35003891914,71860928669,1.06865E+11,35.00389191,71.86092867,106.8648206
2021-06-23,20508188217,45270277371,65778465588,20.50818822,45.27027737,65.77846559
2021-06-24,16466123520,37406327227,53872450747,16.46612352,37.40632723,53.87245075
2021-06-25,23034308183,47116633462,70150941645,23.03430818,47.11663346,70.15094165
2021-06-26,22477705991,49724575902,72202281893,22.47770599,49.7245759,72.20228189
2021-06-27,18314930919,43903847842,62218778761,18.31493092,43.90384784,62.21877876
2021-06-28,15849066158,34052527395,49901593553,15.84906616,34.05252739,49.90159355
2021-06-29,18382717462,39589874605,57972592067,18.38271746,39.5898746,57.97259207
2021-06-30,16428215784,34573368670,51001584454,16.42821578,34.57336867,51.00158445
2021-07-01,15829758634,35326341829,51156100463,15.82975863,35.32634183,51.15610046
2021-07-02,12706983392,30684324882,43391308274,12.70698339,30.68432488,43.39130827
2021-07-03,9653580736,23965950024,33619530760,9.653580736,23.96595002,33.61953076
2021-07-04,9230482622,21752760372,30983242994,9.230482622,21.75276037,30.98324299
2021-07-05,14187062845,33921683178,48108746023,14.18706285,33.92168318,48.10874602
2021-07-06,13620243787,30718852013,44339095800,13.62024379,30.71885201,44.3390958
2021-07-07,10182467567,21746228253,31928695820,10.18246757,21.74622825,31.92869582
2021-07-08,13992859140,30487851612,44480710752,13.99285914,30.48785161,44.48071075
2021-07-09,9654928385,22879408991,32534337376,9.654928385,22.87940899,32.53433738
2021-07-10,8057271151,18976959060,27034230211,8.057271151,18.97695906,27.03423021
2021-07-11,7073692483,16505794977,23579487460,7.073692483,16.50579498,23.57948746
2021-07-12,10440184486,22695517395,33135701881,10.44018449,22.6955174,33.13570188
2021-07-13,9069648531,20759947017,29829595548,9.069648531,20.75994702,29.82959555
2021-07-14,11267843405,23752349553,35020192958,11.26784341,23.75234955,35.02019296
2021-07-15,11978161187,23919921786,35898082973,11.97816119,23.91992179,35.89808297
2021-07-16,10396200563,22000734638,32396935201,10.39620056,22.00073464,32.3969352
2021-07-17,8165661159,18346784219,26512445378,8.165661159,18.34678422,26.51244538
2021-07-18,8012178848,17871474914,25883653762,8.012178848,17.87147491,25.88365376
2021-07-19,10370826722,20559208644,30930035366,10.37082672,20.55920864,30.93003537
2021-07-20,12655899568,24879280768,37535180336,12.65589957,24.87928077,37.53518034
2021-07-21,16945190646,36257601187,53202791833,16.94519065,36.25760119,53.20279183
2021-07-22,8846453515,18038746848,26885200363,8.846453515,18.03874685,26.88520036
2021-07-23,8908812934,19519882639,28428695573,8.908812934,19.51988264,28.42869557
2021-07-24,8611797094,18417429692,27029226786,8.611797094,18.41742969,27.02922679
2021-07-25,9587322700,20855645378,30442968078,9.5873227,20.85564538,30.44296808
2021-07-26,35981284683,65734015946,1.01715E+11,35.98128468,65.73401595,101.7153006
2021-07-27,20441672705,38799418355,59241091060,20.44167271,38.79941835,59.24109106
2021-07-28,23567219748,43448640385,67015860133,23.56721975,43.44864038,67.01586013
2021-07-29,14602167225,27497333693,42099500918,14.60216723,27.49733369,42.09950092
2021-07-30,16947879851,33765692614,50713572465,16.94787985,33.76569261,50.71357247
2021-07-31,11884662011,23195790838,35080452849,11.88466201,23.19579084,35.08045285
2021-08-01,15743494025,28281189010,44024683035,15.74349403,28.28118901,44.02468303
2021-08-02,14016262184,25375939306,39392201490,14.01626218,25.37593931,39.39220149
2021-08-03,15276742944,28223921143,43500664087,15.27674294,28.22392114,43.50066409
2021-08-04,11889566865,26271715321,38161282186,11.88956687,26.27171532,38.16128219
2021-08-05,20853249415,42497576912,63350826327,20.85324942,42.49757691,63.35082633
2021-08-06,19867831738,39474570733,59342402471,19.86783174,39.47457073,59.34240247
2021-08-07,19953961376,37412608730,57366570106,19.95396138,37.41260873,57.36657011
2021-08-08,19903310291,35006365437,54909675728,19.90331029,35.00636544,54.90967573
2021-08-09,21727354177,42258828031,63986182208,21.72735418,42.25882803,63.98618221
2021-08-10,15739690432,30317821351,46057511783,15.73969043,30.31782135,46.05751178
2021-08-11,13298850589,26002368176,39301218765,13.29885059,26.00236818,39.30121877
2021-08-12,15442235084,30144235891,45586470975,15.44223508,30.14423589,45.58647097
2021-08-13,14346039871,29902781487,44248821358,14.34603987,29.90278149,44.24882136
2021-08-14,12656885124,25335923769,37992808893,12.65688512,25.33592377,37.99280889
2021-08-15,13203226436,24981306344,38184532780,13.20322644,24.98130634,38.18453278
2021-08-16,14989481534,27255263051,42244744585,14.98948153,27.25526305,42.24474459
2021-08-17,17303598240,30618903268,47922501508,17.30359824,30.61890327,47.92250151
2021-08-18,14744232090,25511775325,40256007415,14.74423209,25.51177532,40.25600741
2021-08-19,15430403644,30063113397,45493517041,15.43040364,30.0631134,45.49351704
2021-08-20,13624632054,28785100853,42409732907,13.62463205,28.78510085,42.40973291
2021-08-21,12328102157,24972457482,37300559639,12.32810216,24.97245748,37.30055964
2021-08-22,10807379897,21848418842,32655798739,10.8073799,21.84841884,32.65579874
2021-08-23,12958081627,26064271698,39022353325,12.95808163,26.0642717,39.02235333
2021-08-24,15077771092,28259694227,43337465319,15.07777109,28.25969423,43.33746532
2021-08-25,14373801164,28392250079,42766051243,14.37380116,28.39225008,42.76605124
2021-08-26,18108063425,34058818615,52166882040,18.10806343,34.05881862,52.16688204
2021-08-27,14359360925,30098751649,44458112574,14.35936093,30.09875165,44.45811257
2021-08-28,9538122573,17064145131,26602267704,9.538122573,17.06414513,26.6022677
2021-08-29,12546977776,23401567940,35948545716,12.54697778,23.40156794,35.94854572
2021-08-30,14645406919,25624285599,40269692518,14.64540692,25.6242856,40.26969252
2021-08-31,15143419172,27048589662,42192008834,15.14341917,27.04858966,42.19200883
2021-09-01,15096932883,26698576734,41795509617,15.09693288,26.69857673,41.79550962
2021-09-02,15658899564,27392472219,43051371783,15.65889956,27.39247222,43.05137178
2021-09-03,19758238930,33618387871,53376626801,19.75823893,33.61838787,53.3766268
2021-09-04,11795889318,20723196118,32519085436,11.79588932,20.72319612,32.51908544
2021-09-05,13297831313,22746572847,36044404160,13.29783131,22.74657285,36.04440416
2021-09-06,12436927951,23682601099,36119529050,12.43692795,23.6826011,36.11952905
2021-09-07,45872585891,58665100779,1.04538E+11,45.87258589,58.66510078,104.5376867
2021-09-08,20967264560,32492193523,53459458083,20.96726456,32.49219352,53.45945808
2021-09-09,14348708778,22838446435,37187155213,14.34870878,22.83844643,37.18715521
2021-09-10,16831465327,24806857765,41638323092,16.83146533,24.80685776,41.63832309
2021-09-11,9185376147,14167270121,23352646268,9.185376147,14.16727012,23.35264627
2021-09-12,9625056069,16420426790,26045482859,9.625056069,16.42042679,26.04548286
2021-09-13,21732425927,32708711783,54441137710,21.73242593,32.70871178,54.44113771
2021-09-14,11941016668,20686878316,32627894984,11.94101667,20.68687832,32.62789498
2021-09-15,11101820986,19021147348,30122968334,11.10182099,19.02114735,30.12296833
2021-09-16,11957175931,20230834901,32188010832,11.95717593,20.2308349,32.18801083
2021-09-17,10721353758,17208972038,27930325796,10.72135376,17.20897204,27.9303258
2021-09-18,9020858653,16532026472,25552885125,9.020858653,16.53202647,25.55288512
2021-09-19,9943078711,16230968548,26174047259,9.943078711,16.23096855,26.17404726
2021-09-20,26544374167,41362184308,67906558475,26.54437417,41.36218431,67.90655847
2021-09-21,29536811190,44334863492,73871674682,29.53681119,44.33486349,73.87167468
2021-09-22,15822883348,28275123328,44098006676,15.82288335,28.27512333,44.09800668
2021-09-23,13653740920,23537482535,37191223455,13.65374092,23.53748253,37.19122345
2021-09-24,23297016138,41474352355,64771368493,23.29701614,41.47435236,64.77136849
2021-09-25,9798522667,19620751992,29419274659,9.798522667,19.62075199,29.41927466
2021-09-26,13006625622,26394763408,39401389030,13.00662562,26.39476341,39.40138903
2021-09-27,10732603090,24407178154,35139781244,10.73260309,24.40717815,35.13978124
2021-09-28,11961732928,28134802179,40096535107,11.96173293,28.13480218,40.09653511
2021-09-29,10663410676,20095407531,30758818207,10.66341068,20.09540753,30.75881821
2021-09-30,13814879579,27365770798,41180650377,13.81487958,27.3657708,41.18065038
2021-10-01,18352412339,35860279032,54212691371,18.35241234,35.86027903,54.21269137
2021-10-02,7644137631,14077208026,21721345657,7.644137631,14.07720803,21.72134566
2021-10-03,8862807296,16439074743,25301882039,8.862807296,16.43907474,25.30188204
2021-10-04,14375482989,25983156705,40358639694,14.37548299,25.98315671,40.35863969
2021-10-05,14153938033,26130979287,40284917320,14.15393803,26.13097929,40.28491732
2021-10-06,21985017438,39032177120,61017194558,21.98501744,39.03217712,61.01719456
2021-10-07,14556813954,24197299042,38754112996,14.55681395,24.19729904,38.754113
2021-10-08,14478130929,23441257398,37919388327,14.47813093,23.4412574,37.91938833
2021-10-09,9148832049,16216962361,25365794410,9.148832049,16.21696236,25.36579441
2021-10-10,14600701897,26773496090,41374197987,14.6007019,26.77349609,41.37419799
2021-10-11,15136947735,29431849269,44568797004,15.13694774,29.43184927,44.568797
2021-10-12,19601977527,32296954879,51898932406,19.60197753,32.29695488,51.89893241
2021-10-13,19068082907,31103837931,50171920838,19.06808291,31.10383793,50.17192084
2021-10-14,14313934527,25032302877,39346237404,14.31393453,25.03230288,39.3462374
2021-10-15,27354118188,50204974009,77559092197,27.35411819,50.20497401,77.5590922
2021-10-16,13343458294,22280622173,35624080467,13.34345829,22.28062217,35.62408047
2021-10-17,15409590889,25061863786,40471454675,15.40959089,25.06186379,40.47145467
2021-10-18,20309008306,35437342699,55746351005,20.30900831,35.4373427,55.746351
2021-10-19,21560508139,41572558679,63133066818,21.56050814,41.57255868,63.13306682
2021-10-20,19838153072,35460765285,55298918357,19.83815307,35.46076529,55.29891836
2021-10-21,32611241134,52840151231,85451392365,32.61124113,52.84015123,85.45139237
2021-10-22,21907919375,37104132355,59012051730,21.90791938,37.10413236,59.01205173
2021-10-23,11496495484,23656766413,35153261897,11.49649548,23.65676641,35.1532619
2021-10-24,12846858226,26093023420,38939881646,12.84685823,26.09302342,38.93988165
2021-10-25,14097600668,26307718682,40405319350,14.09760067,26.30771868,40.40531935
2021-10-26,16580656406,28629603630,45210260036,16.58065641,28.62960363,45.21026004
2021-10-27,21297807588,33771282571,55069090159,21.29780759,33.77128257,55.06909016
2021-10-28,22408647002,35389821284,57798468286,22.408647,35.38982128,57.79846829
2021-10-29,16169138373,23998978277,40168116650,16.16913837,23.99897828,40.16811665
2021-10-30,9982695051,16559222134,26541917185,9.982695051,16.55922213,26.54191719
2021-10-31,10870033204,19205554678,30075587882,10.8700332,19.20555468,30.07558788
2021-11-01,16602506758,25562296216,42164802974,16.60250676,25.56229622,42.16480297
2021-11-02,14478278664,23588684418,38066963082,14.47827866,23.58868442,38.06696308
2021-11-03,14554551182,23483067856,38037619038,14.55455118,23.48306786,38.03761904
2021-11-04,12563356716,19973847875,32537204591,12.56335672,19.97384788,32.53720459
2021-11-05,10679970875,16552737426,27232708301,10.67997088,16.55273743,27.2327083
2021-11-06,8774317442,15776828937,24551146379,8.774317442,15.77682894,24.55114638
2021-11-07,8187350619,15378691693,23566042312,8.187350619,15.37869169,23.56604231
2021-11-08,16828892733,31288967002,48117859735,16.82889273,31.288967,48.11785974
2021-11-09,15429940740,26281784912,41711725652,15.42994074,26.28178491,41.71172565
2021-11-10,25965401610,39165716550,65131118160,25.96540161,39.16571655,65.13111816
2021-11-11,12239300578,19828944785,32068245363,12.23930058,19.82894478,32.06824536
2021-11-12,18107399772,28803344890,46910744662,18.10739977,28.80334489,46.91074466
2021-11-13,7196557700,13254529480,20451087180,7.1965577,13.25452948,20.45108718
2021-11-14,9770783471,16489263346,26260046817,9.770783471,16.48926335,26.26004682
2021-11-15,13602407108,22171772353,35774179461,13.60240711,22.17177235,35.77417946
2021-11-16,29529912660,46757088079,76287000739,29.52991266,46.75708808,76.28700074
2021-11-17,17666898860,29612959903,47279858763,17.66689886,29.6129599,47.27985876
2021-11-18,26622260417,38565552444,65187812861,26.62226042,38.56555244,65.18781286
2021-11-19,15806584234,23847374913,39653959147,15.80658423,23.84737491,39.65395915
2021-11-20,8783125466,16976722337,25759847803,8.783125466,16.97672234,25.7598478
2021-11-21,9327549326,14616022105,23943571431,9.327549326,14.6160221,23.94357143
2021-11-22,22774837185,31709653614,54484490799,22.77483719,31.70965361,54.4844908
2021-11-23,18403197140,30317916898,48721114038,18.40319714,30.3179169,48.72111404
2021-11-24,11551491808,19035106212,30586598020,11.55149181,19.03510621,30.58659802
2021-11-25,11048350357,18729007835,29777358192,11.04835036,18.72900784,29.77735819
2021-11-26,24717766782,33742741468,58460508250,24.71776678,33.74274147,58.46050825
2021-11-27,8755434705,14212246230,22967680935,8.755434705,14.21224623,22.96768093
2021-11-28,11083690835,20678623854,31762314689,11.08369084,20.67862385,31.76231469
2021-11-29,12762271064,20253475494,33015746558,12.76227106,20.25347549,33.01574656
2021-11-30,22073226142,32674439202,54747665344,22.07322614,32.6744392,54.74766534
2021-12-01,13362871467,25501374520,38864245987,13.36287147,25.50137452,38.86424599
2021-12-02,14540621035,22672417061,37213038096,14.54062104,22.67241706,37.2130381
2021-12-03,23304505990,32354253857,55658759847,23.30450599,32.35425386,55.65875985
2021-12-04,38891630379,49684488022,88576118401,38.89163038,49.68448802,88.5761184
2021-12-05,15191740700,22472565338,37664306038,15.1917407,22.47256534,37.66430604
2021-12-06,19967909235,29040229836,49008139071,19.96790924,29.04022984,49.00813907
2021-12-07,11934128400,18048717202,29982845602,11.9341284,18.0487172,29.9828456
2021-12-08,12556442598,19453443679,32009886277,12.5564426,19.45344368,32.00988628
2021-12-09,14319616773,21111612550,35431229323,14.31961677,21.11161255,35.43122932
2021-12-10,17270874094,23852369205,41123243299,17.27087409,23.8523692,41.1232433
2021-12-11,10500054692,17332870329,27832925021,10.50005469,17.33287033,27.83292502
2021-12-12,8670678070,14808417888,23479095958,8.67067807,14.80841789,23.47909596
2021-12-13,18005667436,26796084172,44801751608,18.00566744,26.79608417,44.80175161
2021-12-14,12821922563,20624461915,33446384478,12.82192256,20.62446191,33.44638448
2021-12-15,18448365352,27454177750,45902543102,18.44836535,27.45417775,45.9025431
2021-12-16,10141856973,16543833441,26685690414,10.14185697,16.54383344,26.68569041
2021-12-17,15924807041,24236307875,40161114916,15.92480704,24.23630787,40.16111492
2021-12-18,8217025836,14416714719,22633740555,8.217025836,14.41671472,22.63374056
2021-12-19,10691104127,18546355176,29237459303,10.69110413,18.54635518,29.2374593
2021-12-20,13187314590,20127663583,33314978173,13.18731459,20.12766358,33.31497817
2021-12-21,11469707637,20072032203,31541739840,11.46970764,20.0720322,31.54173984
2021-12-22,7794956767,15150927535,22945884302,7.794956767,15.15092754,22.9458843
2021-12-23,10718046018,20052640293,30770686311,10.71804602,20.05264029,30.77068631
2021-12-24,8975033506,17247971620,26223005126,8.975033506,17.24797162,26.22300513
2021-12-25,6296554753,11380727439,17677282192,6.296554753,11.38072744,17.67728219
2021-12-26,8102288340,14736420553,22838708893,8.10228834,14.73642055,22.83870889
2021-12-27,9030504673,17961652115,26992156788,9.030504673,17.96165212,26.99215679
2021-12-28,14390634550,26910010222,41300644772,14.39063455,26.91001022,41.30064477
2021-12-29,11251832520,21238087179,32489919699,11.25183252,21.23808718,32.4899197
2021-12-30,8871337465,18345022273,27216359738,8.871337465,18.34502227,27.21635974
2021-12-31,11304889501,23271673557,34576563058,11.3048895,23.27167356,34.57656306
2022-01-01,5805504609,14877465419,20682970028,5.805504609,14.87746542,20.68297003
2022-01-02,5822742449,15281004123,21103746572,5.822742449,15.28100412,21.10374657
2022-01-03,8420294897,19163843383,27584138280,8.420294897,19.16384338,27.58413828
2022-01-04,9798075574,22980988342,32779063916,9.798075574,22.98098834,32.77906392
2022-01-05,18170930057,35183194634,53354124691,18.17093006,35.18319463,53.35412469
2022-01-06,10598693394,22422164983,33020858377,10.59869339,22.42216498,33.02085838
2022-01-07,18640282957,33909984403,52550267360,18.64028296,33.9099844,52.55026736
2022-01-08,9697209380,20338914187,30036123567,9.69720938,20.33891419,30.03612357
2022-01-09,7345575488,15898898257,23244473745,7.345575488,15.89889826,23.24447374
2022-01-10,16942657055,32454236642,49396893697,16.94265706,32.45423664,49.3968937
2022-01-11,11524023304,23568129817,35092153121,11.5240233,23.56812982,35.09215312
2022-01-12,10424884526,20370743504,30795628030,10.42488453,20.3707435,30.79562803
2022-01-13,9844936331,20919193898,30764130229,9.844936331,20.9191939,30.76413023
2022-01-14,9295557500,20196884160,29492441660,9.2955575,20.19688416,29.49244166
2022-01-15,5265048426,13492987179,18758035605,5.265048426,13.49298718,18.75803561
2022-01-16,5005299677,12708264726,17713564403,5.005299677,12.70826473,17.7135644
2022-01-17,7490676703,17555658034,25046334737,7.490676703,17.55565803,25.04633474
2022-01-18,8752866091,21599115704,30351981795,8.752866091,21.5991157,30.3519818
2022-01-19,11271056509,23915015798,35186072307,11.27105651,23.9150158,35.18607231
2022-01-20,11796216249,27651215932,39447432181,11.79621625,27.65121593,39.44743218
2022-01-21,27805008417,51556541526,79361549943,27.80500842,51.55654153,79.36154994
2022-01-22,25287021956,41365069469,66652091425,25.28702196,41.36506947,66.65209143
2022-01-23,11639340738,24717436519,36356777257,11.63934074,24.71743652,36.35677726
2022-01-24,26297263433,54283376797,80580640230,26.29726343,54.2833768,80.58064023
2022-01-25,13879031809,26638103696,40517135505,13.87903181,26.6381037,40.51713551
2022-01-26,18699082485,35576595602,54275678087,18.69908249,35.5765956,54.27567809
2022-01-27,13612428224,28303228622,41915656846,13.61242822,28.30322862,41.91565685
2022-01-28,11408691840,24363390113,35772081953,11.40869184,24.36339011,35.77208195
2022-01-29,6462101336,15749791548,22211892884,6.462101336,15.74979155,22.21189288
2022-01-30,4870194979,12683019054,17553214033,4.870194979,12.68301905,17.55321403
2022-01-31,9303484061,21009641363,30313125424,9.303484061,21.00964136,30.31312542
2022-02-01,10698359677,23164032330,33862392007,10.69835968,23.16403233,33.86239201
2022-02-02,9157475355,21094939962,30252415317,9.157475355,21.09493996,30.25241532
2022-02-03,8525378822,20256501697,28781880519,8.525378822,20.2565017,28.78188052
2022-02-04,13706377378,36938443235,50644820613,13.70637738,36.93844323,50.64482061
2022-02-05,6116710402,16952660109,23069370511,6.116710402,16.95266011,23.06937051
2022-02-06,5777057325,15741406913,21518464238,5.777057325,15.74140691,21.51846424
2022-02-07,12979231612,33194398054,46173629666,12.97923161,33.19439805,46.17362967
2022-02-08,15228664077,38014791288,53243455365,15.22866408,38.01479129,53.24345536
2022-02-09,9923817368,24186523417,34110340785,9.923817368,24.18652342,34.11034079
2022-02-10,17872527559,43372600255,61245127814,17.87252756,43.37260025,61.24512781
2022-02-11,14683732478,32149460608,46833193086,14.68373248,32.14946061,46.83319309
2022-02-12,6910797183,20108047473,27018844656,6.910797183,20.10804747,27.01884466
2022-02-13,5083683316,15999570253,21083253569,5.083683316,15.99957025,21.08325357
2022-02-14,9512430783,26370264125,35882694908,9.512430783,26.37026412,35.88269491
2022-02-15,9105023897,31391836124,40496860021,9.105023897,31.39183612,40.49686002
2022-02-16,7441979055,20099189065,27541168120,7.441979055,20.09918906,27.54116812
2022-02-17,13127695975,31852116641,44979812616,13.12769598,31.85211664,44.97981262
2022-02-18,10624667354,26784040759,37408708113,10.62466735,26.78404076,37.40870811
2022-02-19,4001521624,13155250542,17156772166,4.001521624,13.15525054,17.15677217
2022-02-20,8123498883,22443952118,30567451001,8.123498883,22.44395212,30.567451
2022-02-21,18307266145,42553427497,60860693642,18.30726615,42.5534275,60.86069364
2022-02-22,14479249079,31714871872,46194120951,14.47924908,31.71487187,46.19412095
2022-02-23,11300814453,26736610066,38037424519,11.30081445,26.73661007,38.03742452
2022-02-24,28124310022,62143402994,90267713016,28.12431002,62.14340299,90.26771302
2022-02-25,12550441627,28782893042,41333334669,12.55044163,28.78289304,41.33333467
2022-02-26,6602741539,17511712717,24114454256,6.602741539,17.51171272,24.11445426
2022-02-27,11429558404,28487730509,39917288913,11.4295584,28.48773051,39.91728891
2022-02-28,18047115824,43926860669,61973976493,18.04711582,43.92686067,61.97397649
2022-03-01,14923053710,33754273167,48677326877,14.92305371,33.75427317,48.67732688
2022-03-02,13575706090,30383016651,43958722741,13.57570609,30.38301665,43.95872274
2022-03-03,11865353053,26254300371,38119653424,11.86535305,26.25430037,38.11965342
2022-03-04,14970724016,31133275663,46103999679,14.97072402,31.13327566,46.10399968
2022-03-05,5156119000,13288481834,18444600834,5.156119,13.28848183,18.44460083
2022-03-06,8828532387,20784014051,29612546438,8.828532387,20.78401405,29.61254644
2022-03-07,15232023831,35687871358,50919895189,15.23202383,35.68787136,50.91989519
2022-03-08,13486318699,30404207300,43890525999,13.4863187,30.4042073,43.890526
2022-03-09,14386218602,37472420300,51858638902,14.3862186,37.4724203,51.8586389
2022-03-10,16758726266,39959470927,56718197193,16.75872627,39.95947093,56.71819719
2022-03-11,11832421901,34572724355,46405146256,11.8324219,34.57272436,46.40514626
2022-03-12,3620676260,13011129476,16631805736,3.62067626,13.01112948,16.63180574
2022-03-13,5328485339,17554405012,22882890351,5.328485339,17.55440501,22.88289035
2022-03-14,8855350723,29094954141,37950304864,8.855350723,29.09495414,37.95030486
2022-03-15,8537676885,28841051014,37378727899,8.537676885,28.84105101,37.3787279
2022-03-16,18046610810,48483133558,66529744368,18.04661081,48.48313356,66.52974437
2022-03-17,6656275695,18285845252,24942120947,6.656275695,18.28584525,24.94212095
2022-03-18,8050284155,24628177162,32678461317,8.050284155,24.62817716,32.67846132
2022-03-19,4812270239,14983175357,19795445596,4.812270239,14.98317536,19.7954456
2022-03-20,5842161516,18255232353,24097393869,5.842161516,18.25523235,24.09739387
2022-03-21,7820312065,23087563585,30907875650,7.820312065,23.08756359,30.90787565
2022-03-22,11606093140,29660660900,41266754040,11.60609314,29.6606609,41.26675404
2022-03-23,8696357540,22616693948,31313051488,8.69635754,22.61669395,31.31305149
2022-03-24,9797294403,27951132782,37748427185,9.797294403,27.95113278,37.74842719
2022-03-25,9275757241,29040297723,38316054964,9.275757241,29.04029772,38.31605496
2022-03-26,3803878890,11732600988,15536479878,3.80387889,11.73260099,15.53647988
2022-03-27,8189617275,24168353892,32357971167,8.189617275,24.16835389,32.35797117
2022-03-28,10500915753,29089544699,39590460452,10.50091575,29.0895447,39.59046045
2022-03-29,8536804013,23241093671,31777897684,8.536804013,23.24109367,31.77789768
2022-03-30,7872855103,21627096617,29499951720,7.872855103,21.62709662,29.49995172
2022-03-31,9958963611,26543192707,36502156318,9.958963611,26.54319271,36.50215632
2022-04-01,13255522986,33041916354,46297439340,13.25552299,33.04191635,46.29743934
2022-04-02,8850916203,20437422669,29288338872,8.850916203,20.43742267,29.28833887
2022-04-03,8536378286,20011442183,28547820469,8.536378286,20.01144218,28.54782047
2022-04-04,10310395472,25154924932,35465320404,10.31039547,25.15492493,35.4653204
2022-04-05,8574330140,24076085448,32650415588,8.57433014,24.07608545,32.65041559
2022-04-06,13808497283,32834912298,46643409581,13.80849728,32.8349123,46.64340958
2022-04-07,7570711853,20078659129,27649370982,7.570711853,20.07865913,27.64937098
2022-04-08,10451160554,27669907489,38121068043,10.45116055,27.66990749,38.12106804
2022-04-09,3667397714,10990344351,14657742065,3.667397714,10.99034435,14.65774207
2022-04-10,6124838606,15497347519,21622186125,6.124838606,15.49734752,21.62218612
2022-04-11,14681364108,35665511463,50346875571,14.68136411,35.66551146,50.34687557
2022-04-12,13347432580,32149262193,45496694773,13.34743258,32.14926219,45.49669477
2022-04-13,11593419369,25211840870,36805260239,11.59341937,25.21184087,36.80526024
2022-04-14,8649274956,19657500070,28306775026,8.649274956,19.65750007,28.30677503
2022-04-15,6115909625,14905822855,21021732480,6.115909625,14.90582286,21.02173248
2022-04-16,4080532231,9777308386,13857840617,4.080532231,9.777308386,13.85784062
2022-04-17,5106921166,12433368482,17540289648,5.106921166,12.43336848,17.54028965
2022-04-18,12367755493,28541288718,40909044211,12.36775549,28.54128872,40.90904421
2022-04-19,6835824838,16757351143,23593175981,6.835824838,16.75735114,23.59317598
2022-04-20,7934430489,19927345970,27861776459,7.934430489,19.92734597,27.86177646
2022-04-21,10977919785,29824943636,40802863421,10.97791979,29.82494364,40.80286342
2022-04-22,8203833189,23249385365,31453218554,8.203833189,23.24938537,31.45321855
2022-04-23,3169488379,9257296166,12426784545,3.169488379,9.257296166,12.42678454
2022-04-24,4762936076,13367831651,18130767727,4.762936076,13.36783165,18.13076773
2022-04-25,12442642592,32863637256,45306279848,12.44264259,32.86363726,45.30627985
2022-04-26,10894339663,31610342279,42504681942,10.89433966,31.61034228,42.50468194
2022-04-27,10214227585,27733251722,37947479307,10.21422759,27.73325172,37.94747931
2022-04-28,9776677499,29913220046,39689897545,9.776677499,29.91322005,39.68989754
2022-04-29,7870537589,22544516013,30415053602,7.870537589,22.54451601,30.4150536
2022-04-30,4621389273,12458893871,17080283144,4.621389273,12.45889387,17.08028314
2022-05-01,6399773324,16540244864,22940018188,6.399773324,16.54024486,22.94001819
2022-05-02,8550635467,23798440887,32349076354,8.550635467,23.79844089,32.34907635
2022-05-03,6212211558,16132920046,22345131604,6.212211558,16.13292005,22.3451316
2022-05-04,9599214913,30320780796,39919995709,9.599214913,30.3207808,39.91999571
2022-05-05,13123415457,36398555799,49521971256,13.12341546,36.3985558,49.52197126
2022-05-06,11404124964,29018205268,40422330232,11.40412496,29.01820527,40.42233023
2022-05-07,4498610055,12944492308,17443102363,4.498610055,12.94449231,17.44310236
2022-05-08,10220632808,27970092043,38190724851,10.22063281,27.97009204,38.19072485
2022-05-09,24540992531,61581239603,86122232134,24.54099253,61.5812396,86.12223213
2022-05-10,19587928011,48692219686,68280147697,19.58792801,48.69221969,68.2801477
2022-05-11,27461775608,62153852783,89615628391,27.46177561,62.15385278,89.61562839
2022-05-12,21552768955,53667504119,75220273074,21.55276896,53.66750412,75.22027307
2022-05-13,11969782149,27235906547,39205688696,11.96978215,27.23590655,39.2056887
2022-05-14,7036174208,17903842630,24940016838,7.036174208,17.90384263,24.94001684
2022-05-15,7184597248,19433464526,26618061774,7.184597248,19.43346453,26.61806177
2022-05-16,10503877231,28169412562,38673289793,10.50387723,28.16941256,38.67328979
2022-05-17,8020385955,22363075406,30383461361,8.020385955,22.36307541,30.38346136
2022-05-18,9189856798,22996845802,32186702600,9.189856798,22.9968458,32.1867026
2022-05-19,9091247823,25384926425,34476174248,9.091247823,25.38492643,34.47617425
2022-05-20,9455898112,26670436743,36126334855,9.455898112,26.67043674,36.12633486
2022-05-21,3925805568,11175120115,15100925683,3.925805568,11.17512012,15.10092568
2022-05-22,5219283567,16944366097,22163649664,5.219283567,16.9443661,22.16364966
2022-05-23,9380830586,25902752119,35283582705,9.380830586,25.90275212,35.28358271
2022-05-24,7630188531,21798875947,29429064478,7.630188531,21.79887595,29.42906448
2022-05-25,8080154887,23468554077,31548708964,8.080154887,23.46855408,31.54870896
2022-05-26,10509343253,34183200449,44692543702,10.50934325,34.18320045,44.6925437
2022-05-27,10358115876,30936007843,41294123719,10.35811588,30.93600784,41.29412372
2022-05-28,3483905571,10897030064,14380935635,3.483905571,10.89703006,14.38093563
2022-05-29,3463426798,12023742379,15487169177,3.463426798,12.02374238,15.48716918
2022-05-30,9463170727,31372400147,40835570874,9.463170727,31.37240015,40.83557087
2022-05-31,7204258204,23589780997,30794039201,7.204258204,23.589781,30.7940392
2022-06-01,9354323415,30604055794,39958379209,9.354323415,30.60405579,39.95837921
2022-06-02,6343792863,20903883801,27247676664,6.343792863,20.9038838,27.24767666
2022-06-03,5989077987,19663943761,25653021748,5.989077987,19.66394376,25.65302175
2022-06-04,2636531714,9957168988,12593700702,2.636531714,9.957168988,12.5937007
2022-06-05,3526003933,11117796617,14643800550,3.526003933,11.11779662,14.64380055
2022-06-06,8151885586,26843547857,34995433443,8.151885586,26.84354786,34.99543344
2022-06-07,12211037917,41299764007,53510801924,12.21103792,41.29976401,53.51080192
2022-06-08,9266645553,26700980737,35967626290,9.266645553,26.70098074,35.96762629
2022-06-09,5157276494,17362659374,22519935868,5.157276494,17.36265937,22.51993587
2022-06-10,8582381087,25611124173,34193505260,8.582381087,25.61112417,34.19350526
2022-06-11,6633047093,21659121202,28292168295,6.633047093,21.6591212,28.2921683
2022-06-12,9719811858,29089969551,38809781409,9.719811858,29.08996955,38.80978141
2022-06-13,29166979718,72184071841,1.01351E+11,29.16697972,72.18407184,101.3510516
2022-06-14,18524114393,54110360745,72634475138,18.52411439,54.11036074,72.63447514
2022-06-15,22272552726,66687877032,88960429758,22.27255273,66.68787703,88.96042976
2022-06-16,11706752207,32528657270,44235409477,11.70675221,32.52865727,44.23540948
2022-06-17,9687927412,28396834623,38084762035,9.687927412,28.39683462,38.08476204
2022-06-18,14118284904,44299805390,58418090294,14.1182849,44.29980539,58.41809029
2022-06-19,12579896073,42572217395,55152113468,12.57989607,42.5722174,55.15211347
2022-06-20,9222325400,36071883958,45294209358,9.2223254,36.07188396,45.29420936
2022-06-21,8978520876,30590694283,39569215159,8.978520876,30.59069428,39.56921516
2022-06-22,9437824888,30400209440,39838034328,9.437824888,30.40020944,39.83803433
2022-06-23,8870545343,27529917155,36400462498,8.870545343,27.52991715,36.4004625
2022-06-24,8743599190,25872681035,34616280225,8.74359919,25.87268104,34.61628023
2022-06-25,5508320099,17229514532,22737834631,5.508320099,17.22951453,22.73783463
2022-06-26,5693542940,17222547012,22916089952,5.69354294,17.22254701,22.91608995
2022-06-27,7102909107,20824644539,27927553646,7.102909107,20.82464454,27.92755365
2022-06-28,7055973928,21913098468,28969072396,7.055973928,21.91309847,28.9690724
2022-06-29,7245957491,22685537495,29931494986,7.245957491,22.6855375,29.93149499
2022-06-30,10306784276,32131866096,42438650372,10.30678428,32.1318661,42.43865037
2022-07-01,13328078254,33323518054,46651596308,13.32807825,33.32351805,46.65159631
2022-07-02,5034507448,13828598078,18863105526,5.034507448,13.82859808,18.86310553
2022-07-03,5290213917,16144741251,21434955168,5.290213917,16.14474125,21.43495517
2022-07-04,6974330985,23939475675,30913806660,6.974330985,23.93947567,30.91380666
2022-07-05,9785998522,33017664529,42803663051,9.785998522,33.01766453,42.80366305
2022-07-06,6961577914,26072259761,33033837675,6.961577914,26.07225976,33.03383767
2022-07-07,6153698326,28023751030,34177449356,6.153698326,28.02375103,34.17744936
2022-07-08,8180630032,35635567915,43816197947,8.180630032,35.63556792,43.81619795
2022-07-09,4312676643,16001429580,20314106223,4.312676643,16.00142958,20.31410622
2022-07-10,4680377432,18687342677,23367720109,4.680377432,18.68734268,23.36772011
2022-07-11,5797091680,21080391340,26877483020,5.79709168,21.08039134,26.87748302
2022-07-12,5984197000,23304250220,29288447220,5.984197,23.30425022,29.28844722
2022-07-13,9214704818,37222046618,46436751436,9.214704818,37.22204662,46.43675144
2022-07-14,7384836470,30413827425,37798663895,7.38483647,30.41382742,37.79866389
2022-07-15,6461056837,24605247578,31066304415,6.461056837,24.60524758,31.06630441
2022-07-16,4864706972,20938027026,25802733998,4.864706972,20.93802703,25.802734
2022-07-17,4756111636,18623822600,23379934236,4.756111636,18.6238226,23.37993424
2022-07-18,9738121991,41385891169,51124013160,9.738121991,41.38589117,51.12401316
2022-07-19,12395259240,50210354251,62605613491,12.39525924,50.21035425,62.60561349
2022-07-20,11033957514,42302407982,53336365496,11.03395751,42.30240798,53.3363655
2022-07-21,8234034751,31587369899,39821404650,8.234034751,31.5873699,39.82140465
2022-07-22,6613155739,27033182708,33646338447,6.613155739,27.03318271,33.64633845
2022-07-23,4818711470,20465016910,25283728380,4.81871147,20.46501691,25.28372838
2022-07-24,4365660341,18748101245,23113761586,4.365660341,18.74810125,23.11376159
2022-07-25,6813307765,26472659752,33285967517,6.813307765,26.47265975,33.28596752
2022-07-26,5701032500,21131220286,26832252786,5.7010325,21.13122029,26.83225279
2022-07-27,7849997483,31238545950,39088543433,7.849997483,31.23854595,39.08854343
2022-07-28,8688199198,33381495811,42069695009,8.688199198,33.38149581,42.06969501
2022-07-29,7119748985,28341813654,35461562639,7.119748985,28.34181365,35.46156264
2022-07-30,5826699989,21352111434,27178811423,5.826699989,21.35211143,27.17881142
2022-07-31,4731861961,16547170900,21279032861,4.731861961,16.5471709,21.27903286
2022-08-01,4855009526,21474414734,26329424260,4.855009526,21.47441473,26.32942426
2022-08-02,5922822996,25721943750,31644766746,5.922822996,25.72194375,31.64476675
2022-08-03,5080473614,22560329002,27640802616,5.080473614,22.560329,27.64080262
2022-08-04,5569205004,22130273211,27699478215,5.569205004,22.13027321,27.69947822
2022-08-05,6272980580,24817352450,31090333030,6.27298058,24.81735245,31.09033303
2022-08-06,2349539729,9123119981,11472659710,2.349539729,9.123119981,11.47265971
2022-08-07,2614889049,10860913846,13475802895,2.614889049,10.86091385,13.4758029
2022-08-08,5675173869,23921391288,29596565157,5.675173869,23.92139129,29.59656516
2022-08-09,5233739021,20104647469,25338386490,5.233739021,20.10464747,25.33838649
2022-08-10,7847357468,32383904381,40231261849,7.847357468,32.38390438,40.23126185
2022-08-11,7680653435,32515509605,40196163040,7.680653435,32.51550961,40.19616304
2022-08-12,4766120513,20299675654,25065796167,4.766120513,20.29967565,25.06579617
2022-08-13,3900934573,18676208698,22577143271,3.900934573,18.6762087,22.57714327
2022-08-14,4009661223,19031503496,23041164719,4.009661223,19.0315035,23.04116472
2022-08-15,7044668533,32126937063,39171605596,7.044668533,32.12693706,39.1716056
2022-08-16,4268288844,19830469952,24098758796,4.268288844,19.83046995,24.0987588
2022-08-17,6464493470,26738418505,33202911975,6.46449347,26.73841851,33.20291198
2022-08-18,3462106630,14530686468,17992793098,3.46210663,14.53068647,17.9927931
2022-08-19,10606362622,35769497147,46375859769,10.60636262,35.76949715,46.37585977
2022-08-20,5279547776,20029469756,25309017532,5.279547776,20.02946976,25.30901753
2022-08-21,4794111870,17565052609,22359164479,4.79411187,17.56505261,22.35916448
2022-08-22,6329989085,23499666094,29829655179,6.329989085,23.49966609,29.82965518
2022-08-23,5097936750,23618366762,28716303512,5.09793675,23.61836676,28.71630351
2022-08-24,4933710122,20513342131,25447052253,4.933710122,20.51334213,25.44705225
2022-08-25,3957618051,16684828108,20642446159,3.957618051,16.68482811,20.64244616
2022-08-26,9868312789,34139690692,44008003481,9.868312789,34.13969069,44.00800348
2022-08-27,5332924422,19197356185,24530280607,5.332924422,19.19735618,24.53028061
2022-08-28,4635717607,15293554454,19929272061,4.635717607,15.29355445,19.92927206
2022-08-29,6203724162,22537530813,28741254975,6.203724162,22.53753081,28.74125497
2022-08-30,6764442024,28558658133,35323100157,6.764442024,28.55865813,35.32310016
2022-08-31,7571242707,25755024759,33326267466,7.571242707,25.75502476,33.32626747
2022-09-01,6220898505,25190164316,31411062821,6.220898505,25.19016432,31.41106282
2022-09-02,6558024058,24229132750,30787156808,6.558024058,24.22913275,30.78715681
2022-09-03,2979104453,11316298635,14295403088,2.979104453,11.31629864,14.29540309
2022-09-04,3638553128,15245497593,18884050721,3.638553128,15.24549759,18.88405072
2022-09-05,4466953068,16224555931,20691508999,4.466953068,16.22455593,20.691509
2022-09-06,9783758188,33163552690,42947310878,9.783758188,33.16355269,42.94731088
2022-09-07,6261777889,21291422931,27553200820,6.261777889,21.29142293,27.55320082
2022-09-08,6403087751,20820522890,27223610641,6.403087751,20.82052289,27.22361064
2022-09-09,9691126497,40470638526,50161765023,9.691126497,40.47063853,50.16176502
2022-09-10,5569979850,20459527114,26029506964,5.56997985,20.45952711,26.02950696
2022-09-11,4983057628,18685879780,23668937408,4.983057628,18.68587978,23.66893741
2022-09-12,9277093999,35447240360,44724334359,9.277093999,35.44724036,44.72433436
2022-09-13,12354927299,47117757986,59472685285,12.3549273,47.11775799,59.47268529
2022-09-14,7520350842,26428748931,33949099773,7.520350842,26.42874893,33.94909977
2022-09-15,7247587575,25398593311,32646180886,7.247587575,25.39859331,32.64618089
2022-09-16,6869460369,25103872000,31973332369,6.869460369,25.103872,31.97333237
2022-09-17,4091667540,16939957131,21031624671,4.09166754,16.93995713,21.03162467
2022-09-18,5573560620,24095673364,29669233984,5.57356062,24.09567336,29.66923398
2022-09-19,11484407224,42298268471,53782675695,11.48440722,42.29826847,53.7826757
2022-09-20,8453889251,33276380936,41730270187,8.453889251,33.27638094,41.73027019
2022-09-21,12522476401,45880310156,58402786557,12.5224764,45.88031016,58.40278656
2022-09-22,9570767840,33890228272,43460996112,9.57076784,33.89022827,43.46099611
2022-09-23,8293294559,34049514952,42342809511,8.293294559,34.04951495,42.34280951
2022-09-24,4496964828,19167369498,23664334326,4.496964828,19.1673695,23.66433433
2022-09-25,4284011185,18819783412,23103794597,4.284011185,18.81978341,23.1037946
2022-09-26,8264907452,34003178587,42268086039,8.264907452,34.00317859,42.26808604
2022-09-27,12285452061,46279534593,58564986654,12.28545206,46.27953459,58.56498665
2022-09-28,11130697670,44342173243,55472870913,11.13069767,44.34217324,55.47287091
2022-09-29,9849265623,40015003189,49864268812,9.849265623,40.01500319,49.86426881
2022-09-30,10401830311,40225988992,50627819303,10.40183031,40.22598899,50.6278193
2022-10-01,2771650168,13736278651,16507928819,2.771650168,13.73627865,16.50792882
2022-10-02,6419416627,19063069720,25482486347,6.419416627,19.06306972,25.48248635
2022-10-03,8594594652,26401299803,34995894455,8.594594652,26.4012998,34.99589445
2022-10-04,7257192197,34162545707,41419737904,7.257192197,34.16254571,41.4197379
2022-10-05,6908299175,33263254853,40171554028,6.908299175,33.26325485,40.17155403
2022-10-06,7081626715,34476820565,41558447280,7.081626715,34.47682056,41.55844728
2022-10-07,6198524489,30205826669,36404351158,6.198524489,30.20582667,36.40435116
2022-10-08,2611545313,12736928473,15348473786,2.611545313,12.73692847,15.34847379
2022-10-09,3144462628,12811646441,15956109069,3.144462628,12.81164644,15.95610907
2022-10-10,5312812728,24658530199,29971342927,5.312812728,24.6585302,29.97134293
2022-10-11,4817214915,25527067531,30344282446,4.817214915,25.52706753,30.34428245
2022-10-12,4627440754,18199931296,22827372050,4.627440754,18.1999313,22.82737205
2022-10-13,8789112505,42224014207,51013126712,8.789112505,42.22401421,51.01312671
2022-10-14,6358288881,34847036504,41205325385,6.358288881,34.8470365,41.20532539
2022-10-15,2422288233,10487108992,12909397225,2.422288233,10.48710899,12.90939722
2022-10-16,2995825664,13039726013,16035551677,2.995825664,13.03972601,16.03555168
2022-10-17,5021908073,21545314416,26567222489,5.021908073,21.54531442,26.56722249
2022-10-18,5390866961,25939068029,31329934990,5.390866961,25.93906803,31.32993499
2022-10-19,4430841417,19931485813,24362327230,4.430841417,19.93148581,24.36232723
2022-10-20,4445830910,22058084485,26503915395,4.44583091,22.05808448,26.50391539
2022-10-21,5031473217,23635088121,28666561338,5.031473217,23.63508812,28.66656134
2022-10-22,1936119535,7436886881,9373006416,1.936119535,7.436886881,9.373006416
2022-10-23,3117658921,14302246925,17419905846,3.117658921,14.30224693,17.41990585
2022-10-24,5352049012,19309603410,24661652422,5.352049012,19.30960341,24.66165242
2022-10-25,6625101920,28315789522,34940891442,6.62510192,28.31578952,34.94089144
2022-10-26,8219187180,35102117805,43321304985,8.21918718,35.1021178,43.32130498
2022-10-27,6446710278,26106063875,32552774153,6.446710278,26.10606387,32.55277415
2022-10-28,6000662188,24594982544,30595644732,6.000662188,24.59498254,30.59564473
2022-10-29,5162677888,21618836798,26781514686,5.162677888,21.6188368,26.78151469
2022-10-30,4324590216,13840539394,18165129610,4.324590216,13.84053939,18.16512961
2022-10-31,5418352491,22929368080,28347720571,5.418352491,22.92936808,28.34772057
2022-11-01,4277286639,15861467149,20138753788,4.277286639,15.86146715,20.13875379
2022-11-02,7033919015,26617017032,33650936047,7.033919015,26.61701703,33.65093605
2022-11-03,4698951173,17411442413,22110393586,4.698951173,17.41144241,22.11039359
2022-11-04,6702998659,33931152139,40634150798,6.702998659,33.93115214,40.6341508
2022-11-05,4751210988,13866742878,18617953866,4.751210988,13.86674288,18.61795387
2022-11-06,4542984455,13878142715,18421127170,4.542984455,13.87814272,18.42112717
2022-11-07,6398248061,24722954515,31121202576,6.398248061,24.72295451,31.12120258
2022-11-08,19904241897,72367126660,92271368557,19.9042419,72.36712666,92.27136856
2022-11-09,14641937994,59689017187,74330955181,14.64193799,59.68901719,74.33095518
2022-11-10,12145338810,52176695761,64322034571,12.14533881,52.17669576,64.32203457
2022-11-11,9167879855,35250560729,44418440584,9.167879855,35.25056073,44.41844058
2022-11-12,6216912177,13747311892,19964224069,6.216912177,13.74731189,19.96422407
2022-11-13,5114610535,15364270841,20478881376,5.114610535,15.36427084,20.47888138
2022-11-14,10123406641,35977648181,46101054822,10.12340664,35.97764818,46.10105482
2022-11-15,5015015374,22277828227,27292843601,5.015015374,22.27782823,27.2928436
2022-11-16,3404248668,18870972241,22275220909,3.404248668,18.87097224,22.27522091
2022-11-17,2257008444,12950461153,15207469597,2.257008444,12.95046115,15.2074696
2022-11-18,2284955440,12618645391,14903600831,2.28495544,12.61864539,14.90360083
2022-11-19,1037038895,5416188868,6453227763,1.037038895,5.416188868,6.453227763
2022-11-20,2090989605,9892689332,11983678937,2.090989605,9.892689332,11.98367894
2022-11-21,4197418723,21731812699,25929231422,4.197418723,21.7318127,25.92923142
2022-11-22,3026431166,16561324024,19587755190,3.026431166,16.56132402,19.58775519
2022-11-23,2922660846,16216297373,19138958219,2.922660846,16.21629737,19.13895822
2022-11-24,1717859382,10540753740,12258613122,1.717859382,10.54075374,12.25861312
2022-11-25,1671798042,9013469397,10685267439,1.671798042,9.013469397,10.68526744
2022-11-26,1510183389,7438668964,8948852353,1.510183389,7.438668964,8.948852353
2022-11-27,1188813342,5585420055,6774233397,1.188813342,5.585420055,6.774233397
2022-11-28,2935291260,14646033915,17581325175,2.93529126,14.64603391,17.58132517
2022-11-29,2137056577,11889761648,14026818225,2.137056577,11.88976165,14.02681822
2022-11-30,3731793126,19376570498,23108363624,3.731793126,19.3765705,23.10836362
2022-12-01,2469053456,12470212406,14939265862,2.469053456,12.47021241,14.93926586
2022-12-02,2190987501,10503739222,12694726723,2.190987501,10.50373922,12.69472672
2022-12-03,1208856795,5615340483,6824197278,1.208856795,5.615340483,6.824197278
2022-12-04,1563022020,8600453838,10163475858,1.56302202,8.600453838,10.16347586
2022-12-05,2815543286,15136130517,17951673803,2.815543286,15.13613052,17.9516738
2022-12-06,1719258762,9444432471,11163691233,1.719258762,9.444432471,11.16369123
2022-12-07,1839660605,9833802700,11673463305,1.839660605,9.8338027,11.67346331
2022-12-08,2134131426,12079356103,14213487529,2.134131426,12.0793561,14.21348753
2022-12-09,1678963169,8946164482,10625127651,1.678963169,8.946164482,10.62512765
2022-12-10,760515719,4255184212,5015699931,0.760515719,4.255184212,5.015699931
2022-12-11,932473431,5005469965,5937943396,0.932473431,5.005469965,5.937943396
2022-12-12,1785818683,10328226420,12114045103,1.785818683,10.32822642,12.1140451
2022-12-13,3666028641,19698406560,23364435201,3.666028641,19.69840656,23.3644352
2022-12-14,4016818063,21225576668,25242394731,4.016818063,21.22557667,25.24239473
2022-12-15,2528690445,13609638192,16138328637,2.528690445,13.60963819,16.13832864
2022-12-16,3634236238,19467561094,23101797332,3.634236238,19.46756109,23.10179733
2022-12-17,1317213981,7382633077,8699847058,1.317213981,7.382633077,8.699847058
2022-12-18,889139976,5368850087,6257990063,0.889139976,5.368850087,6.257990063
2022-12-19,1858761126,10518360756,12377121882,1.858761126,10.51836076,12.37712188
2022-12-20,2527554318,14750994663,17278548981,2.527554318,14.75099466,17.27854898
2022-12-21,1201924870,6986419926,8188344796,1.20192487,6.986419926,8.188344796
2022-12-22,1763612381,9395279093,11158891474,1.763612381,9.395279093,11.15889147
2022-12-23,1309738088,8040630712,9350368800,1.309738088,8.040630712,9.3503688
2022-12-24,435105287,2433310537,2868415824,0.435105287,2.433310537,2.868415824
2022-12-25,640724717,4212491111,4853215828,0.640724717,4.212491111,4.853215828
2022-12-26,775976275,4404121555,5180097830,0.775976275,4.404121555,5.18009783
2022-12-27,1386700219,7953959309,9340659528,1.386700219,7.953959309,9.340659528
2022-12-28,1733625428,10225324034,11958949462,1.733625428,10.22532403,11.95894946
2022-12-29,1109565456,6323634747,7433200203,1.109565456,6.323634747,7.433200203
2022-12-30,1745133283,8659757139,10404890422,1.745133283,8.659757139,10.40489042
2022-12-31,1309488231,3911000822,5220489053,1.309488231,3.911000822,5.220489053
2023-01-01,558282955,2996996008,3555278963,0.558282955,2.996996008,3.555278963
2023-01-02,1205187543,6425355551,7630543094,1.205187543,6.425355551,7.630543094
2023-01-03,1140058994,6156085790,7296144784,1.140058994,6.15608579,7.296144784
2023-01-04,2042191761,10684816136,12727007897,2.042191761,10.68481614,12.7270079
2023-01-05,1075524229,5370902792,6446427021,1.075524229,5.370902792,6.446427021
2023-01-06,1725639138,9471243153,11196882291,1.725639138,9.471243153,11.19688229
2023-01-07,432592686,2322802717,2755395403,0.432592686,2.322802717,2.755395403
2023-01-08,837492572,4883305287,5720797859,0.837492572,4.883305287,5.720797859
2023-01-09,2225372314,12223154058,14448526372,2.225372314,12.22315406,14.44852637
2023-01-10,1596090764,9369913559,10966004323,1.596090764,9.369913559,10.96600432
2023-01-11,2020889591,12731509431,14752399022,2.020889591,12.73150943,14.75239902
2023-01-12,6068541010,34990044659,41058585669,6.06854101,34.99004466,41.05858567
2023-01-13,4757116330,29756912442,34514028772,4.75711633,29.75691244,34.51402877
2023-01-14,8040300690,39331486784,47371787474,8.04030069,39.33148678,47.37178747
2023-01-15,3284871703,16736645646,20021517349,3.284871703,16.73664565,20.02151735
2023-01-16,4985117649,26606362079,31591479728,4.985117649,26.60636208,31.59147973
2023-01-17,4122652239,21971886453,26094538692,4.122652239,21.97188645,26.09453869
2023-01-18,6166218244,32040416771,38206635015,6.166218244,32.04041677,38.20663502
2023-01-19,2798925096,14201417938,17000343034,2.798925096,14.20141794,17.00034303
2023-01-20,4801543770,29378020874,34179564644,4.80154377,29.37802087,34.17956464
2023-01-21,5940845097,32154082821,38094927918,5.940845097,32.15408282,38.09492792
2023-01-22,4208134710,20149031579,24357166289,4.20813471,20.14903158,24.35716629
2023-01-23,4998278028,22956058359,27954336387,4.998278028,22.95605836,27.95433639
2023-01-24,4457782110,21316556353,25774338463,4.45778211,21.31655635,25.77433846
2023-01-25,6109716363,29789873298,35899589661,6.109716363,29.7898733,35.89958966
2023-01-26,3476555110,18413140520,21889695630,3.47655511,18.41314052,21.88969563
2023-01-27,4536809088,21818592124,26355401212,4.536809088,21.81859212,26.35540121
2023-01-28,1692349542,7652274645,9344624187,1.692349542,7.652274645,9.344624187
2023-01-29,4405005267,24246632023,28651637290,4.405005267,24.24663202,28.65163729
2023-01-30,4937631519,23952045730,28889677249,4.937631519,23.95204573,28.88967725
2023-01-31,3213531897,17024648040,20238179937,3.213531897,17.02464804,20.23817994
2023-02-01,4416017338,24514103316,28930120654,4.416017338,24.51410332,28.93012065
2023-02-02,5365614114,26889099516,32254713630,5.365614114,26.88909952,32.25471363
2023-02-03,3982532317,19523989997,23506522314,3.982532317,19.52399,23.50652231
2023-02-04,1948258789,8362218699,10310477488,1.948258789,8.362218699,10.31047749
2023-02-05,2947089232,14515073945,17462163177,2.947089232,14.51507395,17.46216318
2023-02-06,3273143710,16493189546,19766333256,3.27314371,16.49318955,19.76633326
2023-02-07,4140115148,18786725452,22926840600,4.140115148,18.78672545,22.9268406
2023-02-08,3257881199,15827502823,19085384022,3.257881199,15.82750282,19.08538402
2023-02-09,6899839064,29087543010,35987382074,6.899839064,29.08754301,35.98738207
2023-02-10,3954754725,17633427463,21588182188,3.954754725,17.63342746,21.58818219
2023-02-11,1375920087,7448932721,8824852808,1.375920087,7.448932721,8.824852808
2023-02-12,2173988135,10799466540,12973454675,2.173988135,10.79946654,12.97345467
2023-02-13,4266235594,19647628340,23913863934,4.266235594,19.64762834,23.91386393
2023-02-14,5242871001,23514192217,28757063218,5.242871001,23.51419222,28.75706322
2023-02-15,7076580351,35887987249,42964567600,7.076580351,35.88798725,42.9645676
2023-02-16,9001435234,40687169068,49688604302,9.001435234,40.68716907,49.6886043
2023-02-17,7650906647,41637327710,49288234357,7.650906647,41.63732771,49.28823436
2023-02-18,3010670096,12299233713,15309903809,3.010670096,12.29923371,15.30990381
2023-02-19,5047956625,24347454560,29395411185,5.047956625,24.34745456,29.39541119
2023-02-20,6545613965,30245173913,36790787878,6.545613965,30.24517391,36.79078788
2023-02-21,7557984525,34331003884,41888988409,7.557984525,34.33100388,41.88898841
2023-02-22,6780097334,32470670196,39250767530,6.780097334,32.4706702,39.25076753
2023-02-23,6974011998,33677220543,40651232541,6.974011998,33.67722054,40.65123254
2023-02-24,6762386434,31088680854,37851067288,6.762386434,31.08868085,37.85106729
2023-02-25,3256784073,13715060735,16971844808,3.256784073,13.71506074,16.97184481
2023-02-26,3458063077,16652919062,20110982139,3.458063077,16.65291906,20.11098214
2023-02-27,5275106753,24968416724,30243523477,5.275106753,24.96841672,30.24352348
2023-02-28,4153909041,20038224128,24192133169,4.153909041,20.03822413,24.19213317
2023-03-01,4808176653,26277459957,31085636610,4.808176653,26.27745996,31.08563661
2023-03-02,3253325081,17976899007,21230224088,3.253325081,17.97689901,21.23022409
2023-03-03,5835514932,25943359429,31778874361,5.835514932,25.94335943,31.77887436
2023-03-04,1612539185,7697350692,9309889877,1.612539185,7.697350692,9.309889877
2023-03-05,2578284846,11973563904,14551848750,2.578284846,11.9735639,14.55184875
2023-03-06,2652923786,12910686605,15563610391,2.652923786,12.9106866,15.56361039
2023-03-07,4333063728,22634090111,26967153839,4.333063728,22.63409011,26.96715384
2023-03-08,4312991478,22590060570,26903052048,4.312991478,22.59006057,26.90305205
2023-03-09,7396781063,36423181632,43819962695,7.396781063,36.42318163,43.81996269
2023-03-10,8729817527,46998353302,55728170829,8.729817527,46.9983533,55.72817083
2023-03-11,5824475435,28576313154,34400788589,5.824475435,28.57631315,34.40078859
2023-03-12,6986548383,34412540770,41399089153,6.986548383,34.41254077,41.39908915
2023-03-13,11829811819,65609444087,77439255906,11.82981182,65.60944409,77.43925591
2023-03-14,14663126461,70697049864,85360176325,14.66312646,70.69704986,85.36017633
2023-03-15,9558425983,48453028046,58011454029,9.558425983,48.45302805,58.01145403
2023-03-16,6961043793,33548390190,40509433983,6.961043793,33.54839019,40.50943398
2023-03-17,11445258724,67347513455,78792772179,11.44525872,67.34751345,78.79277218
2023-03-18,7063459422,36120991625,43184451047,7.063459422,36.12099162,43.18445105
2023-03-19,7260310402,40395132991,47655443393,7.260310402,40.39513299,47.65544339
2023-03-20,8778090143,46937456910,55715547053,8.778090143,46.93745691,55.71554705
2023-03-21,6045663082,34967614626,41013277708,6.045663082,34.96761463,41.01327771
2023-03-22,10624126342,53711034765,64335161107,10.62412634,53.71103476,64.33516111
2023-03-23,8104917529,41718677105,49823594634,8.104917529,41.7186771,49.82359463
2023-03-24,6801386696,34571553234,41372939930,6.801386696,34.57155323,41.37293993
2023-03-25,3067167377,17107923055,20175090432,3.067167377,17.10792305,20.17509043
2023-03-26,3487063675,20500589966,23987653641,3.487063675,20.50058997,23.98765364
2023-03-27,5756501434,31351231486,37107732920,5.756501434,31.35123149,37.10773292
2023-03-28,4745294352,28624468918,33369763270,4.745294352,28.62446892,33.36976327
2023-03-29,6019370214,33731236216,39750606430,6.019370214,33.73123622,39.75060643
2023-03-30,7128827926,39415193678,46544021604,7.128827926,39.41519368,46.5440216
2023-03-31,6572103963,31974347729,38546451692,6.572103963,31.97434773,38.54645169
2023-04-01,2924598432,13737735169,16662333601,2.924598432,13.73773517,16.6623336
2023-04-02,2992596728,16483073973,19475670701,2.992596728,16.48307397,19.4756707
2023-04-03,7082971994,37048406251,44131378245,7.082971994,37.04840625,44.13137825
2023-04-04,4683004506,22450084685,27133089191,4.683004506,22.45008469,27.13308919
2023-04-05,5525039240,27988917529,33513956769,5.52503924,27.98891753,33.51395677
2023-04-06,3270680491,18295155343,21565835834,3.270680491,18.29515534,21.56583583
2023-04-07,1944911636,11377719580,13322631216,1.944911636,11.37771958,13.32263122
2023-04-08,1398925500,8268571671,9667497171,1.3989255,8.268571671,9.667497171
2023-04-09,2403657892,15204734965,17608392857,2.403657892,15.20473496,17.60839286
2023-04-10,5258688012,31818465452,37077153464,5.258688012,31.81846545,37.07715346
2023-04-11,5296001307,35796791117,41092792424,5.296001307,35.79679112,41.09279242
2023-04-12,5089816288,31995258933,37085075221,5.089816288,31.99525893,37.08507522
2023-04-13,3772957242,24904907771,28677865013,3.772957242,24.90490777,28.67786501
2023-04-14,5442880159,33973335915,39416216074,5.442880159,33.97333592,39.41621607
2023-04-15,1708525249,10456961661,12165486910,1.708525249,10.45696166,12.16548691
2023-04-16,2198147486,12504121913,14702269399,2.198147486,12.50412191,14.7022694
2023-04-17,4754591835,25529920240,30284512075,4.754591835,25.52992024,30.28451208
2023-04-18,5141636428,31968473095,37110109523,5.141636428,31.9684731,37.11010952
2023-04-19,6747661553,36647344986,43395006539,6.747661553,36.64734499,43.39500654
2023-04-20,5365376767,33502501805,38867878572,5.365376767,33.5025018,38.86787857
2023-04-21,6056877723,34494100202,40550977925,6.056877723,34.4941002,40.55097792
2023-04-22,2632380972,17532662257,20165043229,2.632380972,17.53266226,20.16504323
2023-04-23,2796888968,17426482586,20223371554,2.796888968,17.42648259,20.22337155
2023-04-24,4919983491,30631224635,35551208126,4.919983491,30.63122464,35.55120813
2023-04-25,4409434975,27775197299,32184632274,4.409434975,27.7751973,32.18463227
2023-04-26,11189234262,67817574036,79006808298,11.18923426,67.81757404,79.0068083
2023-04-27,8372892148,51611191934,59984084082,8.372892148,51.61119193,59.98408408
2023-04-28,4537168784,28200993960,32738162744,4.537168784,28.20099396,32.73816274
2023-04-29,1787621999,12138291224,13925913223,1.787621999,12.13829122,13.92591322
2023-04-30,3686568853,23092293673,26778862526,3.686568853,23.09229367,26.77886253
2023-05-01,5854911196,34286222803,40141133999,5.854911196,34.2862228,40.141134
2023-05-02,4454371539,28074618006,32528989545,4.454371539,28.07461801,32.52898955
2023-05-03,5999291274,35224183852,41223475126,5.999291274,35.22418385,41.22347513
2023-05-04,3895716223,22884784296,26780500519,3.895716223,22.8847843,26.78050052
2023-05-05,5420457157,30302964047,35723421204,5.420457157,30.30296405,35.7234212
2023-05-06,4044116236,24691207567,28735323803,4.044116236,24.69120757,28.7353238
2023-05-07,3121399054,16573521985,19694921039,3.121399054,16.57352199,19.69492104
2023-05-08,5971599687,33104085490,39075685177,5.971599687,33.10408549,39.07568518
2023-05-09,3292894601,18717756886,22010651487,3.292894601,18.71775689,22.01065149
2023-05-10,6632003485,37162531879,43794535364,6.632003485,37.16253188,43.79453536
2023-05-11,4562023226,27213141112,31775164338,4.562023226,27.21314111,31.77516434
2023-05-12,5367471200,31803397343,37170868543,5.3674712,31.80339734,37.17086854
2023-05-13,1931611690,12658026952,14589638642,1.93161169,12.65802695,14.58963864
2023-05-14,2168296103,12761025210,14929321313,2.168296103,12.76102521,14.92932131
2023-05-15,4011183632,23083778066,27094961698,4.011183632,23.08377807,27.0949617
2023-05-16,3281492028,19226221817,22507713845,3.281492028,19.22622182,22.50771385
2023-05-17,4069627244,25313181173,29382808417,4.069627244,25.31318117,29.38280842
2023-05-18,4669076049,26825492440,31494568489,4.669076049,26.82549244,31.49456849
2023-05-19,3056296489,17159340603,20215637092,3.056296489,17.1593406,20.21563709
2023-05-20,1585298749,7154084347,8739383096,1.585298749,7.154084347,8.739383096
2023-05-21,2704749128,13035357091,15740106219,2.704749128,13.03535709,15.74010622
2023-05-22,3441817966,17685125827,21126943793,3.441817966,17.68512583,21.12694379
2023-05-23,3149105106,19186990160,22336095266,3.149105106,19.18699016,22.33609527
2023-05-24,4426285174,26912122130,31338407304,4.426285174,26.91212213,31.3384073
2023-05-25,3488689205,19238414214,22727103419,3.488689205,19.23841421,22.72710342
2023-05-26,2729718206,15895758817,18625477023,2.729718206,15.89575882,18.62547702
2023-05-27,1406625440,7884329088,9290954528,1.40662544,7.884329088,9.290954528
2023-05-28,3763622170,23079996259,26843618429,3.76362217,23.07999626,26.84361843
2023-05-29,3512538197,20948198366,24460736563,3.512538197,20.94819837,24.46073656
2023-05-30,3199263435,18901488888,22100752323,3.199263435,18.90148889,22.10075232
2023-05-31,4056873228,24137075811,28193949039,4.056873228,24.13707581,28.19394904
2023-06-01,3666610142,20371153100,24037763242,3.666610142,20.3711531,24.03776324
2023-06-02,3804620631,20485763011,24290383642,3.804620631,20.48576301,24.29038364
2023-06-03,1375683864,8948068906,10323752770,1.375683864,8.948068906,10.32375277
2023-06-04,1743371544,11037814215,12781185759,1.743371544,11.03781422,12.78118576
2023-06-05,6404360326,34448950394,40853310720,6.404360326,34.44895039,40.85331072
2023-06-06,6600464661,38077177441,44677642102,6.600464661,38.07717744,44.6776421
2023-06-07,6088199706,33298230910,39386430616,6.088199706,33.29823091,39.38643062
2023-06-08,3110656720,17465546683,20576203403,3.11065672,17.46554668,20.5762034
2023-06-09,3053817437,14813284948,17867102385,3.053817437,14.81328495,17.86710239
2023-06-10,5856008686,30558031581,36414040267,5.856008686,30.55803158,36.41404027
2023-06-11,2750286638,13777226196,16527512834,2.750286638,13.7772262,16.52751283
2023-06-12,3469370743,15525609561,18994980304,3.469370743,15.52560956,18.9949803
2023-06-13,4716959016,22887129581,27604088597,4.716959016,22.88712958,27.6040886
2023-06-14,4975667634,22939281279,27914948913,4.975667634,22.93928128,27.91494891
2023-06-15,4462226028,24192608336,28654834364,4.462226028,24.19260834,28.65483436
2023-06-16,4918424740,27666477863,32584902603,4.91842474,27.66647786,32.5849026
2023-06-17,2747387776,15758119109,18505506885,2.747387776,15.75811911,18.50550689
2023-06-18,2259007742,12526427253,14785434995,2.259007742,12.52642725,14.78543499
2023-06-19,4349233875,21572409817,25921643692,4.349233875,21.57240982,25.92164369
2023-06-20,7380576938,43096267458,50476844396,7.380576938,43.09626746,50.4768444
2023-06-21,11081660815,65962371168,77044031983,11.08166082,65.96237117,77.04403198
2023-06-22,6403381260,33622007622,40025388882,6.40338126,33.62200762,40.02538888
2023-06-23,8007774956,43332503261,51340278217,8.007774956,43.33250326,51.34027822
2023-06-24,3904156175,18173066449,22077222624,3.904156175,18.17306645,22.07722262
2023-06-25,4444089763,19797383615,24241473378,4.444089763,19.79738361,24.24147338
2023-06-26,6186262203,27774929094,33961191297,6.186262203,27.77492909,33.9611913
2023-06-27,4915672588,27414892124,32330564712,4.915672588,27.41489212,32.33056471
2023-06-28,4766314128,25973917838,30740231966,4.766314128,25.97391784,30.74023197
2023-06-29,4144296957,22882373160,27026670117,4.144296957,22.88237316,27.02667012
2023-06-30,9066561988,49536031919,58602593907,9.066561988,49.53603192,58.60259391
2023-07-01,1716804974,8476026647,10192831621,1.716804974,8.476026647,10.19283162
2023-07-02,2871836846,14058387613,16930224459,2.871836846,14.05838761,16.93022446
2023-07-03,4082474068,22559913759,26642387827,4.082474068,22.55991376,26.64238783
2023-07-04,3399364436,18268861286,21668225722,3.399364436,18.26886129,21.66822572
2023-07-05,3205257791,18128170894,21333428685,3.205257791,18.12817089,21.33342869
2023-07-06,7441617284,40796583384,48238200668,7.441617284,40.79658338,48.23820067
2023-07-07,3902419993,20492697240,24395117233,3.902419993,20.49269724,24.39511723
2023-07-08,1540918216,7802569966,9343488182,1.540918216,7.802569966,9.343488182
2023-07-09,1656130057,9421028321,11077158378,1.656130057,9.421028321,11.07715838
2023-07-10,4220259488,24833104313,29053363801,4.220259488,24.83310431,29.0533638
2023-07-11,3235814192,18029622504,21265436696,3.235814192,18.0296225,21.2654367
2023-07-12,4272469666,24336713163,28609182829,4.272469666,24.33671316,28.60918283
2023-07-13,7850292836,41374943096,49225235932,7.850292836,41.3749431,49.22523593
2023-07-14,6903390828,31544746827,38448137655,6.903390828,31.54474683,38.44813765
2023-07-15,1447016994,6376455987,7823472981,1.447016994,6.376455987,7.823472981
2023-07-16,2082798001,10251780348,12334578349,2.082798001,10.25178035,12.33457835
2023-07-17,3838530791,19895458258,23733989049,3.838530791,19.89545826,23.73398905
2023-07-18,3721289152,19583761489,23305050641,3.721289152,19.58376149,23.30505064
2023-07-19,2990745318,17237127189,20227872507,2.990745318,17.23712719,20.22787251
2023-07-20,3973535581,23546167693,27519703274,3.973535581,23.54616769,27.51970327
2023-07-21,2185356037,12092382551,14277738588,2.185356037,12.09238255,14.27773859
2023-07-22,1295564725,7475397952,8770962677,1.295564725,7.475397952,8.770962677
2023-07-23,2158519789,12330239669,14488759458,2.158519789,12.33023967,14.48875946
2023-07-24,4186289678,24002955449,28189245127,4.186289678,24.00295545,28.18924513
2023-07-25,1974708883,11009164865,12983873748,1.974708883,11.00916486,12.98387375
2023-07-26,3334635881,18255521560,21590157441,3.334635881,18.25552156,21.59015744
2023-07-27,2236563721,12792128197,15028691918,2.236563721,12.7921282,15.02869192
2023-07-28,2196189915,13173335059,15369524974,2.196189915,13.17333506,15.36952497
2023-07-29,683946222,4886404277,5570350499,0.683946222,4.886404277,5.570350499
2023-07-30,1789171290,9898762245,11687933535,1.78917129,9.898762245,11.68793354
2023-07-31,2553805360,13548228327,16102033687,2.55380536,13.54822833,16.10203369
2023-08-01,5121084985,26480700282,31601785267,5.121084985,26.48070028,31.60178527
2023-08-02,4978542631,28679733425,33658276056,4.978542631,28.67973343,33.65827606
2023-08-03,2385344115,15226314215,17611658330,2.385344115,15.22631422,17.61165833
2023-08-04,2217135704,13540861419,15757997123,2.217135704,13.54086142,15.75799712
2023-08-05,604708108.7,4793206478,5397914587,0.604708109,4.793206478,5.397914587
2023-08-06,867993350.9,5914053913,6782047264,0.867993351,5.914053913,6.782047264
2023-08-07,2791371728,17697118471,20488490200,2.791371728,17.69711847,20.4884902
2023-08-08,4323863004,27805316140,32129179144,4.323863004,27.80531614,32.12917914
2023-08-09,3359597804,21415540922,24775138726,3.359597804,21.41554092,24.77513873
2023-08-10,1823803477,13621447038,15445250515,1.823803477,13.62144704,15.44525052
2023-08-11,1456306445,10518900858,11975207303,1.456306445,10.51890086,11.9752073
2023-08-12,430559307,3083391460,3513950767,0.430559307,3.08339146,3.513950767
2023-08-13,703045829,4951167453,5654213282,0.703045829,4.951167453,5.654213282
2023-08-14,2792988103,17893862824,20686850928,2.792988103,17.89386282,20.68685093
2023-08-15,1762838758,11132037884,12894876642,1.762838758,11.13203788,12.89487664
2023-08-16,2797798352,16636237211,19434035563,2.797798352,16.63623721,19.43403556
2023-08-17,10305797211,48875750488,59181547699,10.30579721,48.87575049,59.1815477
2023-08-18,6417439224,27829377150,34246816374,6.417439224,27.82937715,34.24681637
2023-08-19,2341613159,10887977332,13229590491,2.341613159,10.88797733,13.22959049
2023-08-20,1551662067,7853105538,9404767605,1.551662067,7.853105538,9.404767605
2023-08-21,3032263573,13084906162,16117169735,3.032263573,13.08490616,16.11716974
2023-08-22,3982875242,17152898060,21135773302,3.982875242,17.15289806,21.1357733
2023-08-23,5353049086,23058471476,28411520562,5.353049086,23.05847148,28.41152056
2023-08-24,3255389879,15988925239,19244315118,3.255389879,15.98892524,19.24431512
2023-08-25,3020377817,15122110070,18142487887,3.020377817,15.12211007,18.14248789
2023-08-26,628790868,3551160137,4179951005,0.628790868,3.551160137,4.179951005
2023-08-27,886210610,5498283394,6384494004,0.88621061,5.498283394,6.384494004
2023-08-28,2714625449,12357787259,15072412708,2.714625449,12.35778726,15.07241271
2023-08-29,7119220575,39906328280,47025548856,7.119220575,39.90632828,47.02554886
2023-08-30,3325355340,18090227776,21415583116,3.32535534,18.09022778,21.41558312
2023-08-31,5334512522,27827307964,33161820486,5.334512522,27.82730796,33.16182049
2023-09-01,3894518626,19878737693,23773256319,3.894518626,19.87873769,23.77325632
2023-09-02,1046605661,5907770916,6954376577,1.046605661,5.907770916,6.954376577
2023-09-03,1365539476,7606690824,8972230300,1.365539476,7.606690824,8.9722303
2023-09-04,1957850199,9974723219,11932573418,1.957850199,9.974723219,11.93257342
2023-09-05,1959026763,10404500114,12363526877,1.959026763,10.40450011,12.36352688
2023-09-06,2725949321,13532024329,16257973650,2.725949321,13.53202433,16.25797365
2023-09-07,2957967649,14619977166,17577944815,2.957967649,14.61997717,17.57794481
2023-09-08,2878109737,13714551980,16592661717,2.878109737,13.71455198,16.59266172
2023-09-09,688582501,3581994098,4270576599,0.688582501,3.581994098,4.270576599
2023-09-10,1879052950,8754421013,10633473963,1.87905295,8.754421013,10.63347396
2023-09-11,4569930216,22647004339,27216934554,4.569930216,22.64700434,27.21693455
2023-09-12,6769687811,31605493506,38375181317,6.769687811,31.60549351,38.37518132
2023-09-13,3398380091,18663944873,22062324964,3.398380091,18.66394487,22.06232496
2023-09-14,3894221165,20919177530,24813398695,3.894221165,20.91917753,24.8133987
2023-09-15,2753972347,14517576821,17271549168,2.753972347,14.51757682,17.27154917
2023-09-16,1441069340,7776862782,9217932122,1.44106934,7.776862782,9.217932122
2023-09-17,1191933573,6303865478,7495799051,1.191933573,6.303865478,7.495799051
2023-09-18,4910620358,26801224621,31711844979,4.910620358,26.80122462,31.71184498
2023-09-19,4349973085,24222195762,28572168847,4.349973085,24.22219576,28.57216885
2023-09-20,3584767132,19766122254,23350889386,3.584767132,19.76612225,23.35088939
2023-09-21,3296663566,18045365161,21342028727,3.296663566,18.04536516,21.34202873
2023-09-22,1940219468,9787053227,11727272695,1.940219468,9.787053227,11.72727269
2023-09-23,662474378,3190003432,3852477810,0.662474378,3.190003432,3.85247781
2023-09-24,1669319521,7767230203,9436549724,1.669319521,7.767230203,9.436549724
2023-09-25,2876186693,15473670589,18349857282,2.876186693,15.47367059,18.34985728
2023-09-26,2077631667,9916441834,11994073500,2.077631667,9.916441834,11.9940735
2023-09-27,3692040497,19182553214,22874593712,3.692040497,19.18255321,22.87459371
2023-09-28,4221854908,23945993631,28167848539,4.221854908,23.94599363,28.16784854
2023-09-29,3186792086,15414936602,18601728688,3.186792086,15.4149366,18.60172869
2023-09-30,858148345,4928137021,5786285366,0.858148345,4.928137021,5.786285366
2023-10-01,2532198096,13460502344,15992700439,2.532198096,13.46050234,15.99270044
2023-10-02,5710400158,32863312826,38573712984,5.710400158,32.86331283,38.57371298
2023-10-03,3215916212,15751353342,18967269554,3.215916212,15.75135334,18.96726955
2023-10-04,3088730965,16172248354,19260979318,3.088730965,16.17224835,19.26097932
2023-10-05,3704551451,20874132387,24578683839,3.704551451,20.87413239,24.57868384
2023-10-06,4381147943,25186423075,29567571018,4.381147943,25.18642308,29.56757102
2023-10-07,1305164463,6457045578,7762210041,1.305164463,6.457045578,7.762210041
2023-10-08,2007737573,10527264797,12535002371,2.007737573,10.5272648,12.53500237
2023-10-09,3602744546,17970070048,21572814594,3.602744546,17.97007005,21.57281459
2023-10-10,2666671663,13784146642,16450818305,2.666671663,13.78414664,16.4508183
2023-10-11,4184440536,21568085457,25752525993,4.184440536,21.56808546,25.75252599
2023-10-12,2469617900,11998952444,14468570344,2.4696179,11.99895244,14.46857034
2023-10-13,2326509231,13204020182,15530529413,2.326509231,13.20402018,15.53052941
2023-10-14,672553583,4247369873,4919923456,0.672553583,4.247369873,4.919923456
2023-10-15,1284881590,8600557660,9885439251,1.28488159,8.60055766,9.885439251
2023-10-16,8093240393,46976304357,55069544750,8.093240393,46.97630436,55.06954475
2023-10-17,3091429351,17713500653,20804930004,3.091429351,17.71350065,20.80493
2023-10-18,2809022668,17449070433,20258093101,2.809022668,17.44907043,20.2580931
2023-10-19,2767428566,20075562432,22842990998,2.767428566,20.07556243,22.842991
2023-10-20,5614515699,33550163070,39164678769,5.614515699,33.55016307,39.16467877
2023-10-21,2338150948,15978081846,18316232795,2.338150948,15.97808185,18.31623279
2023-10-22,2328658570,12755311259,15083969829,2.32865857,12.75531126,15.08396983
2023-10-23,11179238840,66658113703,77837352543,11.17923884,66.6581137,77.83735254
2023-10-24,10968908176,62254641001,73223549177,10.96890818,62.254641,73.22354918
2023-10-25,5257585662,32394213020,37651798682,5.257585662,32.39421302,37.65179868
2023-10-26,3687722951,23549428918,27237151869,3.687722951,23.54942892,27.23715187
2023-10-27,3267135298,18393139216,21660274514,3.267135298,18.39313922,21.66027451
2023-10-28,1769991054,9914724871,11684715925,1.769991054,9.914724871,11.68471593
2023-10-29,2161041100,12338970212,14500011312,2.1610411,12.33897021,14.50001131
2023-10-30,3667688534,19994127918,23661816452,3.667688534,19.99412792,23.66181645
2023-10-31,2758254451,19031590788,21789845239,2.758254451,19.03159079,21.78984524
2023-11-01,5134485821,33469219164,38603704985,5.134485821,33.46921916,38.60370499
2023-11-02,4977810177,30207425803,35185235981,4.977810177,30.2074258,35.18523598
2023-11-03,4159754340,23632205414,27791959754,4.15975434,23.63220541,27.79195975
2023-11-04,1532743123,10559515322,12092258445,1.532743123,10.55951532,12.09225845
2023-11-05,3060401725,17467688236,20528089961,3.060401725,17.46768824,20.52808996
2023-11-06,2410246144,15002951764,17413197907,2.410246144,15.00295176,17.41319791
2023-11-07,4170671407,25104010063,29274681470,4.170671407,25.10401006,29.27468147
2023-11-08,3434248723,23995371922,27429620645,3.434248723,23.99537192,27.42962065
2023-11-09,10002117413,59695633390,69697750803,10.00211741,59.69563339,69.6977508
2023-11-10,4003614218,22918029555,26921643773,4.003614218,22.91802955,26.92164377
2023-11-11,2180923955,11696138177,13877062132,2.180923955,11.69613818,13.87706213
2023-11-12,1481924386,8701672493,10183596879,1.481924386,8.701672493,10.18359688
2023-11-13,3210921012,19250412595,22461333607,3.210921012,19.2504126,22.46133361
2023-11-14,5684718505,28910756818,34595475323,5.684718505,28.91075682,34.59547532
2023-11-15,6501988211,33414039725,39916027935,6.501988211,33.41403972,39.91602794
2023-11-16,5943525414,31620175570,37563700984,5.943525414,31.62017557,37.56370098
2023-11-17,4328341864,23831435163,28159777027,4.328341864,23.83143516,28.15977703
2023-11-18,1345159572,8739834690,10084994261,1.345159572,8.73983469,10.08499426
2023-11-19,1722764108,11830641123,13553405231,1.722764108,11.83064112,13.55340523
2023-11-20,4314183499,24642764430,28956947929,4.314183499,24.64276443,28.95694793
2023-11-21,6306715832,34001736022,40308451854,6.306715832,34.00173602,40.30845185
2023-11-22,4442982187,25894709419,30337691606,4.442982187,25.89470942,30.33769161
2023-11-23,2436426031,14134713203,16571139234,2.436426031,14.1347132,16.57113923
2023-11-24,5354420721,27571868846,32926289567,5.354420721,27.57186885,32.92628957
2023-11-25,960994513,6144714543,7105709056,0.960994513,6.144714543,7.105709056
2023-11-26,2383283893,13437543026,15820826919,2.383283893,13.43754303,15.82082692
2023-11-27,3353563868,19860914729,23214478597,3.353563868,19.86091473,23.2144786
2023-11-28,3830457776,25070425297,28900883073,3.830457776,25.0704253,28.90088307
2023-11-29,3140179180,19892773318,23032952498,3.14017918,19.89277332,23.0329525
2023-11-30,2127823981,14421490033,16549314014,2.127823981,14.42149003,16.54931401
2023-12-01,4770967516,25443322264,30214289780,4.770967516,25.44332226,30.21428978
2023-12-02,2951346657,15382958911,18334305568,2.951346657,15.38295891,18.33430557
2023-12-03,2789870021,17865664970,20655534991,2.789870021,17.86566497,20.65553499
2023-12-04,8217666969,51169827917,59387494886,8.217666969,51.16982792,59.38749489
2023-12-05,8420480529,50732036536,59152517065,8.420480529,50.73203654,59.15251707
2023-12-06,5712171671,33207454278,38919625949,5.712171671,33.20745428,38.91962595
2023-12-07,5095415076,30577305614,35672720690,5.095415076,30.57730561,35.67272069
2023-12-08,4609173248,25560758974,30169932223,4.609173248,25.56075897,30.16993222
2023-12-09,2905251585,16333428631,19238680216,2.905251585,16.33342863,19.23868022
2023-12-10,1425109580,8974598497,10399708078,1.42510958,8.974598497,10.39970808

==> data/perp_volume_margin.dat <==
date	COIN	STABLE	TOTAL
20-03-18	3097767700	0	3097767700
21-03-18	3037026000	0	3037026000
22-03-18	3051634400	0	3051634400
23-03-18	3052311800	0	3052311800
24-03-18	2776539000	0	2776539000
25-03-18	2698671800	0	2698671800
26-03-18	1597930400	0	1597930400
27-03-18	3195373800	0	3195373800
28-03-18	2426819000	0	2426819000
29-03-18	4140983600	0	4140983600
30-03-18	397512200	0	397512200
02-04-18	2060052100	0	2060052100
03-04-18	2729520600	0	2729520600
04-04-18	3370244000	0	3370244000
05-04-18	2956938500	0	2956938500
06-04-18	640508900	0	640508900
07-04-18	1581087100	0	1581087100
08-04-18	1042591000	0	1042591000
09-04-18	556992100	0	556992100
10-04-18	1759326700	0	1759326700
11-04-18	1293558500	0	1293558500
12-04-18	3137119200	0	3137119200
13-04-18	2669067300	0	2669067300
14-04-18	2356445700	0	2356445700
15-04-18	2042609700	0	2042609700
16-04-18	2236873000	0	2236873000
17-04-18	2154881500	0	2154881500
18-04-18	1900623100	0	1900623100
19-04-18	1663758700	0	1663758700
21-04-18	2993577200	0	2993577200
22-04-18	2643105500	0	2643105500
23-04-18	2134507600	0	2134507600
24-04-18	4135744300	0	4135744300
25-04-18	5803011000	0	5803011000
26-04-18	3598461000	0	3598461000
27-04-18	2857574100	0	2857574100
28-04-18	2856273000	0	2856273000
29-04-18	2282229500	0	2282229500
30-04-18	2369117700	0	2369117700
01-05-18	2580225000	0	2580225000
02-05-18	1794072300	0	1794072300
03-05-18	3062913800	0	3062913800
04-05-18	2686288600	0	2686288600
05-05-18	2448141800	0	2448141800
06-05-18	2904876300	0	2904876300
07-05-18	2974054000	0	2974054000
08-05-18	2519938300	0	2519938300
09-05-18	2192331800	0	2192331800
10-05-18	2311841800	0	2311841800
11-05-18	4069004500	0	4069004500
12-05-18	3742436400	0	3742436400
13-05-18	2489551600	0	2489551600
14-05-18	3327531500	0	3327531500
15-05-18	2260341500	0	2260341500
16-05-18	2750865700	0	2750865700
17-05-18	757861900	0	757861900
18-05-18	1908890000	0	1908890000
19-05-18	1389203200	0	1389203200
20-05-18	1688532000	0	1688532000
21-05-18	747828900	0	747828900
22-05-18	1614189000	0	1614189000
23-05-18	4240151800	0	4240151800
24-05-18	3551226600	0	3551226600
25-05-18	2525455400	0	2525455400
26-05-18	1583280000	0	1583280000
27-05-18	1587830900	0	1587830900
28-05-18	2093654900	0	2093654900
29-05-18	2519125800	0	2519125800
30-05-18	2266417400	0	2266417400
31-05-18	2044467200	0	2044467200
01-06-18	2065209100	0	2065209100
02-06-18	1629435500	0	1629435500
03-06-18	1458369800	0	1458369800
04-06-18	2107654700	0	2107654700
05-06-18	2413517600	0	2413517600
06-06-18	2123435300	0	2123435300
07-06-18	1649253100	0	1649253100
08-06-18	1512593400	0	1512593400
09-06-18	1298236000	0	1298236000
10-06-18	4350396000	0	4350396000
11-06-18	1816829700	0	1816829700
12-06-18	808625200	0	808625200
13-06-18	2266157600	0	2266157600
14-06-18	3213152300	0	3213152300
15-06-18	1297914900	0	1297914900
16-06-18	1623462800	0	1623462800
17-06-18	1130180000	0	1130180000
18-06-18	1824167800	0	1824167800
19-06-18	1571633900	0	1571633900
20-06-18	2095898100	0	2095898100
21-06-18	1259415800	0	1259415800
22-06-18	4251639000	0	4251639000
23-06-18	857889340	0	857889340
24-06-18	651440260	0	651440260
25-06-18	614248400	0	614248400
26-06-18	1728136700	0	1728136700
27-06-18	1724841200	0	1724841200
28-06-18	1858065900	0	1858065900
29-06-18	2320263400	0	2320263400
30-06-18	1826518300	0	1826518300
01-07-18	1333608600	0	1333608600
02-07-18	1907335700	0	1907335700
03-07-18	1515543900	0	1515543900
04-07-18	870679700	0	870679700
05-07-18	2643581400	0	2643581400
06-07-18	1739462300	0	1739462300
07-07-18	1559385500	0	1559385500
08-07-18	1137118100	0	1137118100
09-07-18	1323132200	0	1323132200
10-07-18	2436714200	0	2436714200
11-07-18	668160200	0	668160200
12-07-18	2324904700	0	2324904700
13-07-18	1778386400	0	1778386400
14-07-18	1341865600	0	1341865600
15-07-18	1314368400	0	1314368400
16-07-18	2958209300	0	2958209300
17-07-18	4087639300	0	4087639300
18-07-18	4926473700	0	4926473700
19-07-18	3252965000	0	3252965000
20-07-18	4045767700	0	4045767700
21-07-18	2077990400	0	2077990400
22-07-18	2953653800	0	2953653800
23-07-18	4394616300	0	4394616300
24-07-18	7558023000	0	7558023000
25-07-18	5850918400	0	5850918400
26-07-18	4793772000	0	4793772000
27-07-18	4712393700	0	4712393700
28-07-18	2338380000	0	2338380000
29-07-18	2692763000	0	2692763000
30-07-18	5060020700	0	5060020700
31-07-18	5808025600	0	5808025600
01-08-18	4453931000	0	4453931000
02-08-18	3202449400	0	3202449400
03-08-18	3201061400	0	3201061400
06-08-18	3437675300	0	3437675300
07-08-18	4548202500	0	4548202500
08-08-18	5589386000	0	5589386000
09-08-18	3883169300	0	3883169300
10-08-18	4434064000	0	4434064000
11-08-18	3036993300	0	3036993300
12-08-18	2602525000	0	2602525000
13-08-18	3001767400	0	3001767400
14-08-18	4415454000	0	4415454000
15-08-18	5401854000	0	5401854000
16-08-18	3763457800	0	3763457800
17-08-18	3530501600	0	3530501600
18-08-18	2438891500	0	2438891500
19-08-18	2282211600	0	2282211600
20-08-18	2947260700	0	2947260700
21-08-18	2927025700	0	2927025700
22-08-18	2782657300	0	2782657300
23-08-18	846768400	0	846768400
24-08-18	818310850	0	818310850
25-08-18	777838340	0	777838340
26-08-18	872259400	0	872259400
27-08-18	818166800	0	818166800
28-08-18	1049904960	0	1049904960
29-08-18	2779316500	0	2779316500
30-08-18	3726368500	0	3726368500
31-08-18	2934120200	0	2934120200
01-09-18	2537836000	0	2537836000
02-09-18	3425710600	0	3425710600
03-09-18	2585212000	0	2585212000
04-09-18	2636347400	0	2636347400
05-09-18	4619860500	0	4619860500
06-09-18	4451628500	0	4451628500
07-09-18	2827037400	0	2827037400
08-09-18	2167302000	0	2167302000
09-09-18	1848322300	0	1848322300
10-09-18	1949559600	0	1949559600
11-09-18	2205960400	0	2205960400
12-09-18	1945971300	0	1945971300
13-09-18	2592608000	0	2592608000
14-09-18	2449587500	0	2449587500
15-09-18	1214445800	0	1214445800
16-09-18	1285218300	0	1285218300
17-09-18	2602983000	0	2602983000
18-09-18	1769919600	0	1769919600
19-09-18	2819258000	0	2819258000
20-09-18	1615008000	0	1615008000
21-09-18	2533758500	0	2533758500
22-09-18	1609648100	0	1609648100
23-09-18	1016880500	0	1016880500
24-09-18	1648900100	0	1648900100
25-09-18	2721233000	0	2721233000
26-09-18	1801964200	0	1801964200
27-09-18	1926963700	0	1926963700
28-09-18	2921853000	0	2921853000
29-09-18	1714855700	0	1714855700
30-09-18	1192912400	0	1192912400
01-10-18	1635888100	0	1635888100
02-10-18	1401400700	0	1401400700
03-10-18	1539766700	0	1539766700
04-10-18	1666643800	0	1666643800
05-10-18	1156011800	0	1156011800
06-10-18	578221300	0	578221300
07-10-18	683197300	0	683197300
08-10-18	1246963000	0	1246963000
09-10-18	772132100	0	772132100
10-10-18	1499401600	0	1499401600
11-10-18	1625544800	0	1625544800
12-10-18	1140277800	0	1140277800
13-10-18	565308740	0	565308740
14-10-18	1002827600	0	1002827600
15-10-18	3804419800	0	3804419800
16-10-18	1346898400	0	1346898400
17-10-18	710931460	0	710931460
18-10-18	1113178500	0	1113178500
19-10-18	620648100	0	620648100
20-10-18	468509630	0	468509630
21-10-18	604090750	0	604090750
22-10-18	687203460	0	687203460
23-10-18	649990000	0	649990000
24-10-18	835178500	0	835178500
25-10-18	755863940	0	755863940
26-10-18	773385340	0	773385340
27-10-18	320236160	0	320236160
28-10-18	382164200	0	382164200
29-10-18	1480298200	0	1480298200
30-10-18	621137440	0	621137440
31-10-18	1038555660	0	1038555660
01-11-18	527607068	0	527607068
02-11-18	779817385	0	779817385
03-11-18	418518243	0	418518243
04-11-18	1079190784	0	1079190784
05-11-18	680611418	0	680611418
06-11-18	1008332348	0	1008332348
07-11-18	1199491673	0	1199491673
08-11-18	1340385487	0	1340385487
09-11-18	1238135388	0	1238135388
10-11-18	463914785	0	463914785
11-11-18	769461393	0	769461393
12-11-18	976781774	0	976781774
13-11-18	1362635923	0	1362635923
14-11-18	5164977188	0	5164977188
15-11-18	3649588056	0	3649588056
16-11-18	1716661902	0	1716661902
17-11-18	854000974	0	854000974
18-11-18	935728658	0	935728658
19-11-18	5232596594	0	5232596594
20-11-18	6489034529	0	6489034529
21-11-18	3427936186	0	3427936186
22-11-18	1921494762	0	1921494762
23-11-18	2602839427	0	2602839427
24-11-18	2444429081	0	2444429081
25-11-18	3937118449	0	3937118449
26-11-18	3724730922	0	3724730922
27-11-18	2530303445	0	2530303445
28-11-18	3147203385	0	3147203385
29-11-18	2592414278	0	2592414278
30-11-18	2584621533	0	2584621533
01-12-18	1640007226	0	1640007226
02-12-18	1787717143	0	1787717143
03-12-18	1946640833	0	1946640833
04-12-18	1935438543	0	1935438543
05-12-18	1775227694	0	1775227694
06-12-18	2752500327	0	2752500327
07-12-18	2747024120	0	2747024120
08-12-18	1640458252	0	1640458252
09-12-18	1456049836	0	1456049836
10-12-18	1601479252	0	1601479252
11-12-18	1214535628	0	1214535628
12-12-18	1211304596	0	1211304596
13-12-18	1424958947	0	1424958947
14-12-18	1534717205	0	1534717205
15-12-18	1009379912	0	1009379912
16-12-18	1025714809	0	1025714809
17-12-18	2149020224	0	2149020224
18-12-18	2155549689	0	2155549689
19-12-18	3567662389	0	3567662389
20-12-18	3971033581	0	3971033581
21-12-18	3040476656	0	3040476656
22-12-18	1679230812	0	1679230812
23-12-18	1493373773	0	1493373773
24-12-18	2197149516	0	2197149516
25-12-18	2012586318	0	2012586318
26-12-18	1432364329	0	1432364329
27-12-18	1395029145	0	1395029145
28-12-18	1551174941	0	1551174941
29-12-18	1271259149	0	1271259149
30-12-18	1231465521	0	1231465521
31-12-18	980145097	0	980145097
01-01-19	906081821	0	906081821
02-01-19	1079363379	0	1079363379
03-01-19	885286874	0	885286874
04-01-19	911162826	0	911162826
05-01-19	746210516	0	746210516
06-01-19	1077792414	0	1077792414
07-01-19	955246762	0	955246762
08-01-19	1303993157	0	1303993157
09-01-19	152544637	0	152544637
10-01-19	1589928597	0	1589928597
11-01-19	1018035803	0	1018035803
12-01-19	549245001	0	549245001
13-01-19	805525541	0	805525541
14-01-19	943978994	0	943978994
15-01-19	827228913	0	827228913
16-01-19	863786004	0	863786004
17-01-19	946974775	0	946974775
18-01-19	660980690	0	660980690
19-01-19	750148724	0	750148724
20-01-19	1021780095	0	1021780095
21-01-19	767129817	0	767129817
22-01-19	1153556001	0	1153556001
23-01-19	909938983	0	909938983
24-01-19	725916628	0	725916628
25-01-19	773793985	0	773793985
26-01-19	831617956	0	831617956
27-01-19	795018952	0	795018952
28-01-19	1610259920	0	1610259920
29-01-19	1002653809	0	1002653809
30-01-19	938649346	0	938649346
31-01-19	747429434	0	747429434
01-02-19	883277127	0	883277127
02-02-19	732102856	0	732102856
03-02-19	766823133	0	766823133
04-02-19	554841683	0	554841683
05-02-19	436447625	0	436447625
06-02-19	933494468	0	933494468
07-02-19	332474613	0	332474613
08-02-19	1764650369	0	1764650369
09-02-19	667290768	0	667290768
10-02-19	731794115	0	731794115
11-02-19	746880998	0	746880998
12-02-19	868519937	0	868519937
13-02-19	651418868	0	651418868
14-02-19	593517377	0	593517377
15-02-19	728047706	0	728047706
16-02-19	627771163	0	627771163
17-02-19	1024680199	0	1024680199
18-02-19	2884747833	0	2884747833
19-02-19	2064179175	0	2064179175
20-02-19	1253769753	0	1253769753
21-02-19	1219922084	0	1219922084
22-02-19	1032435950	0	1032435950
23-02-19	1766305072	0	1766305072
24-02-19	2483719524	0	2483719524
25-02-19	1115909889	0	1115909889
26-02-19	871357363	0	871357363
27-02-19	1163054399	0	1163054399
28-02-19	1176625813	0	1176625813
01-03-19	569934723	0	569934723
02-03-19	543690084	0	543690084
03-03-19	506061978	0	506061978
04-03-19	1247287415	0	1247287415
05-03-19	1429508803	0	1429508803
06-03-19	862067492	0	862067492
07-03-19	1041708009	0	1041708009
08-03-19	1208191306	0	1208191306
09-03-19	1272076529	0	1272076529
10-03-19	591758426	0	591758426
11-03-19	950863986	0	950863986
12-03-19	1035733249	0	1035733249
13-03-19	685553013	0	685553013
14-03-19	891770614	0	891770614
15-03-19	802158829	0	802158829
16-03-19	1430528327	0	1430528327
17-03-19	725080893	0	725080893
18-03-19	1048543889	0	1048543889
19-03-19	914888571	0	914888571
20-03-19	1178584019	0	1178584019
21-03-19	1537571800	0	1537571800
22-03-19	633272080	0	633272080
23-03-19	608644436	0	608644436
24-03-19	483056397	0	483056397
25-03-19	1116623362	0	1116623362
26-03-19	665566776	0	665566776
27-03-19	1433565985	0	1433565985
28-03-19	612006531	0	612006531
29-03-19	1660920316	0	1660920316
30-03-19	1120704151	0	1120704151
31-03-19	432364299	0	432364299
01-04-19	1265191657	0	1265191657
02-04-19	5364645716	0	5364645716
03-04-19	5626047645	0	5626047645
04-04-19	3430051692	0	3430051692
05-04-19	2137634224	0	2137634224
06-04-19	2357335242	0	2357335242
07-04-19	2368488781	0	2368488781
08-04-19	2853579487	0	2853579487
09-04-19	2154558845	0	2154558845
10-04-19	2521760929	0	2521760929
11-04-19	2716904814	0	2716904814
12-04-19	1716550856	0	1716550856
13-04-19	1001384749	0	1001384749
14-04-19	1078296629	0	1078296629
15-04-19	1678288716	0	1678288716
16-04-19	1579688574	0	1579688574
17-04-19	1413520575	0	1413520575
18-04-19	1467770190	0	1467770190
19-04-19	1459855859	0	1459855859
20-04-19	1193063990	0	1193063990
21-04-19	1391626502	0	1391626502
22-04-19	1918938760	0	1918938760
23-04-19	2769213478	0	2769213478
24-04-19	2800025010	0	2800025010
25-04-19	2771824983	0	2771824983
26-04-19	3031982460	0	3031982460
27-04-19	972904209	0	972904209
28-04-19	1175976859	0	1175976859
29-04-19	1378835585	0	1378835585
30-04-19	1526997360	0	1526997360
01-05-19	1353194728	0	1353194728
02-05-19	1732505743	0	1732505743
03-05-19	4662343595	0	4662343595
04-05-19	3652779639	0	3652779639
05-05-19	2299170651	0	2299170651
06-05-19	2622886445	0	2622886445
07-05-19	3827538623	0	3827538623
08-05-19	2589776487	0	2589776487
09-05-19	2962895105	0	2962895105
10-05-19	4499727380	0	4499727380
11-05-19	8646063512	0	8646063512
12-05-19	9144339845	0	9144339845
13-05-19	8167488857	0	8167488857
14-05-19	7575468889	0	7575468889
15-05-19	5401396638	0	5401396638
16-05-19	5243559313	0	5243559313
17-05-19	6449177991	0	6449177991
18-05-19	2846520216	0	2846520216
19-05-19	5489817133	0	5489817133
20-05-19	5680875876	0	5680875876
21-05-19	3510499638	0	3510499638
22-05-19	3706544450	0	3706544450
23-05-19	3690908444	0	3690908444
24-05-19	3165273448	0	3165273448
25-05-19	1967090217	0	1967090217
26-05-19	3927443535	0	3927443535
27-05-19	4228860800	0	4228860800
28-05-19	2856157248	0	2856157248
29-05-19	3108318989	0	3108318989
30-05-19	5471819330	0	5471819330
31-05-19	3350137386	0	3350137386
01-06-19	1807275146	0	1807275146
02-06-19	2319525413	0	2319525413
03-06-19	4391959677	0	4391959677
04-06-19	5695581977	0	5695581977
05-06-19	3721389315	0	3721389315
06-06-19	3304344533	0	3304344533
07-06-19	3027398316	0	3027398316
08-06-19	2038112336	0	2038112336
09-06-19	2758472394	0	2758472394
10-06-19	3115079389	0	3115079389
11-06-19	2491568032	0	2491568032
12-06-19	3091546064	0	3091546064
13-06-19	2399658609	0	2399658609
14-06-19	2843903099	0	2843903099
15-06-19	2288076951	0	2288076951
16-06-19	4388622143	0	4388622143
17-06-19	4183996047	0	4183996047
18-06-19	4363623560	0	4363623560
19-06-19	2573666426	0	2573666426
20-06-19	3737779809	0	3737779809
21-06-19	5020678226	0	5020678226
22-06-19	10025113586	0	10025113586
23-06-19	5437241417	0	5437241417
24-06-19	4506755779	0	4506755779
25-06-19	6784110868	0	6784110868
26-06-19	14594567213	0	14594567213
27-06-19	13988671766	0	13988671766
28-06-19	7549115090	0	7549115090
29-06-19	5448854624	0	5448854624
30-06-19	6489619536	0	6489619536
01-07-19	7177619984	0	7177619984
02-07-19	7676365070	0	7676365070
03-07-19	8307174187	0	8307174187
04-07-19	5745064759	0	5745064759
05-07-19	5534710775	0	5534710775
06-07-19	4749237378	0	4749237378
07-07-19	3703237630	0	3703237630
08-07-19	4574160151	0	4574160151
09-07-19	6675639295	0	6675639295
10-07-19	9714344911	0	9714344911
11-07-19	8250102494	0	8250102494
12-07-19	4949155569	0	4949155569
13-07-19	5194889687	0	5194889687
14-07-19	6243272464	0	6243272464
15-07-19	6527535259	0	6527535259
16-07-19	7480811385	0	7480811385
17-07-19	6101759342	0	6101759342
18-07-19	6359747409	0	6359747409
19-07-19	4717729526	0	4717729526
20-07-19	3703184658	0	3703184658
21-07-19	2989274533	0	2989274533
22-07-19	3560179394	0	3560179394
23-07-19	3871985068	0	3871985068
24-07-19	3181130783	0	3181130783
25-07-19	2022842422	0	2022842422
26-07-19	1778857377	0	1778857377
27-07-19	2398909925	0	2398909925
28-07-19	2367876223	0	2367876223
29-07-19	2451590821	0	2451590821
30-07-19	2524830615	0	2524830615
31-07-19	2929242458	0	2929242458
01-08-19	3028213807	0	3028213807
02-08-19	3060243929	0	3060243929
03-08-19	2835522073	0	2835522073
04-08-19	3440872692	0	3440872692
05-08-19	5613176978	0	5613176978
06-08-19	6319531242	0	6319531242
07-08-19	5912904519	0	5912904519
08-08-19	4733072314	0	4733072314
09-08-19	3590414341	0	3590414341
10-08-19	3499651406	0	3499651406
11-08-19	2374286557	0	2374286557
12-08-19	1936018105	0	1936018105
13-08-19	3493192176	0	3493192176
14-08-19	5683921347	0	5683921347
15-08-19	6885744963	0	6885744963
16-08-19	5978335493	0	5978335493
17-08-19	2741634713	0	2741634713
18-08-19	2345213737	0	2345213737
19-08-19	3176141389	0	3176141389
20-08-19	3007487335	0	3007487335
21-08-19	4736646212	0	4736646212
22-08-19	3650530574	0	3650530574
23-08-19	2651748901	0	2651748901
24-08-19	2821445069	0	2821445069
25-08-19	2850173594	0	2850173594
26-08-19	3590635889	0	3590635889
27-08-19	2745738893	0	2745738893
28-08-19	4014178863	0	4014178863
29-08-19	2804758455	0	2804758455
30-08-19	2220202705	0	2220202705
31-08-19	1517567347	0	1517567347
01-09-19	1495676039	0	1495676039
02-09-19	3611653925	0	3611653925
03-09-19	4124370070	0	4124370070
04-09-19	4014258543	0	4014258543
05-09-19	2656694172	0	2656694172
06-09-19	4544714375	0	4544714375
07-09-19	1909930493	0	1909930493
08-09-19	1951937502	0	1951937502
09-09-19	3825680275	0	3825680275
10-09-19	2657105546	0	2657105546
11-09-19	3065362598	0	3065362598
12-09-19	2690139209	77679486-95	2767818696
13-09-19	2212242472	199174942-6	2411417415
14-09-19	1804516173	213730113-1	2018246286
15-09-19	1199546843	211694765-9	1411241609
16-09-19	2503510495	202136256-7	2705646752
17-09-19	2058289057	229752252-4	2288041309
18-09-19	1692944549	210985462-6	1903930012
19-09-19	3931342949	270074191-5	4201417141
20-09-19	1830698906	237261036	2067959942
21-09-19	1803690511	237262323-3	2040952834
22-09-19	1897895332	242860173-6	2140755506
23-09-19	3215332811	316636416-7	3531969228
24-09-19	7974240371	635016506	8609256877
25-09-19	4603301549	406488264	5009789813
26-09-19	4723022736	484140526-6	5207163263
27-09-19	2824308590	327256586-8	3151565177
28-09-19	1996198252	277175283-2	2273373535
29-09-19	2061223813	289237583-7	2350461397
30-09-19	3885834108	450665843-3	4336499951
01-10-19	3100774861	325069096-5	3425843958
02-10-19	1724323342	253313549-1	1977636891
03-10-19	2192832834	274803420-6	2467636255
04-10-19	1892312673	231079548-3	2123392221
05-10-19	1385687846	245754976-9	1631442823
06-10-19	2464896620	329102882-4	2793999502
07-10-19	3146040737	513811036-7	3659851774
08-10-19	1995609162	365216476	2360825638
09-10-19	3312899274	560205343-8	3873104618
10-10-19	2003237861	378909061-1	2382146922
11-10-19	3288471053	570894417	3859365470
12-10-19	1031064856	313428873-7	1344493730
13-10-19	1833375912	362603156	2195979068
14-10-19	1558790664	517453606-1	2076244270
15-10-19	2097371211	703765178-8	2801136390
16-10-19	1963183025	562876173-1	2526059198
17-10-19	1558152612	470841572-2	2028994184
18-10-19	2330743989	7851280382	10182024371
19-10-19	1760854881	620028836-2	2380883717
20-10-19	2445236558	646478146-2	3091714704
21-10-19	1877774702	491518106-8	2369292809
22-10-19	2221049052	557326913-6	2778375966
23-10-19	3789438570	809763344-4	4599201914
24-10-19	1608672954	494481818-3	2103154772
25-10-19	6132972956	1428278710	7561251666
26-10-19	10203285010	2291078434	12494363444
27-10-19	5453307731	1559117467	7012425198
28-10-19	4349404198	1434220986	5783625184
29-10-19	3899284377	1174081371	5073365748
30-10-19	3300228016	902459963	4202687979
31-10-19	3500880432	904349802-6	4405230235
01-11-19	2583247215	805469768-8	3388716984
02-11-19	1439512743	525708566-4	1965221309
03-11-19	1713247371	695476743-4	2408724114
04-11-19	2401825471	849662988-4	3251488459
05-11-19	2457340257	1059266846	3516607103
06-11-19	1776070766	689257853-2	2465328619
07-11-19	1940970326	713503965-9	2654474292
08-11-19	3832168465	1332476907	5164645372
09-11-19	1301425035	588993586-9	1890418622
10-11-19	2067560412	823656080-8	2891216493
11-11-19	2558397706	989631632-3	3548029338
12-11-19	2495884062	948008654-1	3443892716
13-11-19	1233032592	514076430-9	1747109023
14-11-19	1904793942	752739931-8	2657533874
15-11-19	3050430949	1220584678	4271015627
16-11-19	899612296	413149846-1	1312762142
17-11-19	1498466766	613585756-2	2112052522
18-11-19	2851500320	1010480028	3861980348
19-11-19	2302522524	901641826-5	3204164350
20-11-19	1753324313	707127563-8	2460451877
21-11-19	3571800878	1373822450	4945623328
22-11-19	6838796489	2691958664	9530755153
23-11-19	2154680381	1021125808	3175806189
24-11-19	3149360410	1268823257	4418183667
25-11-19	5605855323	2375389659	7981244982
26-11-19	2950484378	1387752749	4338237127
27-11-19	4151788053	2238964198	6390752251
28-11-19	2301998394	1299809994	3601808388
29-11-19	2655228621	1439925877	4095154498
30-11-19	1805319328	1073926804	2879246132
01-12-19	2664639700	1447594026	4112233726
02-12-19	2115095258	1051565459	3166660717
03-12-19	1384678259	619574410-2	2004252669
04-12-19	3694416452	1983718245	5678134697
05-12-19	2658267770	1303171454	3961439224
06-12-19	2291631037	1027938258	3319569295
07-12-19	1142093286	625213641-9	1767306928
08-12-19	1245850039	636684121-9	1882534161
09-12-19	2553116037	1004276101	3557392138
10-12-19	1846624701	363021896-6	2209646598
11-12-19	1297926491	703642327-6	2001568819
12-12-19	2001572955	1017348146	3018921101
13-12-19	1072415524	584029646-8	1656445171
14-12-19	1409262591	696517048-7	2105779640
15-12-19	1444158393	633194930	2077353323
16-12-19	2180688752	823680849-1	3004369601
17-12-19	2689217915	1117876577	3807094492
18-12-19	4874990401	2420137944	7295128345
19-12-19	2498262349	1150328973	3648591322
20-12-19	1404386784	627587974-5	2031974759
21-12-19	665116376	319873015-4	984989391-4
22-12-19	2054834906	986021533-6	3040856440
23-12-19	3161621036	1598940822	4760561858
24-12-19	2068680137	1102200870	3170881007
25-12-19	1318410688	709920063-3	2028330751
26-12-19	1755946922	979727941-9	2735674864
27-12-19	1670304401	828920978-9	2499225380
28-12-19	1312612141	676774653-4	1989386794
29-12-19	1698286131	766910817-1	2465196948
30-12-19	1406387702	694962173-5	2101349876
31-12-19	1249580006	652847658	1902427664
01-01-20	835666296	414337778-4	1250004074
02-01-20	1680806006	816659473-3	2497465479
03-01-20	3431852978	1554467267	4986320245
04-01-20	1286840177	688668169-6	1975508347
05-01-20	1682542205	876064604-9	2558606810
06-01-20	2649535168	1304407588	3953942756
07-01-20	4665761943	2289293885	6955055828
08-01-20	6082843473	2589023023	8671866496
09-01-20	3262872068	1464120446	4726992514
10-01-20	4612390810	2082827702	6695218512
11-01-20	2717674135	1321320810	4038994945
12-01-20	1769375211	889320926-3	2658696137
13-01-20	1448641077	614656333-6	2063297411
14-01-20	6664173459	2622579630	9286753089
15-01-20	4104394213	2131993820	6236388033
16-01-20	2755509937	1488794064	4244304001
17-01-20	4252926777	1876016690	6128943467
18-01-20	2059073199	1046067133	3105140332
19-01-20	4367645753	2008997842	6376643595
20-01-20	2268788083	1101717357	3370505440
21-01-20	2047423108	955310772-9	3002733881
22-01-20	1487001895	835336046-6	2322337942
23-01-20	3282594440	1396843497	4679437937
24-01-20	2803655625	1241211734	4044867359
25-01-20	1619953492	820388394	2440341886
26-01-20	2005292159	1032998052	3038290211
27-01-20	3559400397	1560868737	5120269134
28-01-20	5221090183	2337974457	7559064640
29-01-20	3472106431	1606942539	5079048970
30-01-20	4411715176	1843201033	6254916209
31-01-20	2797257622	1398522400	4195780022
01-02-20	1796973389	1043895600	2840868989
02-02-20	2890936915	1418263250	4309200165
03-02-20	3331832618	1509260634	4841093252
04-02-20	3182635977	1392870543	4575506520
05-02-20	4330936504	2094225601	6425162105
06-02-20	4404956565	2007385578	6412342143
07-02-20	2901668903	1302860656	4204529559
08-02-20	3090614206	1307235090	4397849296
09-02-20	3419032508	1490593152	4909625660
10-02-20	4391045536	1854319535	6245365071
11-02-20	4639763764	1991720603	6631484367
12-02-20	3786098093	1686465034	5472563127
13-02-20	5638014380	2236855112	7874869492
14-02-20	2759907496	1381479559	4141387055
15-02-20	3329559422	1541943125	4871502547
16-02-20	3201060411	1446837078	4647897489
17-02-20	4462002964	1831553359	6293556323
18-02-20	4469836543	1738610408	6208446951
19-02-20	4973840523	1852601966	6826442489
20-02-20	3678886680	1409866626	5088753306
21-02-20	2365725249	979065378-7	3344790628
22-02-20	1215293681	572870705-6	1788164387
23-02-20	2497757688	985458866-5	3483216554
24-02-20	3941201759	1556608938	5497810697
25-02-20	3517365926	1603412289	5120778215
26-02-20	6069875443	2407535438	8477410881
27-02-20	3997640692	1803321439	5800962131
28-02-20	4374236916	1743453893	6117690809
29-02-20	1957461519	903845739-6	2861307259
01-03-20	3526585702	1516154566	5042740268
02-03-20	2756068964	1465921205	4221990169
03-03-20	3085418788	1444813121	4530231909
04-03-20	2029700612	939678373-2	2969378985
05-03-20	3201527614	1505586609	4707114223
06-03-20	2045491139	1074038454	3119529593
07-03-20	2457178732	1142536643	3599715375
08-03-20	4303521207	1968600635	6272121842
09-03-20	5873791943	2715660380	8589452323
10-03-20	4264524222	2079519790	6344044012
11-03-20	3350818798	1792415136	5143233934
12-03-20	12100627533	3904173253	16004800786
13-03-20	10098189035	5380320409	15478509444
14-03-20	4554830252	1672992096	6227822348
15-03-20	5342739199	1956326357	7299065556
16-03-20	6770004085	3190622371	9960626456
17-03-20	3114679009	2338549252	5453228261
18-03-20	2923794478	2217561318	5141355796
19-03-20	3690488828	3152946821	6843435649
20-03-20	4849527617	3636783274	8486310891
21-03-20	2800063557	2441401615	5241465172
22-03-20	2844527257	2333437854	5177965111
23-03-20	3520707463	3252168053	6772875516
24-03-20	2876431303	3013625113	5890056416
25-03-20	2813592279	2732124553	5545716832
26-03-20	1901454012	1936936663	3838390675
27-03-20	2051706318	1657877689	3709584007
28-03-20	2777780200	2461912423	5239692623
29-03-20	2157139222	1759263694	3916402916
30-03-20	3157756632	2927203095	6084959727
31-03-20	2015024000	2004517824	4019541824
01-04-20	3148712030	2991387271	6140099301
02-04-20	4269105701	4062375699	8331481400
03-04-20	3091152530	3159218887	6250371417
04-04-20	2749680582	2473163634	5222844216
05-04-20	2126722845	1884289092	4011011937
06-04-20	4329890056	3926448459	8256338515
07-04-20	4039535280	3518457375	7557992655
08-04-20	3398332821	2876461589	6274794410
09-04-20	3094279874	2490741370	5585021244
10-04-20	4266561237	3592687858	7859249095
11-04-20	2167872144	1914975727	4082847871
12-04-20	3400786031	2725407124	6126193155
13-04-20	4487343448	3480360155	7967703603
14-04-20	3048230694	2443859304	5492089998
15-04-20	3209186595	2326157276	5535343871
16-04-20	6634950935	4882452396	11517403331
17-04-20	2920433581	2393124751	5313558332
18-04-20	2876960289	2094739055	4971699344
19-04-20	2624725963	1949218204	4573944167
20-04-20	5180840025	3631830582	8812670607
21-04-20	3439053308	2368105540	5807158848
22-04-20	3344661450	2630145166	5974806616
23-04-20	5796995434	4401859541	10198854975
24-04-20	3387762220	2583164422	5970926642
25-04-20	3197208763	2323088206	5520296969
26-04-20	3334219167	2503520956	5837740123
27-04-20	3916309050	2746550065	6662859115
28-04-20	2736943854	2044175367	4781119221
29-04-20	13207770727	9212650427	22420421154
30-04-20	15823224654	9873839346	25697064000
01-05-20	6667230176	4385839867	11053070043
02-05-20	4194203410	3162098360	7356301770
03-05-20	7175234283	4806910269	11982144552
04-05-20	6304369902	4707549722	11011919624
05-05-20	5949249018	4521294230	10470543248
06-05-20	7628188322	5676879309	13305067631
07-05-20	11569887305	8938110677	20507997982
08-05-20	8178038849	5434972878	13613011727
09-05-20	6780724453	4724106663	11504831116
10-05-20	15513944346	9158209691	24672154037
11-05-20	14466161724	8369089758	22835251482
12-05-20	5812214864	3899904566	9712119430
13-05-20	6041603496	4188429451	10230032947
14-05-20	10128267319	7120764177	17249031496
15-05-20	10193121906	5688027316	15881149222
16-05-20	5140454666	3263250333	8403704999
17-05-20	5546933692	3539681327	9086615019
18-05-20	6762790423	4245315342	11008105765
19-05-20	7178901933	4421098048	11599999981
20-05-20	6086282892	3850571528	9936854420
21-05-20	8113667021	5109729137	13223396158
22-05-20	4313361722	3057586628	7370948350
23-05-20	3297514164	2269169601	5566683765
24-05-20	5695944550	3651765754	9347710304
25-05-20	4618250855	3236243356	7854494211
26-05-20	4344803259	3005864448	7350667707
27-05-20	4390304490	3098177704	7488482194
28-05-20	5161117544	3904820799	9065938343
29-05-20	3955682483	2835277006	6790959489
30-05-20	4559525702	3173614175	7733139877
31-05-20	3818303665	2589606348	6407910013
01-06-20	6573916737	4375535429	10949452166
02-06-20	7979648481	4258586530	12238235011
03-06-20	3278248649	2226427940	5504676589
04-06-20	4902831739	3204015636	8106847375
05-06-20	4532990243	2765283909	7298274152
06-06-20	2791998434	1813634363	4605632797
07-06-20	5246827212	3118331724	8365158936
08-06-20	3237725002	1840200280	5077925282
09-06-20	4032932395	2438934742	6471867137
10-06-20	3968100193	2325409930	6293510123
11-06-20	8187644845	4558237395	12745882240
12-06-20	3876955429	2413131072	6290086501
13-06-20	2226622549	1301427901	3528050450
14-06-20	2624121644	1619646472	4243768116
15-06-20	7151896999	4850249139	12002146138
16-06-20	3753810473	2657663650	6411474123
17-06-20	3843315723	2630082580	6473398303
18-06-20	2651549442	1810505895	4462055337
19-06-20	3768526946	2543013237	6311540183
20-06-20	2673984378	1831049505	4505033883
21-06-20	1883470764	1283609148	3167079912
22-06-20	4002945686	3119569627	7122515313
23-06-20	2617294268	1978809893	4596104161
24-06-20	5259471736	3530034959	8789506695
25-06-20	4658619456	3209637104	7868256560
26-06-20	4282261324	2911582824	7193844148
27-06-20	3860259130	2633181317	6493440447
28-06-20	2689889400	1787999343	4477888743
29-06-20	3123974923	2036765380	5160740303
30-06-20	2473445507	1616026127	4089471634
01-07-20	2882009882	1929578719	4811588601
02-07-20	4150721442	2688425120	6839146562
03-07-20	1801724841	1104603782	2906328623
04-07-20	1847399510	1125482657	2972882167
05-07-20	2819945595	1585409011	4405354606
06-07-20	3975769481	2459120746	6434890227
07-07-20	2461603120	1504114160	3965717280
08-07-20	3466586943	2115721034	5582307977
09-07-20	3743194248	2254665220	5997859468
10-07-20	2688711002	1683606940	4372317942
11-07-20	1523727156	920263800-5	2443990956
12-07-20	2554720046	1562007951	4116727997
13-07-20	2699690517	1594717793	4294408310
14-07-20	2734410040	1525058663	4259468703
15-07-20	2057139734	1237747767	3294887501
16-07-20	3069590980	1757589387	4827180367
17-07-20	1690601538	960737321	2651338859
18-07-20	1398506947	795181172-2	2193688119
19-07-20	1686312662	947151098-3	2633463760
20-07-20	1590015016	865404075-4	2455419091
21-07-20	3825404696	2240712956	6066117652
22-07-20	2863923791	1581617043	4445540834
23-07-20	3550979429	2121082137	5672061566
24-07-20	2963132498	1646732386	4609864884
25-07-20	2951515081	1681717545	4633232626
26-07-20	5878560684	3265656426	9144217110
27-07-20	16744091263	10429020577	27173111840
28-07-20	11016813661	6959589495	17976403156
29-07-20	7295847445	4935368231	12231215676
30-07-20	5096726716	3225973159	8322699875
31-07-20	6707649828	4385535728	11093185556
01-08-20	6375958028	4517486736	10893444764
02-08-20	12558133966	6422533245	18980667211
03-08-20	5209895941	3316125721	8526021662
04-08-20	4878336371	2812566178	7690902549
05-08-20	6496408038	3948172336	10444580374
06-08-20	5755715085	3466031716	9221746801
07-08-20	6955942111	3742741642	10698683753
08-08-20	3609085301	2277243638	5886328939
09-08-20	3164830632	1852517706	5017348338
10-08-20	7592259310	4167054224	11759313534
11-08-20	9057246218	4572173254	13629419472
12-08-20	5385432857	3138152875	8523585732
13-08-20	6462280292	3596213343	10058493635
14-08-20	4057726624	2396100844	6453827468
15-08-20	4914506676	3263435843	8177942519
16-08-20	3721167333	2410084427	6131251760
17-08-20	8372371923	4880918024	13253289947
18-08-20	7295720186	4363336520	11659056706
19-08-20	6659576218	4348526868	11008103086
20-08-20	3000946856	1897799781	4898746637
21-08-20	5055731136	2755616474	7811347610
22-08-20	3131017151	1808022573	4939039724
23-08-20	2480235104	1372419324	3852654428
24-08-20	2922354104	1644139961	4566494065
25-08-20	7016621299	3832226595	10848847894
26-08-20	4334690050	2393428274	6728118324
27-08-20	6033162188	3276017180	9309179368
28-08-20	3344484997	1770902677	5115387674
29-08-20	2347462454	1177500101	3524962555
30-08-20	2923555026	1638369630	4561924656
31-08-20	3691743527	1849972741	5541716268
01-09-20	5961138585	3262615678	9223754263
02-09-20	8770259489	3703122194	12473381683
03-09-20	11622853219	5551713837	17174567056
04-09-20	8575840802	5077796184	13653636986
05-09-20	8252106233	4918255406	13170361639
06-09-20	3527455525	2160309104	5687764629
07-09-20	5045289330	3221832372	8267121702
08-09-20	6518982176	3916421404	10435403580
09-09-20	3165525990	1864387251	5029913241
10-09-20	3864947465	2384691277	6249638742
11-09-20	2686238318	1706809291	4393047609
12-09-20	1872777862	1231947065	3104724927
13-09-20	3144923500	1980617042	5125540542
14-09-20	4172890977	2589421675	6762312652
15-09-20	4707919344	3186867004	7894786348
16-09-20	4743871009	3349481864	8093352873
17-09-20	3727915776	2447869065	6175784841
18-09-20	2808794939	1767442465	4576237404
19-09-20	2735504596	1665281245	4400785841
20-09-20	3072246949	1989080059	5061327008
21-09-20	6230265014	4185762133	10416027147
22-09-20	3228694494	2217079784	5445774278
23-09-20	3628491985	2462435816	6090927801
24-09-20	4501376017	3068822633	7570198650
25-09-20	3145065078	2143990244	5289055322
26-09-20	2069394368	1388466580	3457860948
27-09-20	2341124916	1537779212	3878904128
28-09-20	3536752889	2431222715	5967975604
29-09-20	2915522877	1909237856	4824760733
30-09-20	2678722231	1710235066	4388957297
01-10-20	4960203993	3274127411	8234331404
02-10-20	3818457881	2818564663	6637022544
03-10-20	1369813413	954963956-5	2324777369
04-10-20	1547634134	1160749277	2708383411
05-10-20	2116320515	1649425372	3765745887
06-10-20	3092453739	2309752451	5402206190
07-10-20	1722893899	1300198614	3023092513
08-10-20	3599964943	2712965622	6312930565
09-10-20	2604235193	2024625669	4628860862
10-10-20	3861098124	2779938290	6641036414
11-10-20	2541376731	1960663921	4502040652
12-10-20	5106027660	3578073821	8684101481
13-10-20	4011429686	2759385730	6770815416
14-10-20	3561257090	2661981839	6223238929
15-10-20	3873364365	2910240080	6783604445
16-10-20	4431172932	2895467531	7326640463
17-10-20	1845767721	1288701788	3134469509
18-10-20	1903419919	1261589601	3165009520
19-10-20	4632572435	3176746814	7809319249
20-10-20	6527391806	4397969405	10925361211
21-10-20	13381681742	9086245028	22467926770
22-10-20	7784538605	5307019591	13091558196
23-10-20	4583820732	3590899191	8174719923
24-10-20	3383727938	2731272419	6115000357
25-10-20	4706193612	3251131478	7957325090
26-10-20	6777820119	4850952980	11628773099
27-10-20	8172421879	6013008245	14185430124
28-10-20	10736401585	7606128071	18342529656
29-10-20	7617901017	5608763270	13226664287
30-10-20	8138877564	5579979213	13718856777
31-10-20	7906819748	6017491646	13924311394
01-11-20	4323881600	3272582842	7596464442
02-11-20	8020109078	5354003380	13374112458
03-11-20	7737348574	5882837705	13620186279
04-11-20	9968021881	7673680498	17641702379
05-11-20	15842080523	13683972249	29526052772
06-11-20	12743202215	10642520229	23385722444
07-11-20	11788366624	8431445411	20219812035
08-11-20	7003115205	5577800170	12580915375
09-11-20	12152856387	9056458324	21209314711
10-11-20	6253573188	4664362972	10917936160
11-11-20	7657411438	6404671961	14062083399
12-11-20	11725288317	9848083786	21573372103
13-11-20	7695153433	6467715515	14162868948
14-11-20	6533308714	5206302495	11739611209
15-11-20	5065352040	4310653415	9376005455
16-11-20	8946185394	7493826982	16440012376
17-11-20	14320158696	12302679493	26622838189
18-11-20	21520912914	18309199576	39830112490
19-11-20	11256001325	10424696913	21680698238
20-11-20	12125591193	10717754282	22843345475
21-11-20	9602359295	9066958106	18669317401
22-11-20	11312102240	9965417596	21277519836
23-11-20	11084332260	9818748250	20903080510
24-11-20	14475111300	13006454261	27481565561
25-11-20	12966895689	11461536281	24428431970
26-11-20	27458732513	21972103812	49430836325
27-11-20	11360964030	9764841701	21125805731
28-11-20	7007944186	6527336626	13535280812
29-11-20	6752791511	6562800278	13315591789
30-11-20	15835506382	14550929024	30386435406
01-12-20	18406441277	15645729523	34052170800
02-12-20	9931066756	9555331561	19486398317
03-12-20	7610785289	6829495438	14440280727
04-12-20	8688002627	7361181446	16049184073
05-12-20	4420230664	4362163326	8782393990
06-12-20	5025424590	4762065148	9787489738
07-12-20	5082185516	4673023113	9755208629
08-12-20	8585209990	7422907767	16008117757
09-12-20	10164094007	9791164435	19955258442
10-12-20	6611444353	6343676541	12955120894
11-12-20	9719258602	8538756215	18258014817
12-12-20	5597243439	5378518171	10975761610
13-12-20	6838061754	6686664185	13524725939
14-12-20	5113196997	5065283511	10178480508
15-12-20	7992243200	7393085177	15385328377
16-12-20	14719414662	15285329877	30004744539
17-12-20	31567827544	29981024093	61548851637
18-12-20	11420729418	11252716071	22673445489
19-12-20	12878953535	12836556897	25715510432
20-12-20	11779821865	11871267691	23651089556
21-12-20	18027893339	17240483999	35268377338
22-12-20	12191953114	12723699785	24915652899
23-12-20	16651971857	15664197247	32316169104
24-12-20	10075517726	9750127764	19825645490
25-12-20	13272250436	11241433944	24513684380
26-12-20	15142214631	15705841420	30848056051
27-12-20	24741846146	24044516361	48786362507
28-12-20	13675859031	12049807756	25725666787
29-12-20	13683935340	12167111684	25851047024
30-12-20	18726192218	17865067597	36591259815
31-12-20	16482668595	15825601986	32308270581
01-01-21	11224008216	10397767561	21621775777
02-01-21	29042601496	29266622743	58309224239
03-01-21	27953915222	27982078346	55935993568
04-01-21	33763031960	27842869969	61605901929
05-01-21	26666756451	25362041905	52028798356
06-01-21	29631642478	27221794643	56853437121
07-01-21	36490953308	32744304035	69235257343
08-01-21	40150491008	36374189319	76524680327
09-01-21	21822891651	17544992733	39367884384
10-01-21	32466009659	25996335988	58462345647
11-01-21	62249180005	54038445120	1-16E+11
12-01-21	32158605454	25994784379	58153389833
13-01-21	27515588072	24648272970	52163861042
14-01-21	23785126708	22593436599	46378563307
15-01-21	28553836758	26889988023	55443824781
16-01-21	18906890845	18627838869	37534729714
17-01-21	17875830601	18074939720	35950770321
18-01-21	15740084395	15880274142	31620358537
19-01-21	17091934840	15610942997	32702877837
20-01-21	20283872670	19912099946	40195972616
21-01-21	28757903645	29788481719	58546385364
22-01-21	23945177666	26360642875	50305820541
23-01-21	12981809470	14930282554	27912092024
24-01-21	10727856391	12240067074	22967923465
25-01-21	16877829598	18515566522	35393396120
26-01-21	17303113824	20775578625	38078692449
27-01-21	20908112170	23846317987	44754430157
28-01-21	16161675029	18868057194	35029732223
29-01-21	45759544570	44686272818	90445817388
30-01-21	14579342563	17267011464	31846354027
31-01-21	10982422122	12462232613	23444654735
01-02-21	13541886888	15061707346	28603594234
02-02-21	14224798566	15093316066	29318114632
03-02-21	14269853401	15559163978	29829017379
04-02-21	18709730796	19746882177	38456612973
05-02-21	12753960328	13372998092	26126958420
06-02-21	20329502710	21297346377	41626849087
07-02-21	18673862703	21038079761	39711942464
08-02-21	37367259845	38265683180	75632943025
09-02-21	27413710092	32270819052	59684529144
10-02-21	22586461036	26405229084	48991690120
11-02-21	25035145422	28035014547	53070159969
12-02-21	21952026609	22262004103	44214030712
13-02-21	13908145125	16335847701	30243992826
14-02-21	17568388133	19926922124	37495310257
15-02-21	20657004082	20660905474	41317909556
16-02-21	27818550176	29318781468	57137331644
17-02-21	25521041520	26853000033	52374041553
18-02-21	17581574137	16263627394	33845201531
19-02-21	22810663062	21492296859	44302959921
20-02-21	24040086088	23830767120	47870853208
21-02-21	18602683493	19709385302	38312068795
22-02-21	52255468637	47331503580	99586972217
23-02-21	60936460605	69632508127	1-31E+11
24-02-21	24494333866	29603113630	54097447496
25-02-21	24796096929	29003413772	53799510701
26-02-21	30665605765	35795707208	66461312973
27-02-21	15815255329	21308608159	37123863488
28-02-21	23450215893	30523458962	53973674855
01-03-21	20178214394	27940089413	48118303807
02-03-21	18336458930	23197719436	41534178366
03-03-21	22926361228	30619428433	53545789661
04-03-21	26724738269	33044777309	59769515578
05-03-21	23380824507	30914526520	54295351027
06-03-21	13347200723	19472588104	32819788827
07-03-21	15959492085	23331052138	39290544223
08-03-21	21311873107	29036620501	50348493608
09-03-21	21449064695	27957179418	49406244113
10-03-21	32291048795	39310116486	71601165281
11-03-21	32953108929	36400683055	69353791984
12-03-21	30892204321	33361142020	64253346341
13-03-21	32009040348	33443254222	65452294570
14-03-21	22861387874	23969825938	46831213812
15-03-21	43546292090	42918001525	86464293615
16-03-21	29117084467	33677295846	62794380313
17-03-21	30443510238	35005698174	65449208412
18-03-21	27027588189	30102311832	57129900021
19-03-21	22547377341	25753528914	48300906255
20-03-21	19239941813	20602403137	39842344950
21-03-21	20855465391	23897621671	44753087062
22-03-21	25504885440	27542049656	53046935096
23-03-21	22953577777	25993360006	48946937783
24-03-21	32984878950	35281299714	68266178664
25-03-21	30697763760	36515906980	67213670740
26-03-21	20918446714	25810505131	46728951845
27-03-21	18216290041	22367181938	40583471979
28-03-21	15440970488	19652419103	35093389591
29-03-21	21840972657	26995352672	48836325329
30-03-21	18491106693	22559000407	41050107100
31-03-21	28359499487	32598454160	60957953647
01-04-21	18360358591	19001270523	37361629114
02-04-21	19302441627	18218087330	37520528957
03-04-21	19350038595	18620428118	37970466713
04-04-21	13944611913	14399789755	28344401668
05-04-21	16259640979	17234405988	33494046967
06-04-21	17556631526	16139049129	33695680655
07-04-21	26495519086	25800835355	52296354441
08-04-21	14360839620	15557127476	29917967096
09-04-21	13648754189	13641840307	27290594496
10-04-21	27123029687	24277303613	51400333300
11-04-21	15953674478	14789712620	30743387098
12-04-21	18836196200	18609002666	37445198866
13-04-21	27652667187	27832772045	55485439232
14-04-21	37610503229	32636122667	70246625896
15-04-21	17806551512	17270375260	35076926772
16-04-21	27391335381	24861759306	52253094687
17-04-21	18045594569	18141354069	36186948638
18-04-21	62666194754	47248114906	1-10E+11
19-04-21	22350038721	24250896615	46600935336
20-04-21	26114827837	27909114893	54023942730
21-04-21	20723321740	21240497927	41963819667
22-04-21	38658957722	36205318307	74864276029
23-04-21	42554141552	43824212756	86378354308
24-04-21	19375225460	23052524223	42427749683
25-04-21	19512972199	22541306230	42054278429
26-04-21	27451930319	31703724997	59155655316
27-04-21	16212502779	17726681004	33939183783
28-04-21	19020797257	21459865775	40480663032
29-04-21	17649907650	20443790096	38093697746
30-04-21	19768138362	24305748581	44073886943
01-05-21	13999361519	16976208109	30975569628
02-05-21	13110849577	16504371879	29615221456
03-05-21	20426005011	22084242123	42510247134
04-05-21	30215244922	30471111683	60686356605
05-05-21	20684326689	25938996818	46623323507
06-05-21	19836423620	22430264142	42266687762
07-05-21	19538183361	21281981806	40820165167
08-05-21	20232691625	22328203573	42560895198
09-05-21	17801626596	20444532900	38246159496
10-05-21	31150495415	33095818793	64246314208
11-05-21	18221654556	21494850026	39716504582
12-05-21	33702632123	33765937597	67468569720
13-05-21	47516907061	48759234183	96276141244
14-05-21	18097266334	23260858267	41358124601
15-05-21	25345234635	30950249028	56295483663
16-05-21	31803053212	41831715236	73634768448
17-05-21	40531729673	53658085372	94189815045
18-05-21	26933803564	37494621242	64428424806
19-05-21	91166268117	84793187041	1-76E+11
20-05-21	39429872216	48627145838	88057018054
21-05-21	41746605883	53458456563	95205062446
22-05-21	22786579940	33196338157	55982918097
23-05-21	37357927833	53333869485	90691797318
24-05-21	24952048563	39174848514	64126897077
25-05-21	21013223868	32005802157	53019026025
26-05-21	20309075889	30993034063	51302109952
27-05-21	18618864194	28184188283	46803052477
28-05-21	26405459586	40605189857	67010649443
29-05-21	21097773929	34944407151	56042181080
30-05-21	12929507153	24317315262	37246822415
31-05-21	16735391506	32305762158	49041153664
01-06-21	15958238679	29382875031	45341113710
02-06-21	12043076645	22358142873	34401219518
03-06-21	13377543819	26491051756	39868595575
04-06-21	19462450109	34724276408	54186726517
05-06-21	16816327570	30646013281	47462340851
06-06-21	10075035528	21224376180	31299411708
07-06-21	15506495473	28881245595	44387741068
08-06-21	23212286966	44853035020	68065321986
09-06-21	24400956183	53756901661	78157857844
10-06-21	18240445606	41159902809	59400348415
11-06-21	15028448016	28580150700	43608598716
12-06-21	14980995649	31658569011	46639564660
13-06-21	16246781414	35932529276	52179310690
14-06-21	18976906569	40339363319	59316269888
15-06-21	15766569422	35370449432	51137018854
16-06-21	18443088878	37045810523	55488899401
17-06-21	15500333005	32301139613	47801472618
18-06-21	18712729777	39070078777	57782808554
19-06-21	13938236035	32247134578	46185370613
20-06-21	17634804620	41654370555	59289175175
21-06-21	34415842497	64050417485	98466259982
22-06-21	35003891914	71860928669	1-07E+11
23-06-21	20508188217	45270277371	65778465588
24-06-21	16466123520	37406327227	53872450747
25-06-21	23034308183	47116633462	70150941645
26-06-21	22477705991	49724575902	72202281893
27-06-21	18314930919	43903847842	62218778761
28-06-21	15849066158	34052527395	49901593553
29-06-21	18382717462	39589874605	57972592067
30-06-21	16428215784	34573368670	51001584454
01-07-21	15829758634	35326341829	51156100463
02-07-21	12706983392	30684324882	43391308274
03-07-21	9653580736	23965950024	33619530760
04-07-21	9230482622	21752760372	30983242994
05-07-21	14187062845	33921683178	48108746023
06-07-21	13620243787	30718852013	44339095800
07-07-21	10182467567	21746228253	31928695820
08-07-21	13992859140	30487851612	44480710752
09-07-21	9654928385	22879408991	32534337376
10-07-21	8057271151	18976959060	27034230211
11-07-21	7073692483	16505794977	23579487460
12-07-21	10440184486	22695517395	33135701881
13-07-21	9069648531	20759947017	29829595548
14-07-21	11267843405	23752349553	35020192958
15-07-21	11978161187	23919921786	35898082973
16-07-21	10396200563	22000734638	32396935201
17-07-21	8165661159	18346784219	26512445378
18-07-21	8012178848	17871474914	25883653762
19-07-21	10370826722	20559208644	30930035366
20-07-21	12655899568	24879280768	37535180336
21-07-21	16945190646	36257601187	53202791833
22-07-21	8846453515	18038746848	26885200363
23-07-21	8908812934	19519882639	28428695573
24-07-21	8611797094	18417429692	27029226786
25-07-21	9587322700	20855645378	30442968078
26-07-21	35981284683	65734015946	1-02E+11
27-07-21	20441672705	38799418355	59241091060
28-07-21	23567219748	43448640385	67015860133
29-07-21	14602167225	27497333693	42099500918
30-07-21	16947879851	33765692614	50713572465
31-07-21	11884662011	23195790838	35080452849
01-08-21	15743494025	28281189010	44024683035
02-08-21	14016262184	25375939306	39392201490
03-08-21	15276742944	28223921143	43500664087
04-08-21	11889566865	26271715321	38161282186
05-08-21	20853249415	42497576912	63350826327
06-08-21	19867831738	39474570733	59342402471
07-08-21	19953961376	37412608730	57366570106
08-08-21	19903310291	35006365437	54909675728
09-08-21	21727354177	42258828031	63986182208
10-08-21	15739690432	30317821351	46057511783
11-08-21	13298850589	26002368176	39301218765
12-08-21	15442235084	30144235891	45586470975
13-08-21	14346039871	29902781487	44248821358
14-08-21	12656885124	25335923769	37992808893
15-08-21	13203226436	24981306344	38184532780
16-08-21	14989481534	27255263051	42244744585
17-08-21	17303598240	30618903268	47922501508
18-08-21	14744232090	25511775325	40256007415
19-08-21	15430403644	30063113397	45493517041
20-08-21	13624632054	28785100853	42409732907
21-08-21	12328102157	24972457482	37300559639
22-08-21	10807379897	21848418842	32655798739
23-08-21	12958081627	26064271698	39022353325
24-08-21	15077771092	28259694227	43337465319
25-08-21	14373801164	28392250079	42766051243
26-08-21	18108063425	34058818615	52166882040
27-08-21	14359360925	30098751649	44458112574
28-08-21	9538122573	17064145131	26602267704
29-08-21	12546977776	23401567940	35948545716
30-08-21	14645406919	25624285599	40269692518
31-08-21	15143419172	27048589662	42192008834
01-09-21	15096932883	26698576734	41795509617
02-09-21	15658899564	27392472219	43051371783
03-09-21	19758238930	33618387871	53376626801
04-09-21	11795889318	20723196118	32519085436
05-09-21	13297831313	22746572847	36044404160
06-09-21	12436927951	23682601099	36119529050
07-09-21	45872585891	58665100779	1-05E+11
08-09-21	20967264560	32492193523	53459458083
09-09-21	14348708778	22838446435	37187155213
10-09-21	16831465327	24806857765	41638323092
11-09-21	9185376147	14167270121	23352646268
12-09-21	9625056069	16420426790	26045482859
13-09-21	21732425927	32708711783	54441137710
14-09-21	11941016668	20686878316	32627894984
15-09-21	11101820986	19021147348	30122968334
16-09-21	11957175931	20230834901	32188010832
17-09-21	10721353758	17208972038	27930325796
18-09-21	9020858653	16532026472	25552885125
19-09-21	9943078711	16230968548	26174047259
20-09-21	26544374167	41362184308	67906558475
21-09-21	29536811190	44334863492	73871674682
22-09-21	15822883348	28275123328	44098006676
23-09-21	13653740920	23537482535	37191223455
24-09-21	23297016138	41474352355	64771368493
25-09-21	9798522667	19620751992	29419274659
26-09-21	13006625622	26394763408	39401389030
27-09-21	10732603090	24407178154	35139781244
28-09-21	11961732928	28134802179	40096535107
29-09-21	10663410676	20095407531	30758818207
30-09-21	13814879579	27365770798	41180650377
01-10-21	18352412339	35860279032	54212691371
02-10-21	7644137631	14077208026	21721345657
03-10-21	8862807296	16439074743	25301882039
04-10-21	14375482989	25983156705	40358639694
05-10-21	14153938033	26130979287	40284917320
06-10-21	21985017438	39032177120	61017194558
07-10-21	14556813954	24197299042	38754112996
08-10-21	14478130929	23441257398	37919388327
09-10-21	9148832049	16216962361	25365794410
10-10-21	14600701897	26773496090	41374197987
11-10-21	15136947735	29431849269	44568797004
12-10-21	19601977527	32296954879	51898932406
13-10-21	19068082907	31103837931	50171920838
14-10-21	14313934527	25032302877	39346237404
15-10-21	27354118188	50204974009	77559092197
16-10-21	13343458294	22280622173	35624080467
17-10-21	15409590889	25061863786	40471454675
18-10-21	20309008306	35437342699	55746351005
19-10-21	21560508139	41572558679	63133066818
20-10-21	19838153072	35460765285	55298918357
21-10-21	32611241134	52840151231	85451392365
22-10-21	21907919375	37104132355	59012051730
23-10-21	11496495484	23656766413	35153261897
24-10-21	12846858226	26093023420	38939881646
25-10-21	14097600668	26307718682	40405319350
26-10-21	16580656406	28629603630	45210260036
27-10-21	21297807588	33771282571	55069090159
28-10-21	22408647002	35389821284	57798468286
29-10-21	16169138373	23998978277	40168116650
30-10-21	9982695051	16559222134	26541917185
31-10-21	10870033204	19205554678	30075587882
01-11-21	16602506758	25562296216	42164802974
02-11-21	14478278664	23588684418	38066963082
03-11-21	14554551182	23483067856	38037619038
04-11-21	12563356716	19973847875	32537204591
05-11-21	10679970875	16552737426	27232708301
06-11-21	8774317442	15776828937	24551146379
07-11-21	8187350619	15378691693	23566042312
08-11-21	16828892733	31288967002	48117859735
09-11-21	15429940740	26281784912	41711725652
10-11-21	25965401610	39165716550	65131118160
11-11-21	12239300578	19828944785	32068245363
12-11-21	18107399772	28803344890	46910744662
13-11-21	7196557700	13254529480	20451087180
14-11-21	9770783471	16489263346	26260046817
15-11-21	13602407108	22171772353	35774179461
16-11-21	29529912660	46757088079	76287000739
17-11-21	17666898860	29612959903	47279858763
18-11-21	26622260417	38565552444	65187812861
19-11-21	15806584234	23847374913	39653959147
20-11-21	8783125466	16976722337	25759847803
21-11-21	9327549326	14616022105	23943571431
22-11-21	22774837185	31709653614	54484490799
23-11-21	18403197140	30317916898	48721114038
24-11-21	11551491808	19035106212	30586598020
25-11-21	11048350357	18729007835	29777358192
26-11-21	24717766782	33742741468	58460508250
27-11-21	8755434705	14212246230	22967680935
28-11-21	11083690835	20678623854	31762314689
29-11-21	12762271064	20253475494	33015746558
30-11-21	22073226142	32674439202	54747665344
01-12-21	13362871467	25501374520	38864245987
02-12-21	14540621035	22672417061	37213038096
03-12-21	23304505990	32354253857	55658759847
04-12-21	38891630379	49684488022	88576118401
05-12-21	15191740700	22472565338	37664306038
06-12-21	19967909235	29040229836	49008139071
07-12-21	11934128400	18048717202	29982845602
08-12-21	12556442598	19453443679	32009886277
09-12-21	14319616773	21111612550	35431229323
10-12-21	17270874094	23852369205	41123243299
11-12-21	10500054692	17332870329	27832925021
12-12-21	8670678070	14808417888	23479095958
13-12-21	18005667436	26796084172	44801751608
14-12-21	12821922563	20624461915	33446384478
15-12-21	18448365352	27454177750	45902543102
16-12-21	10141856973	16543833441	26685690414
17-12-21	15924807041	24236307875	40161114916
18-12-21	8217025836	14416714719	22633740555
19-12-21	10691104127	18546355176	29237459303
20-12-21	13187314590	20127663583	33314978173
21-12-21	11469707637	20072032203	31541739840
22-12-21	7794956767	15150927535	22945884302
23-12-21	10718046018	20052640293	30770686311
24-12-21	8975033506	17247971620	26223005126
25-12-21	6296554753	11380727439	17677282192
26-12-21	8102288340	14736420553	22838708893
27-12-21	9030504673	17961652115	26992156788
28-12-21	14390634550	26910010222	41300644772
29-12-21	11251832520	21238087179	32489919699
30-12-21	8871337465	18345022273	27216359738
31-12-21	11304889501	23271673557	34576563058
01-01-22	5805504609	14877465419	20682970028
02-01-22	5822742449	15281004123	21103746572
03-01-22	8420294897	19163843383	27584138280
04-01-22	9798075574	22980988342	32779063916
05-01-22	18170930057	35183194634	53354124691
06-01-22	10598693394	22422164983	33020858377
07-01-22	18640282957	33909984403	52550267360
08-01-22	9697209380	20338914187	30036123567
09-01-22	7345575488	15898898257	23244473745
10-01-22	16942657055	32454236642	49396893697
11-01-22	11524023304	23568129817	35092153121
12-01-22	10424884526	20370743504	30795628030
13-01-22	9844936331	20919193898	30764130229
14-01-22	9295557500	20196884160	29492441660
15-01-22	5265048426	13492987179	18758035605
16-01-22	5005299677	12708264726	17713564403
17-01-22	7490676703	17555658034	25046334737
18-01-22	8752866091	21599115704	30351981795
19-01-22	11271056509	23915015798	35186072307
20-01-22	11796216249	27651215932	39447432181
21-01-22	27805008417	51556541526	79361549943
22-01-22	25287021956	41365069469	66652091425
23-01-22	11639340738	24717436519	36356777257
24-01-22	26297263433	54283376797	80580640230
25-01-22	13879031809	26638103696	40517135505
26-01-22	18699082485	35576595602	54275678087
27-01-22	13612428224	28303228622	41915656846
28-01-22	11408691840	24363390113	35772081953
29-01-22	6462101336	15749791548	22211892884
30-01-22	4870194979	12683019054	17553214033
31-01-22	9303484061	21009641363	30313125424
01-02-22	10698359677	23164032330	33862392007
02-02-22	9157475355	21094939962	30252415317
03-02-22	8525378822	20256501697	28781880519
04-02-22	13706377378	36938443235	50644820613
05-02-22	6116710402	16952660109	23069370511
06-02-22	5777057325	15741406913	21518464238
07-02-22	12979231612	33194398054	46173629666
08-02-22	15228664077	38014791288	53243455365
09-02-22	9923817368	24186523417	34110340785
10-02-22	17872527559	43372600255	61245127814
11-02-22	14683732478	32149460608	46833193086
12-02-22	6910797183	20108047473	27018844656
13-02-22	5083683316	15999570253	21083253569
14-02-22	9512430783	26370264125	35882694908
15-02-22	9105023897	31391836124	40496860021
16-02-22	7441979055	20099189065	27541168120
17-02-22	13127695975	31852116641	44979812616
18-02-22	10624667354	26784040759	37408708113
19-02-22	4001521624	13155250542	17156772166
20-02-22	8123498883	22443952118	30567451001
21-02-22	18307266145	42553427497	60860693642
22-02-22	14479249079	31714871872	46194120951
23-02-22	11300814453	26736610066	38037424519
24-02-22	28124310022	62143402994	90267713016
25-02-22	12550441627	28782893042	41333334669
26-02-22	6602741539	17511712717	24114454256
27-02-22	11429558404	28487730509	39917288913
28-02-22	18047115824	43926860669	61973976493
01-03-22	14923053710	33754273167	48677326877
02-03-22	13575706090	30383016651	43958722741
03-03-22	11865353053	26254300371	38119653424
04-03-22	14970724016	31133275663	46103999679
05-03-22	5156119000	13288481834	18444600834
06-03-22	8828532387	20784014051	29612546438
07-03-22	15232023831	35687871358	50919895189
08-03-22	13486318699	30404207300	43890525999
09-03-22	14386218602	37472420300	51858638902
10-03-22	16758726266	39959470927	56718197193
11-03-22	11832421901	34572724355	46405146256
12-03-22	3620676260	13011129476	16631805736
13-03-22	5328485339	17554405012	22882890351
14-03-22	8855350723	29094954141	37950304864
15-03-22	8537676885	28841051014	37378727899
16-03-22	18046610810	48483133558	66529744368
17-03-22	6656275695	18285845252	24942120947
18-03-22	8050284155	24628177162	32678461317
19-03-22	4812270239	14983175357	19795445596
20-03-22	5842161516	18255232353	24097393869
21-03-22	7820312065	23087563585	30907875650
22-03-22	11606093140	29660660900	41266754040
23-03-22	8696357540	22616693948	31313051488
24-03-22	9797294403	27951132782	37748427185
25-03-22	9275757241	29040297723	38316054964
26-03-22	3803878890	11732600988	15536479878
27-03-22	8189617275	24168353892	32357971167
28-03-22	10500915753	29089544699	39590460452
29-03-22	8536804013	23241093671	31777897684
30-03-22	7872855103	21627096617	29499951720
31-03-22	9958963611	26543192707	36502156318
01-04-22	13255522986	33041916354	46297439340
02-04-22	8850916203	20437422669	29288338872
03-04-22	8536378286	20011442183	28547820469
04-04-22	10310395472	25154924932	35465320404
05-04-22	8574330140	24076085448	32650415588
06-04-22	13808497283	32834912298	46643409581
07-04-22	7570711853	20078659129	27649370982
08-04-22	10451160554	27669907489	38121068043
09-04-22	3667397714	10990344351	14657742065
10-04-22	6124838606	15497347519	21622186125
11-04-22	14681364108	35665511463	50346875571
12-04-22	13347432580	32149262193	45496694773
13-04-22	11593419369	25211840870	36805260239
14-04-22	8649274956	19657500070	28306775026
15-04-22	6115909625	14905822855	21021732480
16-04-22	4080532231	9777308386	13857840617
17-04-22	5106921166	12433368482	17540289648
18-04-22	12367755493	28541288718	40909044211
19-04-22	6835824838	16757351143	23593175981
20-04-22	7934430489	19927345970	27861776459
21-04-22	10977919785	29824943636	40802863421
22-04-22	8203833189	23249385365	31453218554
23-04-22	3169488379	9257296166	12426784545
24-04-22	4762936076	13367831651	18130767727
25-04-22	12442642592	32863637256	45306279848
26-04-22	10894339663	31610342279	42504681942
27-04-22	10214227585	27733251722	37947479307
28-04-22	9776677499	29913220046	39689897545
29-04-22	7870537589	22544516013	30415053602
30-04-22	4621389273	12458893871	17080283144
01-05-22	6399773324	16540244864	22940018188
02-05-22	8550635467	23798440887	32349076354
03-05-22	6212211558	16132920046	22345131604
04-05-22	9599214913	30320780796	39919995709
05-05-22	13123415457	36398555799	49521971256
06-05-22	11404124964	29018205268	40422330232
07-05-22	4498610055	12944492308	17443102363
08-05-22	10220632808	27970092043	38190724851
09-05-22	24540992531	61581239603	86122232134
10-05-22	19587928011	48692219686	68280147697
11-05-22	27461775608	62153852783	89615628391
12-05-22	21552768955	53667504119	75220273074
13-05-22	11969782149	27235906547	39205688696
14-05-22	7036174208	17903842630	24940016838
15-05-22	7184597248	19433464526	26618061774
16-05-22	10503877231	28169412562	38673289793
17-05-22	8020385955	22363075406	30383461361
18-05-22	9189856798	22996845802	32186702600
19-05-22	9091247823	25384926425	34476174248
20-05-22	9455898112	26670436743	36126334855
21-05-22	3925805568	11175120115	15100925683
22-05-22	5219283567	16944366097	22163649664
23-05-22	9380830586	25902752119	35283582705
24-05-22	7630188531	21798875947	29429064478
25-05-22	8080154887	23468554077	31548708964
26-05-22	10509343253	34183200449	44692543702
27-05-22	10358115876	30936007843	41294123719
28-05-22	3483905571	10897030064	14380935635
29-05-22	3463426798	12023742379	15487169177
30-05-22	9463170727	31372400147	40835570874
31-05-22	7204258204	23589780997	30794039201
01-06-22	9354323415	30604055794	39958379209
02-06-22	6343792863	20903883801	27247676664
03-06-22	5989077987	19663943761	25653021748
04-06-22	2636531714	9957168988	12593700702
05-06-22	3526003933	11117796617	14643800550
06-06-22	8151885586	26843547857	34995433443
07-06-22	12211037917	41299764007	53510801924
08-06-22	9266645553	26700980737	35967626290
09-06-22	5157276494	17362659374	22519935868
10-06-22	8582381087	25611124173	34193505260
11-06-22	6633047093	21659121202	28292168295
12-06-22	9719811858	29089969551	38809781409
13-06-22	29166979718	72184071841	1-01E+11
14-06-22	18524114393	54110360745	72634475138
15-06-22	22272552726	66687877032	88960429758
16-06-22	11706752207	32528657270	44235409477
17-06-22	9687927412	28396834623	38084762035
18-06-22	14118284904	44299805390	58418090294
19-06-22	12579896073	42572217395	55152113468
20-06-22	9222325400	36071883958	45294209358
21-06-22	8978520876	30590694283	39569215159
22-06-22	9437824888	30400209440	39838034328
23-06-22	8870545343	27529917155	36400462498
24-06-22	8743599190	25872681035	34616280225
25-06-22	5508320099	17229514532	22737834631
26-06-22	5693542940	17222547012	22916089952
27-06-22	7102909107	20824644539	27927553646
28-06-22	7055973928	21913098468	28969072396
29-06-22	7245957491	22685537495	29931494986
30-06-22	10306784276	32131866096	42438650372
01-07-22	13328078254	33323518054	46651596308
02-07-22	5034507448	13828598078	18863105526
03-07-22	5290213917	16144741251	21434955168
04-07-22	6974330985	23939475675	30913806660
05-07-22	9785998522	33017664529	42803663051
06-07-22	6961577914	26072259761	33033837675
07-07-22	6153698326	28023751030	34177449356
08-07-22	8180630032	35635567915	43816197947
09-07-22	4312676643	16001429580	20314106223
10-07-22	4680377432	18687342677	23367720109
11-07-22	5797091680	21080391340	26877483020
12-07-22	5984197000	23304250220	29288447220
13-07-22	9214704818	37222046618	46436751436
14-07-22	7384836470	30413827425	37798663895
15-07-22	6461056837	24605247578	31066304415
16-07-22	4864706972	20938027026	25802733998
17-07-22	4756111636	18623822600	23379934236
18-07-22	9738121991	41385891169	51124013160
19-07-22	12395259240	50210354251	62605613491
20-07-22	11033957514	42302407982	53336365496
21-07-22	8234034751	31587369899	39821404650
22-07-22	6613155739	27033182708	33646338447
23-07-22	4818711470	20465016910	25283728380
24-07-22	4365660341	18748101245	23113761586
25-07-22	6813307765	26472659752	33285967517
26-07-22	5701032500	21131220286	26832252786
27-07-22	7849997483	31238545950	39088543433
28-07-22	8688199198	33381495811	42069695009
29-07-22	7119748985	28341813654	35461562639
30-07-22	5826699989	21352111434	27178811423
31-07-22	4731861961	16547170900	21279032861
01-08-22	4855009526	21474414734	26329424260
02-08-22	5922822996	25721943750	31644766746
03-08-22	5080473614	22560329002	27640802616
04-08-22	5569205004	22130273211	27699478215
05-08-22	6272980580	24817352450	31090333030
06-08-22	2349539729	9123119981	11472659710
07-08-22	2614889049	10860913846	13475802895
08-08-22	5675173869	23921391288	29596565157
09-08-22	5233739021	20104647469	25338386490
10-08-22	7847357468	32383904381	40231261849
11-08-22	7680653435	32515509605	40196163040
12-08-22	4766120513	20299675654	25065796167
13-08-22	3900934573	18676208698	22577143271
14-08-22	4009661223	19031503496	23041164719
15-08-22	7044668533	32126937063	39171605596
16-08-22	4268288844	19830469952	24098758796
17-08-22	6464493470	26738418505	33202911975
18-08-22	3462106630	14530686468	17992793098
19-08-22	10606362622	35769497147	46375859769
20-08-22	5279547776	20029469756	25309017532
21-08-22	4794111870	17565052609	22359164479
22-08-22	6329989085	23499666094	29829655179
23-08-22	5097936750	23618366762	28716303512
24-08-22	4933710122	20513342131	25447052253
25-08-22	3957618051	16684828108	20642446159
26-08-22	9868312789	34139690692	44008003481
27-08-22	5332924422	19197356185	24530280607
28-08-22	4635717607	15293554454	19929272061
29-08-22	6203724162	22537530813	28741254975
30-08-22	6764442024	28558658133	35323100157
31-08-22	7571242707	25755024759	33326267466
01-09-22	6220898505	25190164316	31411062821
02-09-22	6558024058	24229132750	30787156808
03-09-22	2979104453	11316298635	14295403088
04-09-22	3638553128	15245497593	18884050721
05-09-22	4466953068	16224555931	20691508999
06-09-22	9783758188	33163552690	42947310878
07-09-22	6261777889	21291422931	27553200820
08-09-22	6403087751	20820522890	27223610641
09-09-22	9691126497	40470638526	50161765023
10-09-22	5569979850	20459527114	26029506964
11-09-22	4983057628	18685879780	23668937408
12-09-22	9277093999	35447240360	44724334359
13-09-22	12354927299	47117757986	59472685285
14-09-22	7520350842	26428748931	33949099773
15-09-22	7247587575	25398593311	32646180886
16-09-22	6869460369	25103872000	31973332369
17-09-22	4091667540	16939957131	21031624671
18-09-22	5573560620	24095673364	29669233984
19-09-22	11484407224	42298268471	53782675695
20-09-22	8453889251	33276380936	41730270187
21-09-22	12522476401	45880310156	58402786557
22-09-22	9570767840	33890228272	43460996112
23-09-22	8293294559	34049514952	42342809511
24-09-22	4496964828	19167369498	23664334326
25-09-22	4284011185	18819783412	23103794597
26-09-22	8264907452	34003178587	42268086039
27-09-22	12285452061	46279534593	58564986654
28-09-22	11130697670	44342173243	55472870913
29-09-22	9849265623	40015003189	49864268812
30-09-22	10401830311	40225988992	50627819303
01-10-22	2771650168	13736278651	16507928819
02-10-22	6419416627	19063069720	25482486347
03-10-22	8594594652	26401299803	34995894455
04-10-22	7257192197	34162545707	41419737904
05-10-22	6908299175	33263254853	40171554028
06-10-22	7081626715	34476820565	41558447280
07-10-22	6198524489	30205826669	36404351158
08-10-22	2611545313	12736928473	15348473786
09-10-22	3144462628	12811646441	15956109069
10-10-22	5312812728	24658530199	29971342927
11-10-22	4817214915	25527067531	30344282446
12-10-22	4627440754	18199931296	22827372050
13-10-22	8789112505	42224014207	51013126712
14-10-22	6358288881	34847036504	41205325385
15-10-22	2422288233	10487108992	12909397225
16-10-22	2995825664	13039726013	16035551677
17-10-22	5021908073	21545314416	26567222489
18-10-22	5390866961	25939068029	31329934990
19-10-22	4430841417	19931485813	24362327230
20-10-22	4445830910	22058084485	26503915395
21-10-22	5031473217	23635088121	28666561338
22-10-22	1936119535	7436886881	9373006416
23-10-22	3117658921	14302246925	17419905846
24-10-22	5352049012	19309603410	24661652422
25-10-22	6625101920	28315789522	34940891442
26-10-22	8219187180	35102117805	43321304985
27-10-22	6446710278	26106063875	32552774153
28-10-22	6000662188	24594982544	30595644732
29-10-22	5162677888	21618836798	26781514686
30-10-22	4324590216	13840539394	18165129610
31-10-22	5418352491	22929368080	28347720571
01-11-22	4277286639	15861467149	20138753788
02-11-22	7033919015	26617017032	33650936047
03-11-22	4698951173	17411442413	22110393586
04-11-22	6702998659	33931152139	40634150798
05-11-22	4751210988	13866742878	18617953866
06-11-22	4542984455	13878142715	18421127170
07-11-22	6398248061	24722954515	31121202576
08-11-22	19904241897	72367126660	92271368557
09-11-22	14641937994	59689017187	74330955181
10-11-22	12145338810	52176695761	64322034571
11-11-22	9167879855	35250560729	44418440584
12-11-22	6216912177	13747311892	19964224069
13-11-22	5114610535	15364270841	20478881376
14-11-22	10123406641	35977648181	46101054822
15-11-22	5015015374	22277828227	27292843601
16-11-22	3404248668	18870972241	22275220909
17-11-22	2257008444	12950461153	15207469597
18-11-22	2284955440	12618645391	14903600831
19-11-22	1037038895	5416188868	6453227763
20-11-22	2090989605	9892689332	11983678937
21-11-22	4197418723	21731812699	25929231422
22-11-22	3026431166	16561324024	19587755190
23-11-22	2922660846	16216297373	19138958219
24-11-22	1717859382	10540753740	12258613122
25-11-22	1671798042	9013469397	10685267439
26-11-22	1510183389	7438668964	8948852353
27-11-22	1188813342	5585420055	6774233397
28-11-22	2935291260	14646033915	17581325175
29-11-22	2137056577	11889761648	14026818225
30-11-22	3731793126	19376570498	23108363624
01-12-22	2469053456	12470212406	14939265862
02-12-22	2190987501	10503739222	12694726723
03-12-22	1208856795	5615340483	6824197278
04-12-22	1563022020	8600453838	10163475858
05-12-22	2815543286	15136130517	17951673803
06-12-22	1719258762	9444432471	11163691233
07-12-22	1839660605	9833802700	11673463305
08-12-22	2134131426	12079356103	14213487529
09-12-22	1678963169	8946164482	10625127651
10-12-22	760515719	4255184212	5015699931
11-12-22	932473431	5005469965	5937943396
12-12-22	1785818683	10328226420	12114045103
13-12-22	3666028641	19698406560	23364435201
14-12-22	4016818063	21225576668	25242394731
15-12-22	2528690445	13609638192	16138328637
16-12-22	3634236238	19467561094	23101797332
17-12-22	1317213981	7382633077	8699847058
18-12-22	889139976	5368850087	6257990063
19-12-22	1858761126	10518360756	12377121882
20-12-22	2527554318	14750994663	17278548981
21-12-22	1201924870	6986419926	8188344796
22-12-22	1763612381	9395279093	11158891474
23-12-22	1309738088	8040630712	9350368800
24-12-22	435105287	2433310537	2868415824
25-12-22	640724717	4212491111	4853215828
26-12-22	775976275	4404121555	5180097830
27-12-22	1386700219	7953959309	9340659528
28-12-22	1733625428	10225324034	11958949462
29-12-22	1109565456	6323634747	7433200203
30-12-22	1745133283	8659757139	10404890422
31-12-22	1309488231	3911000822	5220489053
01-01-23	558282955	2996996008	3555278963
02-01-23	1205187543	6425355551	7630543094
03-01-23	1140058994	6156085790	7296144784
04-01-23	2042191761	10684816136	12727007897
05-01-23	1075524229	5370902792	6446427021
06-01-23	1725639138	9471243153	11196882291
07-01-23	432592686	2322802717	2755395403
08-01-23	837492572	4883305287	5720797859
09-01-23	2225372314	12223154058	14448526372
10-01-23	1596090764	9369913559	10966004323
11-01-23	2020889591	12731509431	14752399022
12-01-23	6068541010	34990044659	41058585669
13-01-23	4757116330	29756912442	34514028772
14-01-23	8040300690	39331486784	47371787474
15-01-23	3284871703	16736645646	20021517349
16-01-23	4985117649	26606362079	31591479728
17-01-23	4122652239	21971886453	26094538692
18-01-23	6166218244	32040416771	38206635015
19-01-23	2798925096	14201417938	17000343034
20-01-23	4801543770	29378020874	34179564644
21-01-23	5940845097	32154082821	38094927918
22-01-23	4208134710	20149031579	24357166289
23-01-23	4998278028	22956058359	27954336387
24-01-23	4457782110	21316556353	25774338463
25-01-23	6109716363	29789873298	35899589661
26-01-23	3476555110	18413140520	21889695630
27-01-23	4536809088	21818592124	26355401212
28-01-23	1692349542	7652274645	9344624187
29-01-23	4405005267	24246632023	28651637290
30-01-23	4937631519	23952045730	28889677249
31-01-23	3213531897	17024648040	20238179937
01-02-23	4416017338	24514103316	28930120654
02-02-23	5365614114	26889099516	32254713630
03-02-23	3982532317	19523989997	23506522314
04-02-23	1948258789	8362218699	10310477488
05-02-23	2947089232	14515073945	17462163177
06-02-23	3273143710	16493189546	19766333256
07-02-23	4140115148	18786725452	22926840600
08-02-23	3257881199	15827502823	19085384022
09-02-23	6899839064	29087543010	35987382074
10-02-23	3954754725	17633427463	21588182188
11-02-23	1375920087	7448932721	8824852808
12-02-23	2173988135	10799466540	12973454675
13-02-23	4266235594	19647628340	23913863934
14-02-23	5242871001	23514192217	28757063218
15-02-23	7076580351	35887987249	42964567600
16-02-23	9001435234	40687169068	49688604302
17-02-23	7650906647	41637327710	49288234357
18-02-23	3010670096	12299233713	15309903809
19-02-23	5047956625	24347454560	29395411185
20-02-23	6545613965	30245173913	36790787878
21-02-23	7557984525	34331003884	41888988409
22-02-23	6780097334	32470670196	39250767530
23-02-23	6974011998	33677220543	40651232541
24-02-23	6762386434	31088680854	37851067288
25-02-23	3256784073	13715060735	16971844808
26-02-23	3458063077	16652919062	20110982139
27-02-23	5275106753	24968416724	30243523477
28-02-23	4153909041	20038224128	24192133169
01-03-23	4808176653	26277459957	31085636610
02-03-23	3253325081	17976899007	21230224088
03-03-23	5835514932	25943359429	31778874361
04-03-23	1612539185	7697350692	9309889877
05-03-23	2578284846	11973563904	14551848750
06-03-23	2652923786	12910686605	15563610391
07-03-23	4333063728	22634090111	26967153839
08-03-23	4312991478	22590060570	26903052048
09-03-23	7396781063	36423181632	43819962695
10-03-23	8729817527	46998353302	55728170829
11-03-23	5824475435	28576313154	34400788589
12-03-23	6986548383	34412540770	41399089153
13-03-23	11829811819	65609444087	77439255906
14-03-23	14663126461	70697049864	85360176325
15-03-23	9558425983	48453028046	58011454029
16-03-23	6961043793	33548390190	40509433983
17-03-23	11445258724	67347513455	78792772179
18-03-23	7063459422	36120991625	43184451047
19-03-23	7260310402	40395132991	47655443393
20-03-23	8778090143	46937456910	55715547053
21-03-23	6045663082	34967614626	41013277708
22-03-23	10624126342	53711034765	64335161107
23-03-23	8104917529	41718677105	49823594634
24-03-23	6801386696	34571553234	41372939930
25-03-23	3067167377	17107923055	20175090432
26-03-23	3487063675	20500589966	23987653641
27-03-23	5756501434	31351231486	37107732920
28-03-23	4745294352	28624468918	33369763270
29-03-23	6019370214	33731236216	39750606430
30-03-23	7128827926	39415193678	46544021604
31-03-23	6572103963	31974347729	38546451692
01-04-23	2924598432	13737735169	16662333601
02-04-23	2992596728	16483073973	19475670701
03-04-23	7082971994	37048406251	44131378245
04-04-23	4683004506	22450084685	27133089191
05-04-23	5525039240	27988917529	33513956769
06-04-23	3270680491	18295155343	21565835834
07-04-23	1944911636	11377719580	13322631216
08-04-23	1398925500	8268571671	9667497171
09-04-23	2403657892	15204734965	17608392857
10-04-23	5258688012	31818465452	37077153464
11-04-23	5296001307	35796791117	41092792424
12-04-23	5089816288	31995258933	37085075221
13-04-23	3772957242	24904907771	28677865013
14-04-23	5442880159	33973335915	39416216074
15-04-23	1708525249	10456961661	12165486910
16-04-23	2198147486	12504121913	14702269399
17-04-23	4754591835	25529920240	30284512075
18-04-23	5141636428	31968473095	37110109523
19-04-23	6747661553	36647344986	43395006539
20-04-23	5365376767	33502501805	38867878572
21-04-23	6056877723	34494100202	40550977925
22-04-23	2632380972	17532662257	20165043229
23-04-23	2796888968	17426482586	20223371554
24-04-23	4919983491	30631224635	35551208126
25-04-23	4409434975	27775197299	32184632274
26-04-23	11189234262	67817574036	79006808298
27-04-23	8372892148	51611191934	59984084082
28-04-23	4537168784	28200993960	32738162744
29-04-23	1787621999	12138291224	13925913223
30-04-23	3686568853	23092293673	26778862526
01-05-23	5854911196	34286222803	40141133999
02-05-23	4454371539	28074618006	32528989545
03-05-23	5999291274	35224183852	41223475126
04-05-23	3895716223	22884784296	26780500519
05-05-23	5420457157	30302964047	35723421204
06-05-23	4044116236	24691207567	28735323803
07-05-23	3121399054	16573521985	19694921039
08-05-23	5971599687	33104085490	39075685177
09-05-23	3292894601	18717756886	22010651487
10-05-23	6632003485	37162531879	43794535364
11-05-23	4562023226	27213141112	31775164338
12-05-23	5367471200	31803397343	37170868543
13-05-23	1931611690	12658026952	14589638642
14-05-23	2168296103	12761025210	14929321313
15-05-23	4011183632	23083778066	27094961698
16-05-23	3281492028	19226221817	22507713845
17-05-23	4069627244	25313181173	29382808417
18-05-23	4669076049	26825492440	31494568489
19-05-23	3056296489	17159340603	20215637092
20-05-23	1585298749	7154084347	8739383096
21-05-23	2704749128	13035357091	15740106219
22-05-23	3441817966	17685125827	21126943793
23-05-23	3149105106	19186990160	22336095266
24-05-23	4426285174	26912122130	31338407304
25-05-23	3488689205	19238414214	22727103419
26-05-23	2729718206	15895758817	18625477023
27-05-23	1406625440	7884329088	9290954528
28-05-23	3763622170	23079996259	26843618429
29-05-23	3512538197	20948198366	24460736563
30-05-23	3199263435	18901488888	22100752323
31-05-23	4056873228	24137075811	28193949039
01-06-23	3666610142	20371153100	24037763242
02-06-23	3804620631	20485763011	24290383642
03-06-23	1375683864	8948068906	10323752770
04-06-23	1743371544	11037814215	12781185759
05-06-23	6404360326	34448950394	40853310720
06-06-23	6600464661	38077177441	44677642102
07-06-23	6088199706	33298230910	39386430616
08-06-23	3110656720	17465546683	20576203403
09-06-23	3053817437	14813284948	17867102385
10-06-23	5856008686	30558031581	36414040267
11-06-23	2750286638	13777226196	16527512834
12-06-23	3469370743	15525609561	18994980304
13-06-23	4716959016	22887129581	27604088597
14-06-23	4975667634	22939281279	27914948913
15-06-23	4462226028	24192608336	28654834364
16-06-23	4918424740	27666477863	32584902603
17-06-23	2747387776	15758119109	18505506885
18-06-23	2259007742	12526427253	14785434995
19-06-23	4349233875	21572409817	25921643692
20-06-23	7380576938	43096267458	50476844396
21-06-23	11081660815	65962371168	77044031983
22-06-23	6403381260	33622007622	40025388882
23-06-23	8007774956	43332503261	51340278217
24-06-23	3904156175	18173066449	22077222624
25-06-23	4444089763	19797383615	24241473378
26-06-23	6186262203	27774929094	33961191297
27-06-23	4915672588	27414892124	32330564712
28-06-23	4766314128	25973917838	30740231966
29-06-23	4144296957	22882373160	27026670117
30-06-23	9066561988	49536031919	58602593907
01-07-23	1716804974	8476026647	10192831621
02-07-23	2871836846	14058387613	16930224459
03-07-23	4082474068	22559913759	26642387827
04-07-23	3399364436	18268861286	21668225722
05-07-23	3205257791	18128170894	21333428685
06-07-23	7441617284	40796583384	48238200668
07-07-23	3902419993	20492697240	24395117233
08-07-23	1540918216	7802569966	9343488182
09-07-23	1656130057	9421028321	11077158378
10-07-23	4220259488	24833104313	29053363801
11-07-23	3235814192	18029622504	21265436696
12-07-23	4272469666	24336713163	28609182829
13-07-23	7850292836	41374943096	49225235932
14-07-23	6903390828	31544746827	38448137655
15-07-23	1447016994	6376455987	7823472981
16-07-23	2082798001	10251780348	12334578349
17-07-23	3838530791	19895458258	23733989049
18-07-23	3721289152	19583761489	23305050641
19-07-23	2990745318	17237127189	20227872507
20-07-23	3973535581	23546167693	27519703274
21-07-23	2185356037	12092382551	14277738588
22-07-23	1295564725	7475397952	8770962677
23-07-23	2158519789	12330239669	14488759458
24-07-23	4186289678	24002955449	28189245127
25-07-23	1974708883	11009164865	12983873748
26-07-23	3334635881	18255521560	21590157441
27-07-23	2236563721	12792128197	15028691918
28-07-23	2196189915	13173335059	15369524974
29-07-23	683946222	4886404277	5570350499
30-07-23	1789171290	9898762245	11687933535
31-07-23	2553805360	13548228327	16102033687
01-08-23	5121084985	26480700282	31601785267
02-08-23	4978542631	28679733425	33658276056
03-08-23	2385344115	15226314215	17611658330
04-08-23	2217135704	13540861419	15757997123
05-08-23	604708108-7	4793206478	5397914587
06-08-23	867993350-9	5914053913	6782047264
07-08-23	2791371728	17697118471	20488490200
08-08-23	4323863004	27805316140	32129179144
09-08-23	3359597804	21415540922	24775138726
10-08-23	1823803477	13621447038	15445250515
11-08-23	1456306445	10518900858	11975207303
12-08-23	430559307	3083391460	3513950767
13-08-23	703045829	4951167453	5654213282
14-08-23	2792988103	17893862824	20686850928
15-08-23	1762838758	11132037884	12894876642
16-08-23	2797798352	16636237211	19434035563
17-08-23	10305797211	48875750488	59181547699
18-08-23	6417439224	27829377150	34246816374
19-08-23	2341613159	10887977332	13229590491
20-08-23	1551662067	7853105538	9404767605
21-08-23	3032263573	13084906162	16117169735
22-08-23	3982875242	17152898060	21135773302
23-08-23	5353049086	23058471476	28411520562
24-08-23	3255389879	15988925239	19244315118
25-08-23	3020377817	15122110070	18142487887
26-08-23	628790868	3551160137	4179951005
27-08-23	886210610	5498283394	6384494004
28-08-23	2714625449	12357787259	15072412708
29-08-23	7119220575	39906328280	47025548856
30-08-23	3325355340	18090227776	21415583116
31-08-23	5334512522	27827307964	33161820486
01-09-23	3894518626	19878737693	23773256319
02-09-23	1046605661	5907770916	6954376577
03-09-23	1365539476	7606690824	8972230300
04-09-23	1957850199	9974723219	11932573418
05-09-23	1959026763	10404500114	12363526877
06-09-23	2725949321	13532024329	16257973650
07-09-23	2957967649	14619977166	17577944815
08-09-23	2878109737	13714551980	16592661717
09-09-23	688582501	3581994098	4270576599
10-09-23	1879052950	8754421013	10633473963
11-09-23	4569930216	22647004339	27216934554
12-09-23	6769687811	31605493506	38375181317
13-09-23	3398380091	18663944873	22062324964
14-09-23	3894221165	20919177530	24813398695
15-09-23	2753972347	14517576821	17271549168
16-09-23	1441069340	7776862782	9217932122
17-09-23	1191933573	6303865478	7495799051
18-09-23	4910620358	26801224621	31711844979
19-09-23	4349973085	24222195762	28572168847
20-09-23	3584767132	19766122254	23350889386
21-09-23	3296663566	18045365161	21342028727
22-09-23	1940219468	9787053227	11727272695
23-09-23	662474378	3190003432	3852477810
24-09-23	1669319521	7767230203	9436549724
25-09-23	2876186693	15473670589	18349857282
26-09-23	2077631667	9916441834	11994073500
27-09-23	3692040497	19182553214	22874593712
28-09-23	4221854908	23945993631	28167848539
29-09-23	3186792086	15414936602	18601728688
30-09-23	858148345	4928137021	5786285366
01-10-23	2532198096	13460502344	15992700439
02-10-23	5710400158	32863312826	38573712984
03-10-23	3215916212	15751353342	18967269554
04-10-23	3088730965	16172248354	19260979318
05-10-23	3704551451	20874132387	24578683839
06-10-23	4381147943	25186423075	29567571018
07-10-23	1305164463	6457045578	7762210041
08-10-23	2007737573	10527264797	12535002371
09-10-23	3602744546	17970070048	21572814594
10-10-23	2666671663	13784146642	16450818305
11-10-23	4184440536	21568085457	25752525993
12-10-23	2469617900	11998952444	14468570344
13-10-23	2326509231	13204020182	15530529413
14-10-23	672553583	4247369873	4919923456
15-10-23	1284881590	8600557660	9885439251
16-10-23	8093240393	46976304357	55069544750
17-10-23	3091429351	17713500653	20804930004
18-10-23	2809022668	17449070433	20258093101
19-10-23	2767428566	20075562432	22842990998
20-10-23	5614515699	33550163070	39164678769
21-10-23	2338150948	15978081846	18316232795
22-10-23	2328658570	12755311259	15083969829
23-10-23	11179238840	66658113703	77837352543
24-10-23	10968908176	62254641001	73223549177
25-10-23	5257585662	32394213020	37651798682
26-10-23	3687722951	23549428918	27237151869
27-10-23	3267135298	18393139216	21660274514
28-10-23	1769991054	9914724871	11684715925
29-10-23	2161041100	12338970212	14500011312
30-10-23	3667688534	19994127918	23661816452
31-10-23	2758254451	19031590788	21789845239
01-11-23	5134485821	33469219164	38603704985
02-11-23	4977810177	30207425803	35185235981
03-11-23	4159754340	23632205414	27791959754
04-11-23	1532743123	10559515322	12092258445
05-11-23	3060401725	17467688236	20528089961
06-11-23	2410246144	15002951764	17413197907
07-11-23	4170671407	25104010063	29274681470
08-11-23	3434248723	23995371922	27429620645
09-11-23	10002117413	59695633390	69697750803
10-11-23	4003614218	22918029555	26921643773
11-11-23	2180923955	11696138177	13877062132
12-11-23	1481924386	8701672493	10183596879
13-11-23	3210921012	19250412595	22461333607
14-11-23	5684718505	28910756818	34595475323
15-11-23	6501988211	33414039725	39916027935
16-11-23	5943525414	31620175570	37563700984
17-11-23	4328341864	23831435163	28159777027
18-11-23	1345159572	8739834690	10084994261
19-11-23	1722764108	11830641123	13553405231
20-11-23	4314183499	24642764430	28956947929
21-11-23	6306715832	34001736022	40308451854
22-11-23	4442982187	25894709419	30337691606
23-11-23	2436426031	14134713203	16571139234
24-11-23	5354420721	27571868846	32926289567
25-11-23	960994513	6144714543	7105709056
26-11-23	2383283893	13437543026	15820826919
27-11-23	3353563868	19860914729	23214478597
28-11-23	3830457776	25070425297	28900883073
29-11-23	3140179180	19892773318	23032952498
30-11-23	2127823981	14421490033	16549314014
01-12-23	4770967516	25443322264	30214289780
02-12-23	2951346657	15382958911	18334305568
03-12-23	2789870021	17865664970	20655534991
04-12-23	8217666969	51169827917	59387494886
05-12-23	8420480529	50732036536	59152517065
06-12-23	5712171671	33207454278	38919625949
07-12-23	5095415076	30577305614	35672720690
08-12-23	4609173248	25560758974	30169932223
09-12-23	2905251585	16333428631	19238680216
10-12-23	1425109580	8974598497	10399708078
